Taylor-series expansion based numerical methods: a primer, performance benchmarking and new approaches for problems with non-smooth solutions

We provide a primer to numerical methods based on Taylor series expansions such as generalized finite difference methods and collocation methods. We provide a detailed benchmarking strategy for these methods as well as all data files including input files, boundary conditions, point distribution and solution fields, so as to facilitate future benchmarking of new methods. We review traditional methods and recent ones which appeared in the last decade. We aim to help newcomers to the field understand the main characteristics of these methods and to provide sufficient information to both simplify implementation and benchmarking of new methods. Some of the examples are chosen within a subset of problems where collocation is traditionally known to perform sub-par, namely when the solution sought is non-smooth, i.e. contains discontinuities, singularities or sharp gradients. For such problems and other simpler ones with smooth solutions, we study in depth the influence of the weight function, correction function, and the number of nodes in a given support. We also propose new stabilization approaches to improve the accuracy of the numerical methods. In particular, we experiment with the use of a Voronoi diagram for weight computation, collocation method stabilization approaches, and support node selection for problems with singular solutions. With an appropriate selection of the above-mentioned parameters, the resulting collocation methods are compared to the moving least-squares method (and variations thereof), the radial basis function finite difference method and the finite element method. Extensive tests involving two and three dimensional problems indicate that the methods perform well in terms of efficiency (accuracy versus computational time), even for non-smooth solutions.

==> CylStructFree.csv <==
X-STRUCT,Y-STRUCT,X-FREE,Y-FREE
2.05E+00,0.00E+00,2.04E+00,1.25E-01
2.00E+00,3.98E-02,2.00E+00,9.97E-02
2.00E+00,0.00E+00,2.04E+00,7.11E-02
2.05E+00,4.08E-02,2.08E+00,1.53E-01
2.10E+00,0.00E+00,2.08E+00,2.05E-01
2.10E+00,4.18E-02,2.03E+00,1.76E-01
2.15E+00,0.00E+00,2.22E+00,1.24E-01
2.15E+00,4.27E-02,2.22E+00,1.89E-01
2.20E+00,4.37E-02,2.17E+00,1.54E-01
2.20E+00,0.00E+00,2.33E+00,1.12E-01
2.25E+00,4.47E-02,2.36E+00,1.53E-01
2.25E+00,0.00E+00,2.31E+00,1.53E-01
2.30E+00,0.00E+00,2.40E+00,1.51E-01
2.30E+00,4.57E-02,2.44E+00,1.26E-01
2.35E+00,4.67E-02,2.44E+00,1.78E-01
2.35E+00,0.00E+00,2.49E+00,1.51E-01
2.40E+00,0.00E+00,2.49E+00,2.05E-01
2.40E+00,4.77E-02,2.54E+00,1.79E-01
2.45E+00,4.87E-02,2.59E+00,1.52E-01
2.45E+00,0.00E+00,2.58E+00,2.06E-01
2.50E+00,0.00E+00,2.77E+00,1.66E-01
2.50E+00,4.97E-02,2.80E+00,1.06E-01
2.55E+00,5.07E-02,2.82E+00,1.59E-01
2.55E+00,0.00E+00,2.85E+00,1.30E-01
2.60E+00,0.00E+00,2.90E+00,1.53E-01
2.60E+00,5.17E-02,2.95E+00,1.26E-01
2.65E+00,0.00E+00,2.95E+00,1.77E-01
2.65E+00,5.27E-02,2.95E+00,2.27E-01
2.70E+00,0.00E+00,2.99E+00,2.00E-01
2.70E+00,5.37E-02,2.94E+00,2.76E-01
2.75E+00,5.47E-02,2.99E+00,2.50E-01
2.75E+00,0.00E+00,2.98E+00,3.00E-01
2.80E+00,5.57E-02,2.94E+00,3.26E-01
2.80E+00,0.00E+00,2.98E+00,3.50E-01
2.85E+00,0.00E+00,2.94E+00,3.77E-01
2.85E+00,5.67E-02,2.89E+00,3.54E-01
2.90E+00,5.77E-02,2.94E+00,4.20E-01
2.90E+00,0.00E+00,2.92E+00,4.61E-01
2.95E+00,5.87E-02,2.89E+00,4.14E-01
2.95E+00,0.00E+00,2.85E+00,5.26E-01
3.00E+00,5.96E-02,2.90E+00,5.65E-01
3.00E+00,0.00E+00,2.85E+00,5.85E-01
2.05E+00,8.15E-02,2.74E+00,6.39E-01
2.00E+00,7.95E-02,2.78E+00,6.80E-01
2.10E+00,8.35E-02,2.72E+00,6.78E-01
2.15E+00,8.55E-02,2.62E+00,7.72E-01
2.20E+00,8.75E-02,2.64E+00,7.25E-01
2.25E+00,8.95E-02,2.68E+00,7.71E-01
2.30E+00,9.14E-02,2.54E+00,8.48E-01
2.35E+00,9.34E-02,2.51E+00,8.86E-01
2.40E+00,9.54E-02,2.48E+00,8.27E-01
2.45E+00,9.74E-02,2.41E+00,9.80E-01
2.50E+00,9.94E-02,2.43E+00,9.31E-01
2.55E+00,1.01E-01,2.46E+00,9.81E-01
2.60E+00,1.03E-01,2.30E+00,1.08E+00
2.65E+00,1.05E-01,2.36E+00,1.08E+00
2.70E+00,1.07E-01,2.33E+00,1.14E+00
2.75E+00,1.09E-01,2.22E+00,1.14E+00
2.80E+00,1.11E-01,2.18E+00,1.18E+00
2.85E+00,1.13E-01,2.17E+00,1.13E+00
2.90E+00,1.15E-01,2.10E+00,1.30E+00
2.95E+00,1.17E-01,2.16E+00,1.30E+00
3.00E+00,1.19E-01,2.13E+00,1.35E+00
2.00E+00,1.19E-01,1.99E+00,1.40E+00
2.05E+00,1.22E-01,2.02E+00,1.45E+00
2.10E+00,1.25E-01,1.97E+00,1.45E+00
2.15E+00,1.28E-01,1.91E+00,1.45E+00
2.20E+00,1.31E-01,1.89E+00,1.49E+00
2.25E+00,1.34E-01,1.86E+00,1.44E+00
2.30E+00,1.37E-01,1.81E+00,1.58E+00
2.35E+00,1.40E-01,1.76E+00,1.55E+00
2.40E+00,1.43E-01,1.81E+00,1.53E+00
2.45E+00,1.46E-01,1.71E+00,1.66E+00
2.50E+00,1.49E-01,1.66E+00,1.65E+00
2.55E+00,1.52E-01,1.69E+00,1.62E+00
2.60E+00,1.55E-01,1.60E+00,1.78E+00
2.65E+00,1.58E-01,1.54E+00,1.77E+00
2.70E+00,1.61E-01,1.59E+00,1.73E+00
2.75E+00,1.64E-01,1.49E+00,1.89E+00
2.80E+00,1.67E-01,1.44E+00,1.86E+00
2.84E+00,1.70E-01,1.49E+00,1.84E+00
2.89E+00,1.73E-01,1.40E+00,1.99E+00
2.94E+00,1.76E-01,1.35E+00,1.96E+00
2.99E+00,1.79E-01,1.40E+00,1.94E+00
1.99E+00,1.59E-01,1.29E+00,2.09E+00
2.04E+00,1.63E-01,1.30E+00,2.04E+00
2.09E+00,1.67E-01,1.35E+00,2.08E+00
2.14E+00,1.71E-01,1.17E+00,2.21E+00
2.19E+00,1.75E-01,1.19E+00,2.18E+00
2.24E+00,1.79E-01,1.21E+00,2.22E+00
2.29E+00,1.83E-01,1.06E+00,2.32E+00
2.34E+00,1.87E-01,1.10E+00,2.31E+00
2.39E+00,1.91E-01,1.10E+00,2.35E+00
2.44E+00,1.95E-01,9.79E-01,2.40E+00
2.49E+00,1.99E-01,9.80E-01,2.45E+00
2.54E+00,2.03E-01,9.42E-01,2.43E+00
2.59E+00,2.07E-01,8.61E-01,2.52E+00
2.64E+00,2.11E-01,8.55E-01,2.56E+00
2.69E+00,2.15E-01,8.17E-01,2.54E+00
2.74E+00,2.18E-01,7.70E-01,2.62E+00
2.79E+00,2.22E-01,7.71E-01,2.68E+00
2.84E+00,2.26E-01,7.22E-01,2.65E+00
2.89E+00,2.30E-01,6.72E-01,2.72E+00
2.94E+00,2.34E-01,7.18E-01,2.70E+00
2.99E+00,2.38E-01,7.16E-01,2.75E+00
2.04E+00,2.03E-01,5.91E-01,2.85E+00
1.99E+00,1.99E-01,6.25E-01,2.80E+00
2.09E+00,2.08E-01,6.35E-01,2.85E+00
2.14E+00,2.13E-01,4.63E-01,2.92E+00
2.19E+00,2.18E-01,4.99E-01,2.96E+00
2.24E+00,2.23E-01,4.49E-01,2.97E+00
2.29E+00,2.28E-01,4.20E-01,2.93E+00
2.34E+00,2.33E-01,4.00E-01,2.97E+00
2.39E+00,2.38E-01,3.69E-01,2.93E+00
2.44E+00,2.43E-01,3.50E-01,2.98E+00
2.49E+00,2.48E-01,2.78E-01,2.95E+00
2.54E+00,2.53E-01,3.00E-01,2.98E+00
2.59E+00,2.58E-01,2.50E-01,2.99E+00
2.64E+00,2.63E-01,3.22E-01,2.95E+00
2.69E+00,2.68E-01,3.11E-01,2.90E+00
2.74E+00,2.73E-01,1.77E-01,2.95E+00
2.79E+00,2.78E-01,2.03E-01,2.90E+00
2.84E+00,2.83E-01,2.27E-01,2.95E+00
2.89E+00,2.88E-01,1.42E-01,2.82E+00
2.94E+00,2.93E-01,9.37E-02,2.85E+00
2.99E+00,2.98E-01,9.73E-02,2.79E+00
2.04E+00,2.44E-01,2.31E-01,2.74E+00
1.99E+00,2.38E-01,1.79E-01,2.74E+00
2.09E+00,2.50E-01,2.05E-01,2.70E+00
2.13E+00,2.56E-01,1.38E-01,2.64E+00
2.18E+00,2.62E-01,8.40E-02,2.65E+00
2.23E+00,2.68E-01,9.66E-02,2.60E+00
2.28E+00,2.74E-01,1.26E-01,2.54E+00
2.33E+00,2.80E-01,8.14E-02,2.55E+00
2.38E+00,2.86E-01,9.42E-02,2.50E+00
2.43E+00,2.92E-01,1.52E-01,2.41E+00
2.48E+00,2.98E-01,1.78E-01,2.44E+00
2.53E+00,3.04E-01,1.26E-01,2.45E+00
2.58E+00,3.09E-01,1.54E-01,2.36E+00
2.63E+00,3.15E-01,1.54E-01,2.30E+00
2.68E+00,3.21E-01,2.04E-01,2.33E+00
2.73E+00,3.27E-01,1.53E-01,2.20E+00
2.78E+00,3.33E-01,1.12E-01,2.22E+00
2.83E+00,3.39E-01,9.71E-02,2.17E+00
2.88E+00,3.45E-01,1.79E-01,2.12E+00
2.93E+00,3.51E-01,2.04E-01,2.08E+00
2.98E+00,3.57E-01,2.31E-01,2.12E+00
2.03E+00,2.84E-01,7.15E-02,2.04E+00
1.98E+00,2.77E-01,4.99E-02,2.00E+00
2.08E+00,2.91E-01,9.97E-02,2.00E+00
2.13E+00,2.98E-01,1.77E-01,2.03E+00
2.18E+00,3.05E-01,1.26E-01,2.04E+00
2.23E+00,3.12E-01,1.49E-01,1.99E+00
2.28E+00,3.19E-01,1.99E-01,1.99E+00
2.33E+00,3.26E-01,2.27E-01,2.03E+00
2.38E+00,3.33E-01,2.57E-01,2.07E+00
2.43E+00,3.40E-01,2.78E-01,2.02E+00
2.48E+00,3.47E-01,3.09E-01,2.07E+00
2.53E+00,3.54E-01,2.53E-01,2.16E+00
2.57E+00,3.61E-01,2.89E-01,2.12E+00
2.62E+00,3.68E-01,2.79E-01,2.24E+00
2.67E+00,3.75E-01,2.36E-01,2.25E+00
2.72E+00,3.82E-01,2.45E-01,2.20E+00
2.77E+00,3.88E-01,2.91E-01,2.33E+00
2.82E+00,3.95E-01,2.54E-01,2.29E+00
2.87E+00,4.02E-01,3.17E-01,2.28E+00
2.92E+00,4.09E-01,2.80E-01,2.44E+00
2.97E+00,4.16E-01,2.55E-01,2.49E+00
1.97E+00,3.17E-01,2.29E-01,2.44E+00
2.02E+00,3.25E-01,2.81E-01,2.54E+00
2.07E+00,3.33E-01,2.46E-01,2.60E+00
2.12E+00,3.41E-01,2.27E-01,2.54E+00
2.17E+00,3.48E-01,2.82E-01,2.65E+00
2.22E+00,3.56E-01,2.56E-01,2.69E+00
2.27E+00,3.64E-01,2.27E-01,2.65E+00
2.32E+00,3.72E-01,2.59E-01,2.78E+00
2.37E+00,3.80E-01,2.84E-01,2.74E+00
2.42E+00,3.88E-01,3.11E-01,2.79E+00
2.47E+00,3.96E-01,2.76E-01,2.87E+00
2.52E+00,4.04E-01,2.55E-01,2.90E+00
2.57E+00,4.12E-01,2.31E-01,2.86E+00
2.62E+00,4.20E-01,1.77E-01,2.86E+00
2.67E+00,4.28E-01,1.52E-01,2.91E+00
2.72E+00,4.36E-01,1.32E-01,2.87E+00
2.76E+00,4.44E-01,2.85E+00,8.50E-02
2.81E+00,4.51E-01,2.93E+00,4.57E-02
2.86E+00,4.59E-01,2.90E+00,0.00E+00
2.91E+00,4.67E-01,2.95E+00,0.00E+00
2.96E+00,4.75E-01,2.96E+00,8.36E-02
2.02E+00,3.65E-01,3.00E+00,5.01E-02
1.97E+00,3.56E-01,3.00E+00,1.00E-01
2.07E+00,3.74E-01,2.77E+00,4.73E-02
2.12E+00,3.83E-01,2.72E+00,4.52E-02
2.16E+00,3.92E-01,2.75E+00,0.00E+00
2.21E+00,4.01E-01,2.88E+00,4.56E-02
2.26E+00,4.09E-01,2.85E+00,0.00E+00
2.31E+00,4.18E-01,2.67E+00,4.42E-02
2.36E+00,4.27E-01,2.62E+00,4.39E-02
2.41E+00,4.36E-01,2.65E+00,0.00E+00
2.46E+00,4.45E-01,2.70E+00,0.00E+00
2.51E+00,4.54E-01,2.57E+00,4.38E-02
2.56E+00,4.63E-01,2.52E+00,4.39E-02
2.61E+00,4.72E-01,2.55E+00,0.00E+00
2.66E+00,4.81E-01,2.60E+00,0.00E+00
2.71E+00,4.89E-01,2.96E+00,4.99E-01
2.76E+00,4.98E-01,2.91E+00,5.12E-01
2.80E+00,5.07E-01,2.95E+00,5.48E-01
2.85E+00,5.16E-01,2.83E+00,6.68E-01
2.90E+00,5.25E-01,2.88E+00,6.60E-01
2.95E+00,5.34E-01,2.87E+00,7.06E-01
1.96E+00,3.95E-01,2.72E+00,7.53E-01
2.01E+00,4.05E-01,2.74E+00,7.20E-01
2.06E+00,4.15E-01,2.76E+00,7.61E-01
2.11E+00,4.25E-01,2.65E+00,8.56E-01
2.16E+00,4.35E-01,2.59E+00,8.30E-01
2.21E+00,4.44E-01,2.64E+00,8.11E-01
2.25E+00,4.54E-01,2.51E+00,9.82E-01
2.30E+00,4.64E-01,2.56E+00,9.86E-01
2.35E+00,4.74E-01,2.54E+00,1.03E+00
2.40E+00,4.84E-01,2.41E+00,1.08E+00
2.45E+00,4.94E-01,2.43E+00,1.03E+00
2.50E+00,5.04E-01,2.46E+00,1.08E+00
2.55E+00,5.14E-01,2.30E+00,1.19E+00
2.60E+00,5.23E-01,2.27E+00,1.14E+00
2.65E+00,5.33E-01,2.21E+00,1.27E+00
2.70E+00,5.43E-01,2.25E+00,1.31E+00
2.74E+00,5.53E-01,2.20E+00,1.32E+00
2.79E+00,5.63E-01,2.10E+00,1.40E+00
2.84E+00,5.73E-01,2.12E+00,1.43E+00
2.89E+00,5.83E-01,2.08E+00,1.45E+00
2.94E+00,5.93E-01,2.05E+00,1.50E+00
2.00E+00,4.45E-01,1.91E+00,1.58E+00
1.95E+00,4.34E-01,1.96E+00,1.55E+00
2.05E+00,4.56E-01,1.96E+00,1.61E+00
2.10E+00,4.67E-01,1.81E+00,1.68E+00
2.15E+00,4.77E-01,1.84E+00,1.72E+00
2.20E+00,4.88E-01,1.79E+00,1.71E+00
2.25E+00,4.99E-01,1.71E+00,1.76E+00
2.29E+00,5.10E-01,1.68E+00,1.80E+00
2.34E+00,5.21E-01,1.64E+00,1.75E+00
2.39E+00,5.32E-01,1.60E+00,1.86E+00
2.44E+00,5.42E-01,1.54E+00,1.86E+00
2.49E+00,5.53E-01,1.57E+00,1.82E+00
2.54E+00,5.64E-01,1.50E+00,1.99E+00
2.59E+00,5.75E-01,1.45E+00,1.96E+00
2.64E+00,5.86E-01,1.49E+00,1.94E+00
2.68E+00,5.97E-01,1.40E+00,2.10E+00
2.73E+00,6.08E-01,1.45E+00,2.07E+00
2.78E+00,6.18E-01,1.45E+00,2.12E+00
2.83E+00,6.29E-01,1.27E+00,2.23E+00
2.88E+00,6.40E-01,1.29E+00,2.18E+00
2.93E+00,6.51E-01,1.32E+00,2.23E+00
1.99E+00,4.85E-01,1.18E+00,2.30E+00
1.94E+00,4.73E-01,1.14E+00,2.33E+00
2.04E+00,4.96E-01,1.14E+00,2.28E+00
2.09E+00,5.08E-01,1.06E+00,2.43E+00
2.14E+00,5.20E-01,1.09E+00,2.40E+00
2.19E+00,5.32E-01,1.11E+00,2.43E+00
2.23E+00,5.44E-01,9.80E-01,2.50E+00
2.28E+00,5.55E-01,1.01E+00,2.54E+00
2.33E+00,5.67E-01,9.47E-01,2.54E+00
2.38E+00,5.79E-01,8.77E-01,2.60E+00
2.43E+00,5.91E-01,9.06E-01,2.64E+00
2.48E+00,6.03E-01,8.54E-01,2.64E+00
2.53E+00,6.15E-01,7.52E-01,2.72E+00
2.57E+00,6.26E-01,7.60E-01,2.76E+00
2.62E+00,6.38E-01,6.79E-01,2.83E+00
2.67E+00,6.50E-01,5.32E-01,2.85E+00
2.72E+00,6.62E-01,5.67E-01,2.90E+00
2.77E+00,6.74E-01,5.14E-01,2.91E+00
2.82E+00,6.85E-01,5.48E-01,2.95E+00
2.87E+00,6.97E-01,2.94E+00,5.98E-01
2.92E+00,7.09E-01,2.93E+00,6.47E-01
1.93E+00,5.11E-01,2.89E+00,6.15E-01
1.98E+00,5.24E-01,2.92E+00,6.95E-01
2.03E+00,5.37E-01,2.84E+00,8.03E-01
2.08E+00,5.50E-01,2.83E+00,8.53E-01
2.13E+00,5.62E-01,2.78E+00,8.13E-01
2.18E+00,5.75E-01,2.71E+00,8.79E-01
2.22E+00,5.88E-01,2.77E+00,8.77E-01
2.27E+00,6.01E-01,2.74E+00,9.18E-01
2.32E+00,6.13E-01,2.65E+00,9.59E-01
2.37E+00,6.26E-01,2.70E+00,9.34E-01
2.42E+00,6.39E-01,2.70E+00,9.82E-01
2.47E+00,6.52E-01,2.51E+00,1.08E+00
2.51E+00,6.65E-01,2.56E+00,1.08E+00
2.56E+00,6.77E-01,2.44E+00,1.16E+00
2.61E+00,6.90E-01,2.39E+00,1.14E+00
2.66E+00,7.03E-01,2.44E+00,1.12E+00
2.71E+00,7.16E-01,2.32E+00,1.23E+00
2.76E+00,7.29E-01,2.33E+00,1.28E+00
2.80E+00,7.41E-01,2.27E+00,1.25E+00
2.85E+00,7.54E-01,2.20E+00,1.40E+00
2.90E+00,7.67E-01,2.25E+00,1.40E+00
1.97E+00,5.63E-01,2.23E+00,1.45E+00
1.92E+00,5.50E-01,2.12E+00,1.48E+00
2.02E+00,5.77E-01,2.17E+00,1.45E+00
2.07E+00,5.91E-01,2.16E+00,1.50E+00
2.12E+00,6.05E-01,2.00E+00,1.59E+00
2.16E+00,6.18E-01,2.02E+00,1.55E+00
2.21E+00,6.32E-01,2.04E+00,1.59E+00
2.26E+00,6.46E-01,1.91E+00,1.68E+00
2.31E+00,6.59E-01,1.94E+00,1.72E+00
2.36E+00,6.73E-01,1.89E+00,1.72E+00
2.40E+00,6.87E-01,1.79E+00,1.80E+00
2.45E+00,7.01E-01,1.81E+00,1.76E+00
2.50E+00,7.14E-01,1.84E+00,1.81E+00
2.55E+00,7.28E-01,1.72E+00,1.89E+00
2.60E+00,7.42E-01,1.76E+00,1.91E+00
2.64E+00,7.56E-01,1.73E+00,1.93E+00
2.69E+00,7.69E-01,1.58E+00,2.04E+00
2.74E+00,7.83E-01,1.59E+00,2.00E+00
2.79E+00,7.97E-01,1.62E+00,2.04E+00
2.84E+00,8.11E-01,1.50E+00,2.10E+00
2.88E+00,8.24E-01,1.50E+00,2.15E+00
1.96E+00,6.02E-01,1.41E+00,2.20E+00
1.91E+00,5.88E-01,1.45E+00,2.23E+00
2.01E+00,6.17E-01,1.41E+00,2.25E+00
2.06E+00,6.32E-01,1.29E+00,2.28E+00
2.10E+00,6.46E-01,1.32E+00,2.33E+00
2.15E+00,6.61E-01,1.27E+00,2.33E+00
2.20E+00,6.76E-01,1.15E+00,2.43E+00
2.25E+00,6.91E-01,1.19E+00,2.47E+00
2.29E+00,7.05E-01,1.13E+00,2.48E+00
2.34E+00,7.20E-01,1.09E+00,2.51E+00
2.39E+00,7.35E-01,1.14E+00,2.53E+00
2.44E+00,7.49E-01,9.85E-01,2.59E+00
2.49E+00,7.64E-01,9.64E-01,2.65E+00
2.53E+00,7.79E-01,9.30E-01,2.60E+00
2.58E+00,7.93E-01,8.79E-01,2.69E+00
2.63E+00,8.08E-01,9.05E-01,2.74E+00
2.68E+00,8.23E-01,8.50E-01,2.73E+00
2.72E+00,8.37E-01,7.26E-01,2.83E+00
2.77E+00,8.52E-01,7.64E-01,2.81E+00
2.82E+00,8.67E-01,7.57E-01,2.86E+00
2.87E+00,8.82E-01,6.64E-01,2.88E+00
1.90E+00,6.26E-01,6.95E-01,2.92E+00
1.95E+00,6.41E-01,6.47E-01,2.93E+00
1.99E+00,6.57E-01,2.81E+00,7.62E-01
2.04E+00,6.73E-01,2.86E+00,7.54E-01
2.09E+00,6.88E-01,2.82E+00,8.99E-01
2.14E+00,7.04E-01,2.74E+00,9.62E-01
2.18E+00,7.19E-01,2.78E+00,9.94E-01
2.23E+00,7.35E-01,2.74E+00,1.01E+00
2.28E+00,7.51E-01,2.60E+00,1.08E+00
2.33E+00,7.66E-01,2.64E+00,1.05E+00
2.37E+00,7.82E-01,2.64E+00,1.11E+00
2.42E+00,7.98E-01,2.53E+00,1.16E+00
2.47E+00,8.13E-01,2.49E+00,1.13E+00
2.52E+00,8.29E-01,2.53E+00,1.11E+00
2.56E+00,8.45E-01,2.41E+00,1.27E+00
2.61E+00,8.60E-01,2.37E+00,1.30E+00
2.66E+00,8.76E-01,2.37E+00,1.24E+00
2.71E+00,8.91E-01,2.34E+00,1.37E+00
2.75E+00,9.07E-01,2.31E+00,1.39E+00
2.80E+00,9.23E-01,2.33E+00,1.34E+00
2.85E+00,9.38E-01,2.20E+00,1.50E+00
1.89E+00,6.63E-01,2.25E+00,1.50E+00
1.93E+00,6.80E-01,2.09E+00,1.60E+00
1.98E+00,6.96E-01,2.13E+00,1.57E+00
2.03E+00,7.13E-01,2.13E+00,1.63E+00
2.08E+00,7.30E-01,2.02E+00,1.69E+00
2.12E+00,7.46E-01,1.98E+00,1.71E+00
2.17E+00,7.63E-01,1.96E+00,1.67E+00
2.22E+00,7.79E-01,1.88E+00,1.81E+00
2.26E+00,7.96E-01,1.91E+00,1.77E+00
2.31E+00,8.12E-01,1.94E+00,1.82E+00
2.36E+00,8.29E-01,1.81E+00,1.89E+00
2.41E+00,8.46E-01,1.76E+00,1.85E+00
2.45E+00,8.62E-01,1.71E+00,1.96E+00
2.50E+00,8.79E-01,1.74E+00,2.01E+00
2.55E+00,8.95E-01,1.70E+00,2.00E+00
2.59E+00,9.12E-01,1.60E+00,2.08E+00
2.64E+00,9.29E-01,1.63E+00,2.12E+00
2.69E+00,9.45E-01,1.58E+00,2.12E+00
2.74E+00,9.62E-01,1.50E+00,2.20E+00
2.78E+00,9.78E-01,1.55E+00,2.23E+00
2.83E+00,9.95E-01,1.50E+00,2.25E+00
1.87E+00,7.01E-01,1.37E+00,2.33E+00
1.92E+00,7.18E-01,1.40E+00,2.35E+00
1.97E+00,7.36E-01,1.35E+00,2.38E+00
2.01E+00,7.53E-01,1.25E+00,2.43E+00
2.06E+00,7.71E-01,1.32E+00,2.43E+00
2.11E+00,7.88E-01,1.29E+00,2.48E+00
2.15E+00,8.06E-01,1.21E+00,2.51E+00
2.20E+00,8.23E-01,1.25E+00,2.53E+00
2.25E+00,8.41E-01,1.19E+00,2.55E+00
2.29E+00,8.58E-01,1.06E+00,2.64E+00
2.34E+00,8.76E-01,1.10E+00,2.61E+00
2.39E+00,8.93E-01,1.10E+00,2.66E+00
2.44E+00,9.11E-01,1.01E+00,2.72E+00
2.48E+00,9.28E-01,1.04E+00,2.77E+00
2.53E+00,9.46E-01,9.93E-01,2.78E+00
2.58E+00,9.63E-01,8.76E-01,2.78E+00
2.62E+00,9.81E-01,9.35E-01,2.79E+00
2.67E+00,9.98E-01,8.04E-01,2.84E+00
2.72E+00,1.02E+00,8.41E-01,2.88E+00
2.76E+00,1.03E+00,7.93E-01,2.89E+00
2.81E+00,1.05E+00,8.54E-01,2.83E+00
1.91E+00,7.56E-01,2.85E+00,9.37E-01
1.86E+00,7.38E-01,2.79E+00,9.38E-01
1.95E+00,7.75E-01,2.77E+00,1.04E+00
2.00E+00,7.93E-01,2.80E+00,1.08E+00
2.04E+00,8.12E-01,2.75E+00,1.08E+00
2.09E+00,8.30E-01,2.71E+00,1.18E+00
2.14E+00,8.48E-01,2.73E+00,1.13E+00
2.18E+00,8.67E-01,2.76E+00,1.17E+00
2.23E+00,8.85E-01,2.68E+00,1.27E+00
2.28E+00,9.04E-01,2.72E+00,1.26E+00
2.32E+00,9.22E-01,2.70E+00,1.31E+00
2.37E+00,9.41E-01,2.59E+00,1.29E+00
2.42E+00,9.59E-01,2.64E+00,1.31E+00
2.46E+00,9.77E-01,2.58E+00,1.35E+00
2.51E+00,9.96E-01,2.61E+00,1.40E+00
2.56E+00,1.01E+00,2.63E+00,1.44E+00
2.60E+00,1.03E+00,2.58E+00,1.44E+00
2.65E+00,1.05E+00,2.51E+00,1.49E+00
2.70E+00,1.07E+00,2.56E+00,1.49E+00
2.74E+00,1.09E+00,2.53E+00,1.53E+00
2.79E+00,1.11E+00,2.44E+00,1.57E+00
1.89E+00,7.94E-01,2.48E+00,1.60E+00
1.84E+00,7.75E-01,2.43E+00,1.61E+00
1.94E+00,8.13E-01,2.33E+00,1.67E+00
1.98E+00,8.33E-01,2.35E+00,1.71E+00
2.03E+00,8.52E-01,2.30E+00,1.71E+00
2.07E+00,8.71E-01,2.20E+00,1.79E+00
2.12E+00,8.91E-01,2.22E+00,1.83E+00
2.17E+00,9.10E-01,2.17E+00,1.81E+00
2.21E+00,9.29E-01,2.11E+00,1.90E+00
2.26E+00,9.49E-01,2.17E+00,1.88E+00
2.30E+00,9.68E-01,2.15E+00,1.93E+00
2.35E+00,9.88E-01,2.00E+00,2.01E+00
2.40E+00,1.01E+00,2.04E+00,2.02E+00
2.44E+00,1.03E+00,2.02E+00,2.05E+00
2.49E+00,1.05E+00,1.92E+00,2.06E+00
2.54E+00,1.07E+00,1.89E+00,2.11E+00
2.58E+00,1.08E+00,1.86E+00,2.07E+00
2.63E+00,1.10E+00,1.78E+00,2.22E+00
2.67E+00,1.12E+00,1.81E+00,2.17E+00
2.72E+00,1.14E+00,1.84E+00,2.22E+00
2.77E+00,1.16E+00,1.70E+00,2.29E+00
1.83E+00,8.11E-01,1.68E+00,2.33E+00
1.87E+00,8.31E-01,1.65E+00,2.29E+00
1.92E+00,8.52E-01,1.60E+00,2.42E+00
1.97E+00,8.72E-01,1.65E+00,2.39E+00
2.01E+00,8.92E-01,1.65E+00,2.45E+00
2.06E+00,9.12E-01,1.49E+00,2.51E+00
2.10E+00,9.33E-01,1.53E+00,2.53E+00
2.15E+00,9.53E-01,1.49E+00,2.56E+00
2.19E+00,9.73E-01,1.49E+00,2.61E+00
2.24E+00,9.94E-01,1.44E+00,2.58E+00
2.29E+00,1.01E+00,1.40E+00,2.61E+00
2.33E+00,1.03E+00,1.36E+00,2.63E+00
2.38E+00,1.05E+00,1.34E+00,2.59E+00
2.42E+00,1.07E+00,1.22E+00,2.69E+00
2.47E+00,1.09E+00,1.26E+00,2.72E+00
2.51E+00,1.12E+00,1.22E+00,2.74E+00
2.56E+00,1.14E+00,1.09E+00,2.71E+00
2.61E+00,1.16E+00,1.13E+00,2.73E+00
2.65E+00,1.18E+00,1.09E+00,2.75E+00
2.70E+00,1.20E+00,1.14E+00,2.69E+00
2.74E+00,1.22E+00,1.19E+00,2.61E+00
1.86E+00,8.68E-01,1.23E+00,2.64E+00
1.81E+00,8.47E-01,1.18E+00,2.66E+00
1.90E+00,8.90E-01,1.17E+00,2.51E+00
1.95E+00,9.11E-01,1.31E+00,2.53E+00
1.99E+00,9.32E-01,1.28E+00,2.57E+00
2.04E+00,9.53E-01,1.40E+00,2.51E+00
2.08E+00,9.74E-01,1.44E+00,2.53E+00
2.13E+00,9.96E-01,1.40E+00,2.56E+00
2.17E+00,1.02E+00,1.44E+00,2.63E+00
2.22E+00,1.04E+00,1.40E+00,2.65E+00
2.26E+00,1.06E+00,2.74E+00,1.22E+00
2.31E+00,1.08E+00,2.52E+00,1.57E+00
2.36E+00,1.10E+00,2.56E+00,1.57E+00
2.40E+00,1.12E+00,2.45E+00,1.65E+00
2.45E+00,1.14E+00,2.47E+00,1.70E+00
2.49E+00,1.17E+00,2.43E+00,1.69E+00
2.54E+00,1.19E+00,2.34E+00,1.81E+00
2.58E+00,1.21E+00,2.38E+00,1.76E+00
2.63E+00,1.23E+00,2.39E+00,1.82E+00
2.67E+00,1.25E+00,2.23E+00,1.89E+00
2.72E+00,1.27E+00,2.24E+00,1.93E+00
1.84E+00,9.05E-01,2.19E+00,1.93E+00
1.79E+00,8.83E-01,2.13E+00,1.98E+00
1.88E+00,9.27E-01,2.17E+00,1.96E+00
1.93E+00,9.49E-01,2.18E+00,2.00E+00
1.97E+00,9.71E-01,2.02E+00,2.09E+00
2.02E+00,9.93E-01,2.04E+00,2.14E+00
2.06E+00,1.02E+00,1.98E+00,2.13E+00
2.11E+00,1.04E+00,1.92E+00,2.19E+00
2.15E+00,1.06E+00,1.97E+00,2.21E+00
2.20E+00,1.08E+00,1.93E+00,2.24E+00
2.24E+00,1.10E+00,1.85E+00,2.32E+00
2.29E+00,1.13E+00,1.81E+00,2.34E+00
2.33E+00,1.15E+00,1.81E+00,2.30E+00
2.38E+00,1.17E+00,1.70E+00,2.42E+00
2.42E+00,1.19E+00,1.76E+00,2.38E+00
2.47E+00,1.21E+00,1.74E+00,2.44E+00
2.51E+00,1.24E+00,1.57E+00,2.51E+00
2.56E+00,1.26E+00,1.60E+00,2.48E+00
2.60E+00,1.28E+00,1.61E+00,2.53E+00
2.65E+00,1.30E+00,1.57E+00,2.44E+00
2.69E+00,1.32E+00,2.14E+00,2.04E+00
1.78E+00,9.19E-01,2.19E+00,2.05E+00
1.82E+00,9.42E-01,2.16E+00,2.09E+00
1.87E+00,9.65E-01,2.07E+00,2.11E+00
1.91E+00,9.87E-01,2.12E+00,2.12E+00
1.95E+00,1.01E+00,2.09E+00,2.16E+00
2.00E+00,1.03E+00,2.05E+00,2.19E+00
2.04E+00,1.06E+00,2.01E+00,2.23E+00
2.09E+00,1.08E+00,1.97E+00,2.26E+00
2.13E+00,1.10E+00,1.90E+00,2.32E+00
2.18E+00,1.13E+00,1.86E+00,2.35E+00
2.22E+00,1.15E+00,1.78E+00,2.42E+00
2.27E+00,1.17E+00,1.70E+00,2.47E+00
2.31E+00,1.19E+00,2.21E+00,1.97E+00
2.35E+00,1.22E+00,2.23E+00,2.01E+00
2.40E+00,1.24E+00,1.08E+00,2.80E+00
2.44E+00,1.26E+00,1.03E+00,2.82E+00
2.49E+00,1.29E+00,1.27E-01,2.95E+00
2.53E+00,1.31E+00,1.00E-01,3.00E+00
2.58E+00,1.33E+00,8.41E-02,2.96E+00
2.62E+00,1.35E+00,5.01E-02,3.00E+00
2.66E+00,1.38E+00,4.63E-02,2.93E+00
1.76E+00,9.54E-01,4.72E-02,2.88E+00
1.80E+00,9.78E-01,0.00E+00,2.85E+00
1.85E+00,1.00E+00,4.69E-02,2.82E+00
1.89E+00,1.03E+00,4.48E-02,2.77E+00
1.93E+00,1.05E+00,0.00E+00,2.80E+00
1.98E+00,1.07E+00,0.00E+00,2.75E+00
2.02E+00,1.10E+00,8.17E-02,2.74E+00
2.07E+00,1.12E+00,1.26E-01,2.74E+00
2.11E+00,1.14E+00,4.45E-02,2.72E+00
2.15E+00,1.17E+00,4.48E-02,2.67E+00
2.20E+00,1.19E+00,9.59E-02,2.70E+00
2.24E+00,1.22E+00,4.50E-02,2.62E+00
2.29E+00,1.24E+00,4.46E-02,2.57E+00
2.33E+00,1.26E+00,4.41E-02,2.52E+00
2.37E+00,1.29E+00,4.41E-02,2.47E+00
2.42E+00,1.31E+00,4.36E-02,2.42E+00
2.46E+00,1.34E+00,3.93E-02,2.38E+00
2.51E+00,1.36E+00,9.63E-02,2.39E+00
2.55E+00,1.38E+00,4.21E-02,2.28E+00
2.59E+00,1.41E+00,9.88E-02,2.28E+00
2.64E+00,1.43E+00,5.57E-02,2.33E+00
1.74E+00,9.89E-01,3.97E-02,2.18E+00
1.78E+00,1.01E+00,5.59E-02,2.22E+00
1.83E+00,1.04E+00,5.10E-02,2.09E+00
1.87E+00,1.06E+00,0.00E+00,2.05E+00
1.91E+00,1.09E+00,8.52E-02,2.12E+00
1.96E+00,1.11E+00,1.03E-01,2.08E+00
2.00E+00,1.14E+00,3.29E-01,2.02E+00
2.04E+00,1.16E+00,2.98E-01,1.98E+00
2.09E+00,1.19E+00,4.31E-01,2.00E+00
2.13E+00,1.21E+00,3.80E-01,2.01E+00
2.17E+00,1.24E+00,3.96E-01,1.96E+00
2.22E+00,1.26E+00,5.94E-01,2.01E+00
2.26E+00,1.29E+00,5.46E-01,2.01E+00
2.30E+00,1.31E+00,5.70E-01,1.97E+00
2.35E+00,1.33E+00,6.38E-01,2.01E+00
2.39E+00,1.36E+00,6.17E-01,2.07E+00
2.43E+00,1.38E+00,7.75E-01,2.04E+00
2.48E+00,1.41E+00,7.26E-01,2.01E+00
2.52E+00,1.43E+00,7.76E-01,1.99E+00
2.56E+00,1.46E+00,8.85E-01,2.04E+00
2.61E+00,1.48E+00,8.27E-01,2.01E+00
1.76E+00,1.05E+00,8.74E-01,1.98E+00
1.72E+00,1.02E+00,9.86E-01,1.99E+00
1.80E+00,1.07E+00,9.28E-01,1.96E+00
1.85E+00,1.10E+00,9.88E-01,1.94E+00
1.89E+00,1.13E+00,1.08E+00,2.04E+00
1.93E+00,1.15E+00,1.03E+00,2.02E+00
1.98E+00,1.18E+00,1.08E+00,1.99E+00
2.02E+00,1.20E+00,1.16E+00,2.01E+00
2.06E+00,1.23E+00,1.12E+00,2.01E+00
2.11E+00,1.25E+00,1.13E+00,1.97E+00
2.15E+00,1.28E+00,1.30E+00,1.98E+00
2.19E+00,1.30E+00,1.35E+00,2.02E+00
2.23E+00,1.33E+00,1.24E+00,2.07E+00
2.28E+00,1.36E+00,1.26E+00,2.02E+00
2.32E+00,1.38E+00,7.76E-01,1.94E+00
2.36E+00,1.41E+00,7.29E-01,1.91E+00
2.41E+00,1.43E+00,7.77E-01,1.89E+00
2.45E+00,1.46E+00,7.77E-01,1.84E+00
2.49E+00,1.48E+00,8.30E-01,1.86E+00
2.54E+00,1.51E+00,8.87E-01,1.86E+00
2.58E+00,1.53E+00,9.12E-01,1.82E+00
1.74E+00,1.08E+00,9.41E-01,1.86E+00
1.70E+00,1.06E+00,1.04E+00,1.76E+00
1.78E+00,1.11E+00,1.00E+00,1.73E+00
1.83E+00,1.14E+00,1.04E+00,1.71E+00
1.87E+00,1.16E+00,1.21E+00,1.64E+00
1.91E+00,1.19E+00,1.17E+00,1.67E+00
1.95E+00,1.22E+00,1.17E+00,1.62E+00
2.00E+00,1.24E+00,1.31E+00,1.62E+00
2.04E+00,1.27E+00,1.26E+00,1.62E+00
2.08E+00,1.29E+00,1.30E+00,1.58E+00
2.12E+00,1.32E+00,1.39E+00,1.55E+00
2.16E+00,1.35E+00,1.37E+00,1.51E+00
2.21E+00,1.37E+00,1.41E+00,1.52E+00
2.25E+00,1.40E+00,1.41E+00,1.48E+00
2.29E+00,1.43E+00,1.40E+00,1.43E+00
2.33E+00,1.45E+00,1.44E+00,1.45E+00
2.38E+00,1.48E+00,1.56E+00,1.40E+00
2.42E+00,1.51E+00,1.51E+00,1.37E+00
2.46E+00,1.53E+00,1.56E+00,1.34E+00
2.50E+00,1.56E+00,1.64E+00,1.29E+00
2.55E+00,1.59E+00,1.59E+00,1.29E+00
1.68E+00,1.09E+00,1.61E+00,1.25E+00
1.72E+00,1.12E+00,1.64E+00,1.21E+00
1.76E+00,1.14E+00,1.59E+00,1.21E+00
1.80E+00,1.17E+00,1.78E+00,1.09E+00
1.84E+00,1.20E+00,1.76E+00,1.04E+00
1.89E+00,1.23E+00,1.81E+00,1.04E+00
1.93E+00,1.25E+00,1.83E+00,9.94E-01
1.97E+00,1.28E+00,1.78E+00,9.98E-01
2.01E+00,1.31E+00,1.86E+00,8.31E-01
2.05E+00,1.34E+00,1.80E+00,8.68E-01
2.10E+00,1.36E+00,1.82E+00,8.23E-01
2.14E+00,1.39E+00,1.94E+00,7.76E-01
2.18E+00,1.42E+00,1.89E+00,7.77E-01
2.22E+00,1.44E+00,1.91E+00,7.29E-01
2.26E+00,1.47E+00,2.04E+00,6.81E-01
2.31E+00,1.50E+00,2.01E+00,7.29E-01
2.35E+00,1.53E+00,1.99E+00,6.81E-01
2.39E+00,1.55E+00,2.13E+00,5.95E-01
2.43E+00,1.58E+00,2.10E+00,5.58E-01
2.47E+00,1.61E+00,2.14E+00,5.48E-01
2.51E+00,1.64E+00,2.22E+00,4.96E-01
1.70E+00,1.15E+00,2.25E+00,4.60E-01
1.65E+00,1.12E+00,2.27E+00,5.16E-01
1.74E+00,1.18E+00,2.35E+00,3.81E-01
1.78E+00,1.21E+00,2.39E+00,3.59E-01
1.82E+00,1.24E+00,2.38E+00,4.15E-01
1.86E+00,1.26E+00,2.44E+00,2.80E-01
1.90E+00,1.29E+00,2.44E+00,2.30E-01
1.94E+00,1.32E+00,2.48E+00,2.56E-01
1.99E+00,1.35E+00,2.54E+00,1.25E-01
2.03E+00,1.38E+00,2.58E+00,2.58E-01
2.07E+00,1.40E+00,2.53E+00,2.83E-01
2.11E+00,1.43E+00,2.53E+00,2.31E-01
2.15E+00,1.46E+00,2.63E+00,2.33E-01
2.19E+00,1.49E+00,2.63E+00,1.80E-01
2.23E+00,1.52E+00,2.64E+00,1.26E-01
2.28E+00,1.54E+00,6.37E-01,1.90E+00
2.32E+00,1.57E+00,6.27E-01,1.96E+00
2.36E+00,1.60E+00,5.90E-01,1.91E+00
2.40E+00,1.63E+00,6.80E-01,1.93E+00
2.44E+00,1.66E+00,6.84E-01,1.88E+00
2.48E+00,1.69E+00,1.29E+00,1.53E+00
1.63E+00,1.16E+00,1.34E+00,1.55E+00
1.67E+00,1.19E+00,1.50E+00,1.32E+00
1.71E+00,1.21E+00,1.67E+00,1.17E+00
1.75E+00,1.24E+00,1.62E+00,1.17E+00
1.80E+00,1.27E+00,1.65E+00,1.13E+00
1.84E+00,1.30E+00,1.93E+00,6.81E-01
1.88E+00,1.33E+00,1.88E+00,6.84E-01
1.92E+00,1.36E+00,1.90E+00,6.37E-01
1.96E+00,1.39E+00,2.01E+00,5.95E-01
2.00E+00,1.42E+00,1.96E+00,5.71E-01
2.04E+00,1.45E+00,2.01E+00,5.43E-01
2.08E+00,1.47E+00,2.12E+00,5.08E-01
2.12E+00,1.50E+00,2.09E+00,4.62E-01
2.16E+00,1.53E+00,2.15E+00,4.61E-01
2.20E+00,1.56E+00,2.25E+00,3.70E-01
2.24E+00,1.59E+00,2.22E+00,4.14E-01
2.28E+00,1.62E+00,2.20E+00,3.66E-01
2.33E+00,1.65E+00,2.33E+00,2.94E-01
2.37E+00,1.68E+00,2.29E+00,2.55E-01
2.41E+00,1.71E+00,2.35E+00,2.52E-01
2.45E+00,1.73E+00,2.12E+00,1.80E-01
1.61E+00,1.19E+00,2.12E+00,2.34E-01
1.65E+00,1.22E+00,2.07E+00,2.57E-01
1.69E+00,1.25E+00,2.01E+00,3.79E-01
1.73E+00,1.28E+00,2.00E+00,4.31E-01
1.77E+00,1.31E+00,1.96E+00,3.96E-01
1.81E+00,1.34E+00,1.95E+00,4.45E-01
1.85E+00,1.37E+00,1.91E+00,5.90E-01
1.89E+00,1.40E+00,1.93E+00,5.42E-01
1.93E+00,1.43E+00,1.96E+00,7.28E-01
1.97E+00,1.46E+00,2.03E+00,2.27E-01
2.01E+00,1.49E+00,2.02E+00,2.78E-01
2.05E+00,1.52E+00,1.98E+00,2.49E-01
2.09E+00,1.54E+00,2.53E+00,1.61E+00
2.13E+00,1.57E+00,2.40E+00,1.71E+00
2.17E+00,1.60E+00,2.44E+00,1.74E+00
2.21E+00,1.63E+00,2.31E+00,1.84E+00
2.25E+00,1.66E+00,2.35E+00,1.86E+00
2.29E+00,1.69E+00,2.27E+00,1.90E+00
2.33E+00,1.72E+00,2.32E+00,1.90E+00
2.37E+00,1.75E+00,2.29E+00,1.94E+00
2.41E+00,1.78E+00,2.44E+00,8.06E-02
1.58E+00,1.22E+00,2.47E+00,4.37E-02
1.62E+00,1.25E+00,2.49E+00,9.38E-02
1.66E+00,1.28E+00,2.42E+00,4.32E-02
1.70E+00,1.31E+00,2.45E+00,0.00E+00
1.74E+00,1.34E+00,2.33E+00,5.55E-02
1.78E+00,1.37E+00,2.38E+00,3.89E-02
1.82E+00,1.40E+00,2.39E+00,9.55E-02
1.86E+00,1.43E+00,2.35E+00,0.00E+00
1.90E+00,1.46E+00,2.28E+00,4.23E-02
1.94E+00,1.49E+00,2.22E+00,5.63E-02
1.98E+00,1.53E+00,2.25E+00,0.00E+00
2.02E+00,1.56E+00,2.20E+00,0.00E+00
2.06E+00,1.59E+00,2.13E+00,4.34E-02
2.10E+00,1.62E+00,2.10E+00,0.00E+00
2.14E+00,1.65E+00,2.15E+00,0.00E+00
2.18E+00,1.68E+00,2.00E+00,4.99E-02
2.22E+00,1.71E+00,2.05E+00,0.00E+00
2.26E+00,1.74E+00,2.17E+00,3.78E-02
2.30E+00,1.77E+00,2.50E+00,0.00E+00
2.34E+00,1.80E+00,2.86E+00,1.82E-01
2.38E+00,1.83E+00,2.86E+00,2.33E-01
1.60E+00,1.28E+00,2.90E+00,2.04E-01
1.56E+00,1.25E+00,2.90E+00,2.53E-01
1.64E+00,1.31E+00,2.72E+00,3.47E-01
1.68E+00,1.35E+00,2.76E+00,3.78E-01
1.72E+00,1.38E+00,2.72E+00,3.87E-01
1.76E+00,1.41E+00,2.61E+00,4.75E-01
1.79E+00,1.44E+00,2.64E+00,5.21E-01
1.83E+00,1.47E+00,2.58E+00,5.23E-01
1.87E+00,1.50E+00,2.52E+00,5.44E-01
1.91E+00,1.53E+00,2.56E+00,5.81E-01
1.95E+00,1.56E+00,2.52E+00,5.90E-01
1.99E+00,1.60E+00,2.43E+00,6.23E-01
2.03E+00,1.63E+00,2.46E+00,6.73E-01
2.07E+00,1.66E+00,2.41E+00,6.72E-01
2.11E+00,1.69E+00,2.30E+00,7.66E-01
2.15E+00,1.72E+00,2.33E+00,7.20E-01
2.18E+00,1.75E+00,2.35E+00,7.66E-01
2.22E+00,1.78E+00,2.22E+00,8.28E-01
2.26E+00,1.81E+00,2.18E+00,8.79E-01
2.30E+00,1.85E+00,2.16E+00,8.25E-01
2.34E+00,1.88E+00,2.13E+00,9.54E-01
1.57E+00,1.31E+00,2.08E+00,9.34E-01
1.53E+00,1.28E+00,2.13E+00,9.07E-01
1.61E+00,1.35E+00,2.02E+00,1.04E+00
1.65E+00,1.38E+00,1.99E+00,1.09E+00
1.69E+00,1.41E+00,1.96E+00,1.04E+00
1.73E+00,1.44E+00,1.91E+00,1.21E+00
1.77E+00,1.47E+00,1.91E+00,1.15E+00
1.80E+00,1.51E+00,1.95E+00,1.18E+00
1.84E+00,1.54E+00,1.79E+00,1.27E+00
1.88E+00,1.57E+00,1.81E+00,1.21E+00
1.92E+00,1.60E+00,1.86E+00,1.25E+00
1.96E+00,1.63E+00,1.69E+00,1.41E+00
2.00E+00,1.67E+00,1.65E+00,1.40E+00
2.03E+00,1.70E+00,1.70E+00,1.36E+00
2.07E+00,1.73E+00,1.58E+00,1.49E+00
2.11E+00,1.76E+00,1.53E+00,1.49E+00
2.15E+00,1.80E+00,1.55E+00,1.45E+00
2.19E+00,1.83E+00,1.49E+00,1.57E+00
2.23E+00,1.86E+00,1.45E+00,1.54E+00
2.26E+00,1.89E+00,1.49E+00,1.52E+00
2.30E+00,1.92E+00,1.41E+00,1.69E+00
1.51E+00,1.31E+00,1.39E+00,1.65E+00
1.55E+00,1.35E+00,1.44E+00,1.66E+00
1.58E+00,1.38E+00,1.28E+00,1.81E+00
1.62E+00,1.41E+00,1.23E+00,1.81E+00
1.66E+00,1.44E+00,1.25E+00,1.75E+00
1.70E+00,1.48E+00,1.16E+00,1.92E+00
1.74E+00,1.51E+00,1.12E+00,1.92E+00
1.77E+00,1.54E+00,1.14E+00,1.86E+00
1.81E+00,1.57E+00,1.08E+00,1.94E+00
1.85E+00,1.61E+00,1.08E+00,1.89E+00
1.89E+00,1.64E+00,1.04E+00,1.91E+00
1.92E+00,1.67E+00,9.51E-01,1.91E+00
1.96E+00,1.71E+00,9.90E-01,1.89E+00
2.00E+00,1.74E+00,9.92E-01,1.83E+00
2.04E+00,1.77E+00,9.96E-01,1.78E+00
2.08E+00,1.80E+00,1.04E+00,1.81E+00
2.11E+00,1.84E+00,9.52E-01,1.81E+00
2.15E+00,1.87E+00,9.57E-01,1.76E+00
2.19E+00,1.90E+00,1.08E+00,1.79E+00
2.23E+00,1.94E+00,1.09E+00,1.73E+00
2.26E+00,1.97E+00,2.73E+00,1.30E-01
1.52E+00,1.38E+00,2.72E+00,1.75E-01
1.48E+00,1.34E+00,2.68E+00,1.53E-01
1.56E+00,1.41E+00,2.72E+00,2.59E-01
1.59E+00,1.44E+00,2.77E+00,2.61E-01
1.63E+00,1.48E+00,2.74E+00,3.04E-01
1.67E+00,1.51E+00,2.63E+00,3.37E-01
1.71E+00,1.54E+00,2.58E+00,3.10E-01
1.74E+00,1.58E+00,2.63E+00,2.84E-01
1.78E+00,1.61E+00,2.53E+00,4.93E-01
1.82E+00,1.64E+00,2.49E+00,4.68E-01
1.85E+00,1.68E+00,2.53E+00,4.45E-01
1.89E+00,1.71E+00,2.41E+00,5.71E-01
1.93E+00,1.74E+00,2.43E+00,5.18E-01
1.96E+00,1.78E+00,2.47E+00,5.69E-01
2.00E+00,1.81E+00,2.32E+00,6.24E-01
2.04E+00,1.85E+00,2.30E+00,6.73E-01
2.08E+00,1.88E+00,2.26E+00,6.26E-01
2.11E+00,1.91E+00,2.22E+00,7.48E-01
2.15E+00,1.95E+00,2.17E+00,7.29E-01
2.19E+00,1.98E+00,2.22E+00,6.99E-01
2.22E+00,2.01E+00,2.10E+00,8.72E-01
1.46E+00,1.37E+00,2.07E+00,8.27E-01
1.49E+00,1.41E+00,2.12E+00,8.23E-01
1.53E+00,1.44E+00,2.02E+00,9.38E-01
1.56E+00,1.47E+00,2.04E+00,9.88E-01
1.60E+00,1.51E+00,1.99E+00,9.88E-01
1.64E+00,1.54E+00,1.91E+00,1.04E+00
1.67E+00,1.58E+00,1.88E+00,1.08E+00
1.71E+00,1.61E+00,1.86E+00,1.04E+00
1.75E+00,1.65E+00,1.82E+00,1.17E+00
1.78E+00,1.68E+00,1.80E+00,1.13E+00
1.82E+00,1.71E+00,1.86E+00,1.13E+00
1.86E+00,1.75E+00,1.69E+00,1.27E+00
1.89E+00,1.78E+00,1.66E+00,1.25E+00
1.93E+00,1.82E+00,1.56E+00,1.25E+00
1.97E+00,1.85E+00,2.33E+00,2.03E-01
2.00E+00,1.89E+00,2.28E+00,1.99E-01
2.04E+00,1.92E+00,2.23E+00,3.30E-01
2.07E+00,1.95E+00,2.24E+00,2.83E-01
2.11E+00,1.99E+00,2.28E+00,3.21E-01
2.15E+00,2.02E+00,2.12E+00,4.15E-01
2.18E+00,2.06E+00,2.06E+00,4.13E-01
1.43E+00,1.40E+00,2.10E+00,3.78E-01
1.46E+00,1.44E+00,1.97E+00,5.27E-01
1.50E+00,1.47E+00,1.99E+00,4.88E-01
1.54E+00,1.51E+00,2.12E+00,2.90E-01
1.57E+00,1.54E+00,2.25E+00,2.35E-01
1.61E+00,1.58E+00,2.20E+00,2.48E-01
1.64E+00,1.61E+00,2.16E+00,2.58E-01
1.68E+00,1.65E+00,2.16E+00,2.11E-01
1.71E+00,1.68E+00,2.86E+00,2.75E-01
1.75E+00,1.72E+00,2.90E+00,3.01E-01
1.79E+00,1.75E+00,2.84E+00,3.21E-01
1.82E+00,1.79E+00,2.79E+00,3.09E-01
1.86E+00,1.82E+00,2.82E+00,2.69E-01
1.89E+00,1.86E+00,2.74E+00,4.23E-01
1.93E+00,1.89E+00,2.77E+00,4.68E-01
1.96E+00,1.93E+00,2.72E+00,4.69E-01
2.00E+00,1.96E+00,2.62E+00,5.72E-01
2.04E+00,2.00E+00,2.68E+00,5.70E-01
2.07E+00,2.03E+00,2.54E+00,6.30E-01
2.11E+00,2.07E+00,2.57E+00,6.77E-01
2.14E+00,2.10E+00,2.51E+00,6.76E-01
1.44E+00,1.46E+00,2.41E+00,7.67E-01
1.40E+00,1.43E+00,2.43E+00,7.20E-01
1.47E+00,1.50E+00,2.46E+00,7.69E-01
1.51E+00,1.54E+00,2.30E+00,8.80E-01
1.54E+00,1.57E+00,2.35E+00,8.81E-01
1.58E+00,1.61E+00,2.33E+00,9.31E-01
1.61E+00,1.64E+00,2.20E+00,9.94E-01
1.65E+00,1.68E+00,2.22E+00,1.04E+00
1.68E+00,1.71E+00,2.17E+00,1.04E+00
1.72E+00,1.75E+00,2.12E+00,1.04E+00
1.75E+00,1.79E+00,2.09E+00,1.09E+00
1.79E+00,1.82E+00,2.07E+00,1.04E+00
1.82E+00,1.86E+00,1.99E+00,1.18E+00
1.86E+00,1.89E+00,1.97E+00,1.14E+00
1.89E+00,1.93E+00,2.02E+00,1.13E+00
1.93E+00,1.96E+00,1.91E+00,1.26E+00
1.96E+00,2.00E+00,1.94E+00,1.30E+00
2.00E+00,2.04E+00,1.89E+00,1.30E+00
2.03E+00,2.07E+00,1.78E+00,1.40E+00
2.07E+00,2.11E+00,1.81E+00,1.45E+00
2.10E+00,2.14E+00,1.76E+00,1.45E+00
1.41E+00,1.49E+00,1.71E+00,1.45E+00
1.37E+00,1.46E+00,1.66E+00,1.45E+00
1.44E+00,1.53E+00,1.58E+00,1.60E+00
1.47E+00,1.56E+00,1.53E+00,1.60E+00
1.51E+00,1.60E+00,1.54E+00,1.54E+00
1.54E+00,1.64E+00,1.49E+00,1.68E+00
1.58E+00,1.67E+00,1.45E+00,1.71E+00
1.61E+00,1.71E+00,1.40E+00,1.78E+00
1.65E+00,1.75E+00,1.40E+00,1.73E+00
1.68E+00,1.78E+00,1.45E+00,1.76E+00
1.71E+00,1.82E+00,1.31E+00,1.89E+00
1.75E+00,1.86E+00,1.25E+00,1.87E+00
1.78E+00,1.89E+00,1.30E+00,1.85E+00
1.82E+00,1.93E+00,1.22E+00,1.92E+00
1.85E+00,1.97E+00,1.19E+00,1.97E+00
1.89E+00,2.00E+00,2.67E+00,2.59E-01
1.92E+00,2.04E+00,2.53E+00,3.92E-01
1.95E+00,2.07E+00,2.48E+00,3.63E-01
1.99E+00,2.11E+00,2.53E+00,3.37E-01
2.02E+00,2.15E+00,2.48E+00,3.08E-01
2.06E+00,2.18E+00,2.43E+00,3.87E-01
1.38E+00,1.52E+00,2.43E+00,3.33E-01
1.34E+00,1.48E+00,2.38E+00,3.02E-01
1.41E+00,1.56E+00,2.30E+00,3.74E-01
1.44E+00,1.59E+00,2.34E+00,3.38E-01
1.48E+00,1.63E+00,2.06E+00,3.58E-01
1.51E+00,1.67E+00,2.10E+00,3.38E-01
1.54E+00,1.71E+00,2.07E+00,3.09E-01
1.58E+00,1.74E+00,2.20E+00,4.59E-01
1.61E+00,1.78E+00,2.33E+00,4.19E-01
1.64E+00,1.82E+00,2.30E+00,4.62E-01
1.68E+00,1.85E+00,2.28E+00,4.16E-01
1.71E+00,1.89E+00,2.32E+00,5.00E-01
1.74E+00,1.93E+00,2.32E+00,5.37E-01
1.78E+00,1.96E+00,2.35E+00,5.75E-01
1.81E+00,2.00E+00,2.38E+00,6.23E-01
1.85E+00,2.04E+00,2.30E+00,5.75E-01
1.88E+00,2.08E+00,2.22E+00,6.08E-01
1.91E+00,2.11E+00,2.19E+00,5.70E-01
1.95E+00,2.15E+00,2.24E+00,5.71E-01
1.98E+00,2.19E+00,2.22E+00,6.51E-01
2.01E+00,2.22E+00,2.17E+00,6.74E-01
1.31E+00,1.51E+00,2.18E+00,6.24E-01
1.35E+00,1.55E+00,2.40E+00,4.69E-01
1.38E+00,1.58E+00,2.45E+00,4.69E-01
1.41E+00,1.62E+00,2.43E+00,4.32E-01
1.44E+00,1.66E+00,2.48E+00,4.21E-01
1.48E+00,1.70E+00,2.63E+00,3.91E-01
1.51E+00,1.74E+00,2.68E+00,3.65E-01
1.54E+00,1.77E+00,2.68E+00,4.20E-01
1.57E+00,1.81E+00,2.87E+00,4.69E-01
1.61E+00,1.85E+00,2.85E+00,4.31E-01
1.64E+00,1.89E+00,2.82E+00,4.71E-01
1.67E+00,1.92E+00,2.84E+00,3.82E-01
1.71E+00,1.96E+00,2.74E+00,5.13E-01
1.74E+00,2.00E+00,2.72E+00,5.50E-01
1.77E+00,2.04E+00,2.77E+00,5.58E-01
1.80E+00,2.08E+00,2.64E+00,6.45E-01
1.84E+00,2.11E+00,2.65E+00,6.09E-01
1.87E+00,2.15E+00,2.69E+00,6.30E-01
1.90E+00,2.19E+00,2.51E+00,7.71E-01
1.94E+00,2.23E+00,2.56E+00,7.72E-01
1.97E+00,2.26E+00,2.54E+00,8.10E-01
1.31E+00,1.57E+00,2.43E+00,8.45E-01
1.28E+00,1.53E+00,2.43E+00,8.06E-01
1.35E+00,1.61E+00,2.30E+00,9.84E-01
1.38E+00,1.65E+00,2.35E+00,9.81E-01
1.41E+00,1.69E+00,2.25E+00,1.09E+00
1.44E+00,1.73E+00,2.20E+00,1.09E+00
1.47E+00,1.77E+00,2.11E+00,1.17E+00
1.51E+00,1.80E+00,2.07E+00,1.14E+00
1.54E+00,1.84E+00,2.12E+00,1.13E+00
1.57E+00,1.88E+00,2.02E+00,1.27E+00
1.60E+00,1.92E+00,1.97E+00,1.24E+00
1.63E+00,1.96E+00,2.03E+00,1.22E+00
1.67E+00,2.00E+00,1.91E+00,1.35E+00
1.70E+00,2.03E+00,1.89E+00,1.40E+00
1.73E+00,2.07E+00,1.86E+00,1.35E+00
1.76E+00,2.11E+00,1.78E+00,1.49E+00
1.80E+00,2.15E+00,1.73E+00,1.49E+00
1.83E+00,2.19E+00,1.70E+00,1.58E+00
1.86E+00,2.23E+00,1.66E+00,1.54E+00
1.89E+00,2.26E+00,1.71E+00,1.53E+00
1.92E+00,2.30E+00,1.58E+00,1.69E+00
1.25E+00,1.56E+00,1.54E+00,1.71E+00
1.28E+00,1.60E+00,1.55E+00,1.65E+00
1.31E+00,1.64E+00,1.49E+00,1.79E+00
1.35E+00,1.68E+00,1.49E+00,1.74E+00
1.38E+00,1.72E+00,1.40E+00,1.89E+00
1.41E+00,1.76E+00,1.40E+00,1.84E+00
1.44E+00,1.79E+00,1.27E+00,1.93E+00
1.47E+00,1.83E+00,1.32E+00,1.94E+00
1.50E+00,1.87E+00,2.66E+00,4.73E-01
1.53E+00,1.91E+00,2.69E+00,5.16E-01
1.56E+00,1.95E+00,2.22E+00,5.33E-01
1.60E+00,1.99E+00,2.18E+00,5.10E-01
1.63E+00,2.03E+00,2.05E+00,5.66E-01
1.66E+00,2.07E+00,2.06E+00,5.13E-01
1.69E+00,2.11E+00,2.85E+00,6.29E-01
1.72E+00,2.15E+00,2.80E+00,6.15E-01
1.75E+00,2.18E+00,2.81E+00,5.60E-01
1.78E+00,2.22E+00,2.60E+00,6.28E-01
1.81E+00,2.26E+00,2.49E+00,6.27E-01
1.85E+00,2.30E+00,2.13E+00,6.48E-01
1.88E+00,2.34E+00,2.07E+00,6.21E-01
1.22E+00,1.58E+00,2.12E+00,7.32E-01
1.25E+00,1.62E+00,2.09E+00,6.84E-01
1.28E+00,1.66E+00,2.14E+00,6.93E-01
1.31E+00,1.70E+00,2.14E+00,7.78E-01
1.34E+00,1.74E+00,2.09E+00,7.77E-01
1.37E+00,1.78E+00,2.04E+00,7.78E-01
1.40E+00,1.82E+00,2.01E+00,8.27E-01
1.43E+00,1.86E+00,1.99E+00,7.77E-01
1.46E+00,1.90E+00,2.04E+00,8.83E-01
1.49E+00,1.94E+00,2.00E+00,9.06E-01
1.53E+00,1.98E+00,2.01E+00,6.41E-01
1.56E+00,2.02E+00,1.96E+00,6.28E-01
1.59E+00,2.06E+00,2.35E+00,6.72E-01
1.62E+00,2.10E+00,2.49E+00,7.22E-01
1.65E+00,2.14E+00,2.54E+00,7.24E-01
1.68E+00,2.18E+00,2.70E+00,7.20E-01
1.71E+00,2.22E+00,2.78E+00,7.28E-01
1.74E+00,2.26E+00,2.91E+00,7.44E-01
1.77E+00,2.30E+00,2.33E+00,8.03E-01
1.80E+00,2.34E+00,2.38E+00,8.23E-01
1.83E+00,2.38E+00,2.33E+00,8.41E-01
1.22E+00,1.65E+00,2.23E+00,7.89E-01
1.19E+00,1.61E+00,2.19E+00,7.82E-01
1.25E+00,1.69E+00,1.84E+00,7.77E-01
1.28E+00,1.73E+00,1.86E+00,7.31E-01
1.31E+00,1.77E+00,1.89E+00,8.64E-01
1.34E+00,1.81E+00,1.91E+00,8.24E-01
1.37E+00,1.85E+00,1.94E+00,8.70E-01
1.40E+00,1.89E+00,1.86E+00,8.88E-01
1.43E+00,1.93E+00,1.82E+00,9.13E-01
1.46E+00,1.97E+00,2.65E+00,9.08E-01
1.49E+00,2.01E+00,2.56E+00,8.86E-01
1.52E+00,2.05E+00,2.60E+00,9.36E-01
1.54E+00,2.09E+00,2.54E+00,9.35E-01
1.57E+00,2.13E+00,2.46E+00,8.84E-01
1.60E+00,2.17E+00,2.49E+00,9.33E-01
1.63E+00,2.21E+00,2.38E+00,9.30E-01
1.66E+00,2.25E+00,2.22E+00,9.17E-01
1.69E+00,2.29E+00,2.24E+00,8.76E-01
1.72E+00,2.33E+00,2.14E+00,8.61E-01
1.75E+00,2.37E+00,1.90E+00,9.08E-01
1.78E+00,2.41E+00,1.91E+00,9.53E-01
1.19E+00,1.67E+00,1.86E+00,9.43E-01
1.16E+00,1.63E+00,1.70E+00,1.13E+00
1.21E+00,1.71E+00,1.68E+00,1.09E+00
1.24E+00,1.75E+00,1.73E+00,1.09E+00
1.27E+00,1.80E+00,2.73E+00,1.05E+00
1.30E+00,1.84E+00,2.66E+00,1.00E+00
1.33E+00,1.88E+00,2.69E+00,1.03E+00
1.36E+00,1.92E+00,2.59E+00,1.04E+00
1.39E+00,1.96E+00,2.38E+00,1.03E+00
1.42E+00,2.00E+00,2.25E+00,9.90E-01
1.45E+00,2.04E+00,2.15E+00,9.94E-01
1.47E+00,2.08E+00,2.10E+00,9.92E-01
1.50E+00,2.12E+00,1.88E+00,9.93E-01
1.53E+00,2.16E+00,1.93E+00,9.91E-01
1.56E+00,2.20E+00,1.73E+00,1.00E+00
1.59E+00,2.24E+00,1.76E+00,9.57E-01
1.62E+00,2.28E+00,1.81E+00,9.53E-01
1.65E+00,2.33E+00,1.72E+00,1.18E+00
1.68E+00,2.37E+00,1.69E+00,1.22E+00
1.71E+00,2.41E+00,1.75E+00,1.23E+00
1.73E+00,2.45E+00,1.75E+00,1.13E+00
1.15E+00,1.70E+00,1.89E+00,1.11E+00
1.12E+00,1.65E+00,1.93E+00,1.09E+00
1.18E+00,1.74E+00,2.04E+00,1.09E+00
1.21E+00,1.78E+00,2.15E+00,1.09E+00
1.24E+00,1.82E+00,2.28E+00,1.04E+00
1.26E+00,1.86E+00,2.63E+00,1.21E+00
1.29E+00,1.90E+00,2.68E+00,1.23E+00
1.32E+00,1.94E+00,2.63E+00,1.26E+00
1.35E+00,1.99E+00,2.67E+00,1.18E+00
1.38E+00,2.03E+00,2.68E+00,1.14E+00
1.40E+00,2.07E+00,2.70E+00,1.08E+00
1.43E+00,2.11E+00,2.54E+00,1.21E+00
1.46E+00,2.15E+00,2.58E+00,1.18E+00
1.49E+00,2.19E+00,2.54E+00,1.27E+00
1.52E+00,2.23E+00,2.49E+00,1.25E+00
1.54E+00,2.28E+00,2.43E+00,1.36E+00
1.57E+00,2.32E+00,2.42E+00,1.32E+00
1.60E+00,2.36E+00,2.48E+00,1.34E+00
1.63E+00,2.40E+00,2.31E+00,1.50E+00
1.66E+00,2.44E+00,2.33E+00,1.45E+00
1.69E+00,2.48E+00,2.36E+00,1.50E+00
1.09E+00,1.68E+00,2.22E+00,1.55E+00
1.12E+00,1.72E+00,2.25E+00,1.60E+00
1.14E+00,1.76E+00,2.19E+00,1.60E+00
1.17E+00,1.80E+00,2.13E+00,1.68E+00
1.20E+00,1.84E+00,2.17E+00,1.71E+00
1.23E+00,1.89E+00,2.13E+00,1.73E+00
1.25E+00,1.93E+00,2.03E+00,1.79E+00
1.28E+00,1.97E+00,2.07E+00,1.81E+00
1.31E+00,2.01E+00,2.03E+00,1.84E+00
1.34E+00,2.05E+00,1.92E+00,1.87E+00
1.36E+00,2.10E+00,1.95E+00,1.92E+00
1.39E+00,2.14E+00,1.89E+00,1.92E+00
1.42E+00,2.18E+00,1.80E+00,1.99E+00
1.44E+00,2.22E+00,1.83E+00,2.03E+00
1.47E+00,2.26E+00,1.79E+00,2.04E+00
1.50E+00,2.31E+00,1.71E+00,2.09E+00
1.53E+00,2.35E+00,1.70E+00,2.05E+00
1.55E+00,2.39E+00,1.75E+00,2.07E+00
1.58E+00,2.43E+00,1.60E+00,2.20E+00
1.61E+00,2.47E+00,1.65E+00,2.17E+00
1.64E+00,2.51E+00,1.65E+00,2.23E+00
1.08E+00,1.74E+00,1.50E+00,2.31E+00
1.06E+00,1.70E+00,1.55E+00,2.29E+00
1.11E+00,1.78E+00,1.53E+00,2.34E+00
1.14E+00,1.83E+00,1.36E+00,2.43E+00
1.16E+00,1.87E+00,1.40E+00,2.41E+00
1.19E+00,1.91E+00,1.40E+00,2.46E+00
1.22E+00,1.95E+00,1.24E+00,2.48E+00
1.24E+00,2.00E+00,2.44E+00,1.23E+00
1.27E+00,2.04E+00,2.49E+00,1.19E+00
1.29E+00,2.08E+00,2.35E+00,1.19E+00
1.32E+00,2.12E+00,2.24E+00,1.19E+00
1.35E+00,2.16E+00,2.13E+00,1.21E+00
1.37E+00,2.21E+00,2.14E+00,1.16E+00
1.40E+00,2.25E+00,2.04E+00,1.17E+00
1.43E+00,2.29E+00,1.78E+00,1.18E+00
1.45E+00,2.33E+00,2.54E+00,1.32E+00
1.48E+00,2.38E+00,2.50E+00,1.29E+00
1.51E+00,2.42E+00,2.53E+00,1.36E+00
1.53E+00,2.46E+00,2.41E+00,1.49E+00
1.56E+00,2.50E+00,2.43E+00,1.45E+00
1.59E+00,2.55E+00,2.46E+00,1.49E+00
1.02E+00,1.72E+00,2.33E+00,1.55E+00
1.05E+00,1.76E+00,2.36E+00,1.59E+00
1.07E+00,1.80E+00,2.30E+00,1.60E+00
1.10E+00,1.85E+00,2.22E+00,1.69E+00
1.13E+00,1.89E+00,2.26E+00,1.71E+00
1.15E+00,1.93E+00,2.22E+00,1.74E+00
1.18E+00,1.98E+00,2.12E+00,1.78E+00
1.20E+00,2.02E+00,2.12E+00,1.84E+00
1.23E+00,2.06E+00,2.03E+00,1.88E+00
1.25E+00,2.11E+00,2.06E+00,1.92E+00
1.28E+00,2.15E+00,2.00E+00,1.92E+00
1.30E+00,2.19E+00,1.89E+00,2.02E+00
1.33E+00,2.23E+00,1.91E+00,1.97E+00
1.36E+00,2.28E+00,1.94E+00,2.02E+00
1.38E+00,2.32E+00,1.81E+00,2.08E+00
1.41E+00,2.36E+00,1.84E+00,2.12E+00
1.43E+00,2.41E+00,1.79E+00,2.12E+00
1.46E+00,2.45E+00,1.69E+00,2.21E+00
1.48E+00,2.49E+00,1.73E+00,2.21E+00
1.51E+00,2.54E+00,1.69E+00,2.25E+00
1.53E+00,2.58E+00,1.60E+00,2.30E+00
9.89E-01,1.74E+00,1.63E+00,2.34E+00
1.01E+00,1.78E+00,1.58E+00,2.34E+00
1.04E+00,1.83E+00,1.49E+00,2.41E+00
1.06E+00,1.87E+00,1.53E+00,2.44E+00
1.09E+00,1.91E+00,1.49E+00,2.46E+00
1.11E+00,1.96E+00,1.35E+00,2.48E+00
1.14E+00,2.00E+00,2.46E+00,1.40E+00
1.16E+00,2.04E+00,2.29E+00,1.30E+00
1.19E+00,2.09E+00,2.28E+00,1.35E+00
1.21E+00,2.13E+00,2.23E+00,1.35E+00
1.24E+00,2.17E+00,2.18E+00,1.35E+00
1.26E+00,2.22E+00,2.02E+00,1.32E+00
1.29E+00,2.26E+00,1.97E+00,1.35E+00
1.31E+00,2.30E+00,1.99E+00,1.29E+00
1.33E+00,2.35E+00,1.83E+00,1.31E+00
1.36E+00,2.39E+00,1.81E+00,1.36E+00
1.38E+00,2.43E+00,1.68E+00,1.31E+00
1.41E+00,2.48E+00,1.60E+00,1.44E+00
1.43E+00,2.52E+00,1.60E+00,1.37E+00
1.46E+00,2.56E+00,1.65E+00,1.34E+00
1.48E+00,2.61E+00,2.65E+00,1.40E+00
9.78E-01,1.80E+00,2.51E+00,1.40E+00
9.54E-01,1.76E+00,2.56E+00,1.40E+00
1.00E+00,1.85E+00,2.53E+00,1.44E+00
1.03E+00,1.89E+00,2.58E+00,1.53E+00
1.05E+00,1.93E+00,2.48E+00,1.45E+00
1.07E+00,1.98E+00,2.36E+00,1.40E+00
1.10E+00,2.02E+00,2.38E+00,1.45E+00
1.12E+00,2.07E+00,2.28E+00,1.45E+00
1.14E+00,2.11E+00,2.15E+00,1.40E+00
1.17E+00,2.15E+00,2.05E+00,1.40E+00
1.19E+00,2.20E+00,1.94E+00,1.40E+00
1.22E+00,2.24E+00,1.84E+00,1.49E+00
1.24E+00,2.29E+00,1.73E+00,1.40E+00
1.26E+00,2.33E+00,1.48E+00,1.41E+00
1.29E+00,2.37E+00,1.47E+00,1.36E+00
1.31E+00,2.42E+00,1.49E+00,1.46E+00
1.34E+00,2.46E+00,1.45E+00,1.49E+00
1.36E+00,2.51E+00,2.43E+00,1.53E+00
1.38E+00,2.55E+00,2.48E+00,1.54E+00
1.41E+00,2.59E+00,2.28E+00,1.55E+00
1.43E+00,2.64E+00,2.12E+00,1.52E+00
9.42E-01,1.82E+00,2.17E+00,1.54E+00
9.19E-01,1.78E+00,2.08E+00,1.55E+00
9.65E-01,1.87E+00,1.91E+00,1.53E+00
9.87E-01,1.91E+00,1.86E+00,1.54E+00
1.01E+00,1.95E+00,1.68E+00,1.49E+00
1.03E+00,2.00E+00,1.60E+00,1.54E+00
1.06E+00,2.04E+00,1.63E+00,1.49E+00
1.08E+00,2.09E+00,1.36E+00,1.60E+00
1.10E+00,2.13E+00,1.43E+00,1.60E+00
1.13E+00,2.18E+00,1.13E+00,1.65E+00
1.15E+00,2.22E+00,1.22E+00,1.69E+00
1.17E+00,2.27E+00,1.19E+00,1.83E+00
1.19E+00,2.31E+00,1.19E+00,1.78E+00
1.22E+00,2.35E+00,1.08E+00,1.84E+00
1.24E+00,2.40E+00,1.31E+00,1.68E+00
1.26E+00,2.44E+00,1.29E+00,1.65E+00
1.29E+00,2.49E+00,1.34E+00,1.65E+00
1.31E+00,2.53E+00,1.27E+00,1.69E+00
1.33E+00,2.58E+00,1.25E+00,1.66E+00
1.35E+00,2.62E+00,1.49E+00,1.63E+00
1.38E+00,2.66E+00,1.61E+00,1.65E+00
9.05E-01,1.84E+00,1.73E+00,1.61E+00
8.83E-01,1.79E+00,1.81E+00,1.63E+00
9.27E-01,1.88E+00,1.77E+00,1.66E+00
9.49E-01,1.93E+00,1.91E+00,1.63E+00
9.71E-01,1.97E+00,2.07E+00,1.65E+00
9.93E-01,2.02E+00,2.18E+00,1.66E+00
1.02E+00,2.06E+00,2.22E+00,1.64E+00
1.04E+00,2.11E+00,2.28E+00,1.66E+00
1.06E+00,2.15E+00,2.33E+00,1.63E+00
1.08E+00,2.20E+00,2.39E+00,1.65E+00
1.10E+00,2.24E+00,2.50E+00,1.66E+00
1.13E+00,2.29E+00,2.27E+00,1.75E+00
1.15E+00,2.33E+00,2.25E+00,1.79E+00
1.17E+00,2.38E+00,2.17E+00,1.76E+00
1.19E+00,2.42E+00,2.02E+00,1.73E+00
1.21E+00,2.47E+00,2.07E+00,1.75E+00
1.24E+00,2.51E+00,1.97E+00,1.76E+00
1.26E+00,2.56E+00,1.86E+00,1.76E+00
1.28E+00,2.60E+00,1.73E+00,1.71E+00
1.30E+00,2.65E+00,1.68E+00,1.70E+00
1.32E+00,2.69E+00,1.36E+00,1.70E+00
8.47E-01,1.81E+00,2.27E+00,1.87E+00
8.68E-01,1.86E+00,2.07E+00,1.86E+00
8.90E-01,1.90E+00,1.98E+00,1.87E+00
9.11E-01,1.95E+00,1.81E+00,1.84E+00
9.32E-01,1.99E+00,1.86E+00,1.86E+00
9.53E-01,2.04E+00,1.73E+00,1.80E+00
9.74E-01,2.08E+00,1.63E+00,1.81E+00
9.96E-01,2.13E+00,1.53E+00,1.81E+00
1.02E+00,2.17E+00,1.44E+00,1.81E+00
1.04E+00,2.22E+00,1.34E+00,1.81E+00
1.06E+00,2.26E+00,8.68E-01,1.80E+00
1.08E+00,2.31E+00,7.31E-01,1.86E+00
1.10E+00,2.36E+00,2.02E+00,1.97E+00
1.12E+00,2.40E+00,1.97E+00,1.97E+00
1.14E+00,2.45E+00,1.80E+00,1.94E+00
1.17E+00,2.49E+00,1.85E+00,1.97E+00
1.19E+00,2.54E+00,1.76E+00,1.96E+00
1.21E+00,2.58E+00,1.60E+00,1.96E+00
1.23E+00,2.63E+00,1.58E+00,1.91E+00
1.25E+00,2.67E+00,1.63E+00,1.91E+00
1.27E+00,2.72E+00,1.53E+00,1.91E+00
8.11E-01,1.83E+00,1.45E+00,1.91E+00
8.31E-01,1.87E+00,8.70E-01,1.94E+00
8.52E-01,1.92E+00,9.07E-01,1.90E+00
8.72E-01,1.97E+00,4.78E-01,1.98E+00
8.92E-01,2.01E+00,4.94E-01,1.94E+00
9.12E-01,2.06E+00,5.22E-01,1.97E+00
9.33E-01,2.10E+00,5.07E-01,2.01E+00
9.53E-01,2.15E+00,2.06E+00,2.06E+00
9.73E-01,2.19E+00,1.66E+00,2.07E+00
9.94E-01,2.24E+00,1.50E+00,2.04E+00
1.01E+00,2.29E+00,1.54E+00,2.02E+00
1.03E+00,2.33E+00,1.55E+00,2.07E+00
1.05E+00,2.38E+00,1.40E+00,2.05E+00
1.07E+00,2.42E+00,1.18E+00,2.05E+00
1.09E+00,2.47E+00,1.21E+00,2.02E+00
1.12E+00,2.51E+00,1.17E+00,2.14E+00
1.14E+00,2.56E+00,1.21E+00,2.13E+00
1.16E+00,2.61E+00,1.08E+00,2.20E+00
1.18E+00,2.65E+00,1.08E+00,2.26E+00
1.20E+00,2.70E+00,1.03E+00,2.23E+00
1.22E+00,2.74E+00,9.69E-01,2.30E+00
7.94E-01,1.89E+00,9.83E-01,2.25E+00
7.75E-01,1.84E+00,1.02E+00,2.28E+00
8.13E-01,1.94E+00,8.70E-01,2.39E+00
8.33E-01,1.98E+00,8.46E-01,2.43E+00
8.52E-01,2.03E+00,8.19E-01,2.38E+00
8.71E-01,2.07E+00,7.71E-01,2.51E+00
8.91E-01,2.12E+00,7.71E-01,2.57E+00
9.10E-01,2.17E+00,6.75E-01,2.62E+00
9.29E-01,2.21E+00,6.73E-01,2.67E+00
9.49E-01,2.26E+00,5.56E-01,2.72E+00
9.68E-01,2.30E+00,5.91E-01,2.76E+00
9.88E-01,2.35E+00,5.47E-01,2.77E+00
1.01E+00,2.40E+00,4.43E-01,2.83E+00
1.03E+00,2.44E+00,4.67E-01,2.79E+00
1.05E+00,2.49E+00,4.87E-01,2.83E+00
1.07E+00,2.54E+00,3.59E-01,2.82E+00
1.08E+00,2.58E+00,3.62E-01,2.87E+00
1.10E+00,2.63E+00,3.14E-01,2.84E+00
1.12E+00,2.67E+00,3.60E-01,2.77E+00
1.14E+00,2.72E+00,4.83E-01,2.65E+00
1.16E+00,2.77E+00,5.35E-01,2.63E+00
7.38E-01,1.86E+00,5.18E-01,2.69E+00
7.56E-01,1.91E+00,5.81E-01,2.56E+00
7.75E-01,1.95E+00,6.28E-01,2.54E+00
7.93E-01,2.00E+00,6.23E-01,2.59E+00
8.12E-01,2.04E+00,6.69E-01,2.46E+00
8.30E-01,2.09E+00,6.24E-01,2.49E+00
8.48E-01,2.14E+00,6.20E-01,2.43E+00
8.67E-01,2.18E+00,7.70E-01,2.35E+00
8.85E-01,2.23E+00,8.17E-01,2.33E+00
9.04E-01,2.28E+00,8.52E-01,2.22E+00
9.22E-01,2.32E+00,8.22E-01,2.27E+00
9.41E-01,2.37E+00,8.06E-01,2.22E+00
9.59E-01,2.42E+00,9.91E-01,2.15E+00
9.77E-01,2.46E+00,9.90E-01,2.10E+00
9.96E-01,2.51E+00,1.04E+00,2.12E+00
1.01E+00,2.56E+00,1.04E+00,2.07E+00
1.03E+00,2.60E+00,1.13E+00,2.12E+00
1.05E+00,2.65E+00,1.08E+00,2.09E+00
1.07E+00,2.70E+00,1.13E+00,2.06E+00
1.09E+00,2.74E+00,1.09E+00,2.15E+00
1.11E+00,2.79E+00,1.04E+00,2.17E+00
7.01E-01,1.87E+00,9.87E-01,2.04E+00
7.18E-01,1.92E+00,9.36E-01,2.08E+00
7.36E-01,1.97E+00,8.80E-01,2.26E+00
7.53E-01,2.01E+00,9.05E-01,2.22E+00
7.71E-01,2.06E+00,7.70E-01,2.30E+00
7.88E-01,2.11E+00,7.23E-01,2.27E+00
8.06E-01,2.15E+00,7.69E-01,2.25E+00
8.23E-01,2.20E+00,6.69E-01,2.41E+00
8.41E-01,2.25E+00,6.22E-01,2.38E+00
8.58E-01,2.29E+00,5.46E-01,2.52E+00
8.76E-01,2.34E+00,5.89E-01,2.51E+00
8.93E-01,2.39E+00,4.92E-01,2.61E+00
9.11E-01,2.44E+00,4.65E-01,2.57E+00
9.28E-01,2.48E+00,5.28E-01,2.57E+00
9.46E-01,2.53E+00,3.87E-01,2.74E+00
9.63E-01,2.58E+00,3.36E-01,2.74E+00
9.81E-01,2.62E+00,3.89E-01,2.65E+00
9.98E-01,2.67E+00,3.38E-01,2.65E+00
1.02E+00,2.72E+00,3.72E-01,2.61E+00
1.03E+00,2.76E+00,3.09E-01,2.69E+00
1.05E+00,2.81E+00,3.68E-01,2.56E+00
6.80E-01,1.93E+00,4.13E-01,2.59E+00
6.63E-01,1.89E+00,4.64E-01,2.46E+00
6.96E-01,1.98E+00,4.10E-01,2.48E+00
7.13E-01,2.03E+00,4.26E-01,2.43E+00
7.30E-01,2.08E+00,5.78E-01,2.35E+00
7.46E-01,2.12E+00,5.70E-01,2.40E+00
7.63E-01,2.17E+00,5.18E-01,2.37E+00
7.79E-01,2.22E+00,6.78E-01,2.25E+00
7.96E-01,2.26E+00,7.23E-01,2.22E+00
8.12E-01,2.31E+00,7.68E-01,2.15E+00
8.29E-01,2.36E+00,7.22E-01,2.12E+00
8.46E-01,2.41E+00,7.71E-01,2.09E+00
8.62E-01,2.45E+00,8.29E-01,2.07E+00
8.79E-01,2.50E+00,9.08E-01,2.12E+00
8.95E-01,2.55E+00,8.82E-01,2.09E+00
9.12E-01,2.59E+00,8.80E-01,2.17E+00
9.29E-01,2.64E+00,8.55E-01,2.12E+00
9.45E-01,2.69E+00,7.24E-01,2.07E+00
9.62E-01,2.74E+00,6.78E-01,2.20E+00
9.78E-01,2.78E+00,6.28E-01,2.17E+00
9.95E-01,2.83E+00,6.77E-01,2.15E+00
6.41E-01,1.95E+00,5.41E-01,2.31E+00
6.26E-01,1.90E+00,4.97E-01,2.32E+00
6.57E-01,1.99E+00,5.06E-01,2.28E+00
6.73E-01,2.04E+00,4.66E-01,2.40E+00
6.88E-01,2.09E+00,4.11E-01,2.38E+00
7.04E-01,2.14E+00,4.61E-01,2.35E+00
7.19E-01,2.18E+00,3.65E-01,2.51E+00
7.35E-01,2.23E+00,3.14E-01,2.49E+00
7.51E-01,2.28E+00,3.60E-01,2.47E+00
7.66E-01,2.33E+00,3.82E-01,2.43E+00
7.82E-01,2.37E+00,3.32E-01,2.43E+00
7.98E-01,2.42E+00,3.56E-01,2.38E+00
8.13E-01,2.47E+00,3.35E-01,2.34E+00
8.29E-01,2.52E+00,3.77E-01,2.35E+00
8.45E-01,2.56E+00,4.60E-01,2.25E+00
8.60E-01,2.61E+00,4.13E-01,2.22E+00
8.76E-01,2.66E+00,4.60E-01,2.20E+00
8.91E-01,2.71E+00,5.91E-01,2.13E+00
9.07E-01,2.75E+00,5.45E-01,2.14E+00
9.23E-01,2.80E+00,5.58E-01,2.09E+00
9.38E-01,2.85E+00,6.76E-01,2.04E+00
6.02E-01,1.96E+00,6.79E-01,1.99E+00
5.88E-01,1.91E+00,6.75E-01,2.09E+00
6.17E-01,2.01E+00,7.22E-01,2.17E+00
6.32E-01,2.06E+00,5.66E-01,2.05E+00
6.46E-01,2.10E+00,5.18E-01,2.06E+00
6.61E-01,2.15E+00,5.09E-01,2.22E+00
6.76E-01,2.20E+00,3.70E-01,2.30E+00
6.91E-01,2.25E+00,3.67E-01,2.25E+00
7.05E-01,2.29E+00,3.61E-01,2.19E+00
7.20E-01,2.34E+00,3.24E-01,2.23E+00
7.35E-01,2.39E+00,3.85E-01,2.10E+00
7.49E-01,2.44E+00,3.60E-01,2.06E+00
7.64E-01,2.49E+00,4.17E-01,2.06E+00
7.79E-01,2.53E+00,4.70E-01,2.03E+00
7.93E-01,2.58E+00,4.69E-01,2.08E+00
8.08E-01,2.63E+00,4.73E-01,2.13E+00
8.23E-01,2.68E+00,5.11E-01,2.11E+00
8.37E-01,2.72E+00,4.56E-01,2.15E+00
8.52E-01,2.77E+00,4.28E-01,2.12E+00
8.67E-01,2.82E+00,3.42E-01,2.10E+00
8.82E-01,2.87E+00,1.52E-01,2.16E+00
5.50E-01,1.92E+00,2.02E-01,2.17E+00
5.63E-01,1.97E+00,1.93E+00,2.15E+00
5.77E-01,2.02E+00,1.96E+00,2.17E+00
5.91E-01,2.07E+00,1.87E+00,2.17E+00
6.05E-01,2.12E+00,1.71E+00,2.17E+00
6.18E-01,2.16E+00,1.76E+00,2.17E+00
6.32E-01,2.21E+00,1.60E+00,2.16E+00
6.46E-01,2.26E+00,1.53E+00,2.12E+00
6.59E-01,2.31E+00,1.40E+00,2.15E+00
6.73E-01,2.36E+00,1.45E+00,2.17E+00
6.87E-01,2.40E+00,1.32E+00,2.13E+00
7.01E-01,2.45E+00,1.36E+00,2.13E+00
7.14E-01,2.50E+00,1.35E+00,2.18E+00
7.28E-01,2.55E+00,1.24E+00,2.18E+00
7.42E-01,2.60E+00,9.50E-01,2.22E+00
7.56E-01,2.64E+00,9.89E-01,2.20E+00
7.69E-01,2.69E+00,7.68E-01,2.20E+00
7.83E-01,2.74E+00,8.19E-01,2.17E+00
7.97E-01,2.79E+00,5.63E-01,2.25E+00
8.11E-01,2.84E+00,6.05E-01,2.22E+00
8.24E-01,2.88E+00,6.25E-01,2.27E+00
5.11E-01,1.93E+00,5.64E-01,2.19E+00
5.24E-01,1.98E+00,1.53E-01,2.25E+00
5.37E-01,2.03E+00,1.89E+00,2.23E+00
5.50E-01,2.08E+00,1.85E+00,2.27E+00
5.62E-01,2.13E+00,1.75E+00,2.27E+00
5.75E-01,2.18E+00,1.60E+00,2.26E+00
5.88E-01,2.22E+00,1.45E+00,2.28E+00
6.01E-01,2.27E+00,1.35E+00,2.28E+00
6.13E-01,2.32E+00,1.18E+00,2.26E+00
6.26E-01,2.37E+00,1.23E+00,2.28E+00
6.39E-01,2.42E+00,8.66E-01,2.35E+00
6.52E-01,2.47E+00,9.22E-01,2.38E+00
6.65E-01,2.51E+00,9.10E-01,2.31E+00
6.77E-01,2.56E+00,8.59E-01,2.30E+00
6.90E-01,2.61E+00,6.27E-01,2.33E+00
7.03E-01,2.66E+00,6.75E-01,2.30E+00
7.16E-01,2.71E+00,6.73E-01,2.35E+00
7.29E-01,2.76E+00,7.22E-01,2.33E+00
7.41E-01,2.80E+00,4.59E-01,2.30E+00
7.54E-01,2.85E+00,1.12E-01,2.33E+00
7.67E-01,2.90E+00,2.51E-01,2.35E+00
4.85E-01,1.99E+00,1.70E+00,2.37E+00
4.73E-01,1.94E+00,1.50E+00,2.36E+00
4.96E-01,2.04E+00,1.55E+00,2.39E+00
5.08E-01,2.09E+00,1.45E+00,2.38E+00
5.20E-01,2.14E+00,1.29E+00,2.38E+00
5.32E-01,2.19E+00,1.19E+00,2.36E+00
5.44E-01,2.23E+00,1.24E+00,2.37E+00
5.55E-01,2.28E+00,1.19E+00,2.41E+00
5.67E-01,2.33E+00,1.14E+00,2.39E+00
5.79E-01,2.38E+00,9.77E-01,2.35E+00
5.91E-01,2.43E+00,1.04E+00,2.38E+00
6.03E-01,2.48E+00,7.96E-01,2.43E+00
6.15E-01,2.53E+00,8.19E-01,2.48E+00
6.26E-01,2.57E+00,7.71E-01,2.40E+00
6.38E-01,2.62E+00,7.48E-01,2.43E+00
6.50E-01,2.67E+00,7.23E-01,2.39E+00
6.62E-01,2.72E+00,5.67E-01,2.47E+00
6.74E-01,2.77E+00,1.51E-01,2.49E+00
6.85E-01,2.82E+00,2.03E-01,2.49E+00
6.97E-01,2.87E+00,1.54E+00,2.48E+00
7.09E-01,2.92E+00,1.03E+00,2.49E+00
4.34E-01,1.95E+00,9.02E-01,2.51E+00
4.45E-01,2.00E+00,8.76E-01,2.48E+00
4.56E-01,2.05E+00,9.32E-01,2.48E+00
4.67E-01,2.10E+00,6.74E-01,2.51E+00
4.77E-01,2.15E+00,6.74E-01,2.56E+00
4.88E-01,2.20E+00,7.23E-01,2.54E+00
4.99E-01,2.25E+00,5.01E-01,2.53E+00
5.10E-01,2.29E+00,4.60E-01,2.51E+00
5.21E-01,2.34E+00,5.09E-01,2.49E+00
5.32E-01,2.39E+00,1.77E-01,2.54E+00
5.42E-01,2.44E+00,1.55E-01,2.59E+00
5.53E-01,2.49E+00,8.11E-02,2.44E+00
5.64E-01,2.54E+00,1.27E+00,2.67E+00
5.75E-01,2.59E+00,1.31E+00,2.70E+00
5.86E-01,2.64E+00,1.18E+00,2.71E+00
5.97E-01,2.68E+00,1.17E+00,2.76E+00
6.08E-01,2.73E+00,1.14E+00,2.64E+00
6.18E-01,2.78E+00,1.09E+00,2.56E+00
6.29E-01,2.83E+00,1.14E+00,2.59E+00
6.40E-01,2.88E+00,1.05E+00,2.54E+00
6.51E-01,2.93E+00,1.04E+00,2.59E+00
3.95E-01,1.96E+00,8.95E-01,2.56E+00
4.05E-01,2.01E+00,8.23E-01,2.60E+00
4.15E-01,2.06E+00,5.90E-01,2.64E+00
4.25E-01,2.11E+00,6.35E-01,2.65E+00
4.35E-01,2.16E+00,6.14E-01,2.70E+00
4.44E-01,2.21E+00,5.71E-01,2.60E+00
4.54E-01,2.25E+00,1.83E-01,2.66E+00
4.64E-01,2.30E+00,1.54E-01,2.70E+00
4.74E-01,2.35E+00,1.00E+00,2.68E+00
4.84E-01,2.40E+00,1.02E+00,2.64E+00
4.94E-01,2.45E+00,9.31E-01,2.69E+00
5.04E-01,2.50E+00,7.96E-01,2.73E+00
5.14E-01,2.55E+00,8.27E-01,2.68E+00
5.23E-01,2.60E+00,5.02E-01,2.74E+00
5.33E-01,2.65E+00,5.17E-01,2.80E+00
5.43E-01,2.70E+00,4.66E-01,2.70E+00
5.53E-01,2.74E+00,4.41E-01,2.74E+00
5.63E-01,2.79E+00,1.50E-01,2.78E+00
5.73E-01,2.84E+00,0.00E+00,2.65E+00
5.83E-01,2.89E+00,0.00E+00,2.60E+00
5.93E-01,2.94E+00,9.58E-01,2.74E+00
3.65E-01,2.02E+00,8.98E-01,2.82E+00
3.56E-01,1.97E+00,8.15E-01,2.78E+00
3.74E-01,2.07E+00,6.74E-01,2.77E+00
3.83E-01,2.12E+00,7.20E-01,2.79E+00
3.92E-01,2.16E+00,6.35E-01,2.75E+00
4.01E-01,2.21E+00,7.11E-01,2.87E+00
4.09E-01,2.26E+00,6.17E-01,2.89E+00
4.18E-01,2.31E+00,4.76E-01,2.87E+00
4.27E-01,2.36E+00,2.42E+00,1.78E+00
4.36E-01,2.41E+00,1.94E+00,2.29E+00
4.45E-01,2.46E+00,1.82E+00,2.39E+00
4.54E-01,2.51E+00,1.32E+00,2.65E+00
4.63E-01,2.56E+00,5.42E-01,1.93E+00
4.72E-01,2.61E+00,2.12E+00,8.23E-02
4.81E-01,2.66E+00,2.09E+00,4.98E-02
4.89E-01,2.71E+00,2.30E+00,0.00E+00
4.98E-01,2.76E+00,2.40E+00,0.00E+00
5.07E-01,2.80E+00,2.80E+00,0.00E+00
5.16E-01,2.85E+00,2.82E+00,4.74E-02
5.25E-01,2.90E+00,3.00E+00,0.00E+00
5.34E-01,2.95E+00,2.90E+00,9.55E-02
3.17E-01,1.97E+00,3.00E+00,1.50E-01
3.25E-01,2.02E+00,2.97E+00,4.00E-01
3.33E-01,2.07E+00,2.97E+00,4.49E-01
3.41E-01,2.12E+00,2.88E+00,8.41E-01
3.48E-01,2.17E+00,2.87E+00,8.89E-01
3.56E-01,2.22E+00,2.83E+00,9.84E-01
3.64E-01,2.27E+00,2.82E+00,1.03E+00
3.72E-01,2.32E+00,2.78E+00,1.12E+00
3.80E-01,2.37E+00,2.63E+00,1.36E+00
3.88E-01,2.42E+00,2.68E+00,1.35E+00
3.96E-01,2.47E+00,2.61E+00,1.49E+00
4.04E-01,2.52E+00,2.29E+00,1.79E+00
4.12E-01,2.57E+00,2.26E+00,1.97E+00
4.20E-01,2.62E+00,2.09E+00,2.02E+00
4.28E-01,2.67E+00,2.11E+00,2.07E+00
4.36E-01,2.72E+00,2.00E+00,2.18E+00
4.44E-01,2.76E+00,1.90E+00,2.27E+00
4.51E-01,2.81E+00,1.77E+00,2.32E+00
4.59E-01,2.86E+00,1.72E+00,2.33E+00
4.67E-01,2.91E+00,1.66E+00,2.50E+00
4.75E-01,2.96E+00,1.57E+00,2.56E+00
2.84E-01,2.03E+00,1.53E+00,2.58E+00
2.77E-01,1.98E+00,1.35E+00,2.68E+00
2.91E-01,2.08E+00,1.12E+00,2.78E+00
2.98E-01,2.13E+00,9.84E-01,2.83E+00
3.05E-01,2.18E+00,9.37E-01,2.85E+00
3.12E-01,2.23E+00,8.89E-01,2.87E+00
3.19E-01,2.28E+00,5.98E-01,2.94E+00
3.26E-01,2.33E+00,4.19E-01,2.89E+00
3.33E-01,2.38E+00,2.00E-01,2.99E+00
3.40E-01,2.43E+00,0.00E+00,2.95E+00
3.47E-01,2.48E+00,1.84E-16,3.00E+00
3.54E-01,2.53E+00,0.00E+00,2.00E+00
3.61E-01,2.57E+00,4.57E-02,2.13E+00
3.68E-01,2.62E+00,0.00E+00,2.15E+00
3.75E-01,2.67E+00,0.00E+00,2.10E+00
3.82E-01,2.72E+00,0.00E+00,2.25E+00
3.88E-01,2.77E+00,0.00E+00,2.20E+00
3.95E-01,2.82E+00,0.00E+00,2.30E+00
4.02E-01,2.87E+00,0.00E+00,2.40E+00
4.09E-01,2.92E+00,0.00E+00,2.50E+00
4.16E-01,2.97E+00,0.00E+00,2.70E+00
2.38E-01,1.99E+00,0.00E+00,2.90E+00
2.44E-01,2.04E+00,2.00E+00,0.00E+00
2.50E-01,2.09E+00,1.99E+00,1.99E-01
2.56E-01,2.13E+00,1.99E+00,1.49E-01
2.62E-01,2.18E+00,2.02E+00,3.28E-01
2.68E-01,2.23E+00,1.97E+00,3.47E-01
2.74E-01,2.28E+00,1.98E+00,2.98E-01
2.80E-01,2.33E+00,1.94E+00,4.94E-01
2.86E-01,2.38E+00,1.78E+00,9.12E-01
2.92E-01,2.43E+00,1.71E+00,1.04E+00
2.98E-01,2.48E+00,1.53E+00,1.29E+00
3.04E-01,2.53E+00,1.43E+00,1.40E+00
3.09E-01,2.58E+00,1.32E+00,1.50E+00
3.15E-01,2.63E+00,1.36E+00,1.47E+00
3.21E-01,2.68E+00,1.21E+00,1.59E+00
3.27E-01,2.73E+00,1.25E+00,1.56E+00
3.33E-01,2.78E+00,1.13E+00,1.71E+00
3.39E-01,2.83E+00,1.09E+00,1.68E+00
3.45E-01,2.88E+00,9.12E-01,1.78E+00
3.51E-01,2.93E+00,8.23E-01,1.82E+00
3.57E-01,2.98E+00,3.47E-01,1.97E+00
1.99E-01,1.99E+00,2.49E-01,1.98E+00
2.03E-01,2.04E+00,1.52E+00,1.42E+00
2.08E-01,2.09E+00,1.18E+00,1.73E+00
2.13E-01,2.14E+00,1.61E+00,1.33E+00
2.18E-01,2.19E+00,2.04E+00,4.61E-01
2.23E-01,2.24E+00,2.08E+00,1.02E-01
2.28E-01,2.29E+00,1.13E+00,1.77E+00
2.33E-01,2.34E+00,7.27E-01,1.96E+00
2.38E-01,2.39E+00,4.45E-01,1.95E+00
2.43E-01,2.44E+00,1.53E-01,2.08E+00
2.48E-01,2.49E+00,8.23E-01,1.91E+00
2.53E-01,2.54E+00,2.74E+00,8.48E-02
2.58E-01,2.59E+00,2.69E+00,9.49E-02
2.63E-01,2.64E+00,2.64E+00,8.05E-02
2.68E-01,2.69E+00,2.59E+00,9.37E-02
2.73E-01,2.74E+00,0.00E+00,2.55E+00
2.78E-01,2.79E+00,0.00E+00,2.45E+00
2.83E-01,2.84E+00,0.00E+00,2.35E+00
2.88E-01,2.89E+00,2.28E+00,9.98E-02
2.93E-01,2.94E+00,2.17E+00,8.95E-02
2.98E-01,2.99E+00,2.54E+00,8.03E-02
1.59E-01,1.99E+00,9.71E-02,2.91E+00
1.63E-01,2.04E+00,7.44E-01,2.91E+00
1.67E-01,2.09E+00,1.28E+00,2.62E+00
1.71E-01,2.14E+00,2.40E+00,1.60E+00
1.75E-01,2.19E+00,1.06E+00,2.73E+00
1.79E-01,2.24E+00,1.81E+00,2.25E+00
1.83E-01,2.29E+00,1.50E-01,3.00E+00
1.87E-01,2.34E+00,2.82E+00,7.16E-01
1.91E-01,2.39E+00,2.89E+00,7.93E-01
1.95E-01,2.44E+00,2.32E+00,1.76E+00
1.99E-01,2.49E+00,1.36E+00,2.53E+00
2.03E-01,2.54E+00,2.63E+00,1.16E+00
2.07E-01,2.59E+00,1.97E+00,2.07E+00
2.11E-01,2.64E+00,2.10E+00,1.94E+00
2.15E-01,2.69E+00,2.08E+00,1.98E+00
2.18E-01,2.74E+00,2.12E+00,1.27E-01
2.22E-01,2.79E+00,1.28E-01,2.12E+00
2.26E-01,2.84E+00,8.63E-01,1.89E+00
2.30E-01,2.89E+00,1.96E+00,9.29E-01
2.34E-01,2.94E+00,1.12E+00,1.81E+00
2.38E-01,2.99E+00,1.15E+00,1.81E+00
1.22E-01,2.05E+00,1.04E+00,1.86E+00
1.19E-01,2.00E+00,1.83E+00,1.08E+00
1.25E-01,2.10E+00,2.74E+00,8.37E-01
1.28E-01,2.15E+00,1.45E+00,2.48E+00
1.31E-01,2.20E+00,2.73E+00,7.93E-01
1.34E-01,2.25E+00,1.05E+00,2.68E+00
1.37E-01,2.30E+00,1.60E+00,2.37E+00
1.40E-01,2.35E+00,5.67E-01,2.80E+00
1.43E-01,2.40E+00,2.04E-01,2.80E+00
1.46E-01,2.45E+00,2.79E+00,5.17E-01
1.49E-01,2.50E+00,2.80E+00,4.16E-01
1.52E-01,2.55E+00,1.96E+00,8.24E-01
1.55E-01,2.60E+00,8.24E-01,1.96E+00
1.58E-01,2.65E+00,3.98E-01,2.84E+00
1.61E-01,2.70E+00,1.24E+00,2.59E+00
1.64E-01,2.75E+00,1.45E+00,2.43E+00
1.67E-01,2.80E+00,2.81E+00,2.12E-01
1.70E-01,2.84E+00,2.66E-01,2.82E+00
1.73E-01,2.89E+00,1.94E+00,2.10E+00
1.76E-01,2.94E+00,2.58E+00,1.13E+00
1.79E-01,2.99E+00,1.91E-01,2.62E+00
8.15E-02,2.05E+00,1.74E+00,1.30E+00
7.95E-02,2.00E+00,1.31E+00,1.72E+00
8.35E-02,2.10E+00,2.73E+00,5.93E-01
8.55E-02,2.15E+00,9.73E-01,2.70E+00
8.75E-02,2.20E+00,2.07E+00,7.30E-01
8.95E-02,2.25E+00,2.14E+00,3.25E-01
9.14E-02,2.30E+00,2.14E+00,3.64E-01
9.34E-02,2.35E+00,3.78E-01,2.14E+00
9.54E-02,2.40E+00,3.34E-01,2.15E+00
9.74E-02,2.45E+00,2.98E-01,2.18E+00
9.94E-02,2.50E+00,2.18E+00,3.08E-01
1.01E-01,2.55E+00,1.98E+00,8.73E-01
1.03E-01,2.60E+00,2.67E+00,6.80E-01
1.05E-01,2.65E+00,2.41E+00,1.40E+00
1.07E-01,2.70E+00,2.27E+00,1.82E+00
1.09E-01,2.75E+00,1.03E+00,1.97E+00
1.11E-01,2.80E+00,1.31E+00,1.77E+00
1.13E-01,2.85E+00,1.19E+00,1.88E+00
1.15E-01,2.90E+00,2.39E+00,1.55E+00
1.17E-01,2.95E+00,1.76E+00,1.36E+00
1.19E-01,3.00E+00,1.35E+00,1.75E+00
3.98E-02,2.00E+00,2.62E+00,9.94E-01
4.08E-02,2.05E+00,4.16E-01,2.17E+00
4.18E-02,2.10E+00,2.17E+00,4.13E-01
4.27E-02,2.15E+00,2.80E+00,3.58E-01
4.37E-02,2.20E+00,9.06E-01,2.00E+00
4.47E-02,2.25E+00,9.38E-01,2.02E+00
4.57E-02,2.30E+00,2.39E+00,2.04E-01
4.67E-02,2.35E+00,1.86E+00,1.19E+00
4.77E-02,2.40E+00,1.73E+00,2.13E+00
4.87E-02,2.45E+00,2.69E+00,8.25E-01
4.97E-02,2.50E+00,1.99E-01,2.22E+00
5.07E-02,2.55E+00,8.09E-01,2.64E+00
5.17E-02,2.60E+00,2.40E+00,2.53E-01
5.27E-02,2.65E+00,2.61E+00,8.83E-01
5.37E-02,2.70E+00,1.41E+00,2.30E+00
5.47E-02,2.75E+00,1.45E+00,2.33E+00
5.57E-02,2.80E+00,2.00E-01,2.58E+00
5.67E-02,2.85E+00,2.38E+00,1.36E+00
5.77E-02,2.90E+00,2.26E+00,1.53E-01
5.87E-02,2.95E+00,2.01E-01,2.27E+00
5.96E-02,3.00E+00,5.03E-01,2.16E+00
0.00E+00,2.05E+00,2.75E+00,2.14E-01
1.22E-16,2.00E+00,2.62E+00,6.80E-01
0.00E+00,2.10E+00,2.59E+00,7.25E-01
0.00E+00,2.15E+00,7.23E-01,2.59E+00
0.00E+00,2.20E+00,2.04E-01,2.39E+00
0.00E+00,2.25E+00,4.14E-01,2.27E+00
0.00E+00,2.30E+00,6.37E-01,2.12E+00
0.00E+00,2.35E+00,2.69E+00,2.11E-01
0.00E+00,2.40E+00,2.53E-01,2.40E+00
0.00E+00,2.45E+00,2.09E+00,1.71E+00
0.00E+00,2.50E+00,2.05E+00,1.71E+00
0.00E+00,2.55E+00,1.68E+00,2.13E+00
0.00E+00,2.60E+00,3.15E-01,2.59E+00
0.00E+00,2.65E+00,1.09E+00,2.47E+00
0.00E+00,2.70E+00,1.84E+00,1.91E+00
0.00E+00,2.75E+00,1.99E+00,1.81E+00
0.00E+00,2.80E+00,3.28E-01,2.54E+00
0.00E+00,2.85E+00,1.84E+00,1.40E+00
0.00E+00,2.90E+00,8.08E-01,2.12E+00
0.00E+00,2.95E+00,4.12E-01,2.62E+00
0.00E+00,3.00E+00,4.15E-01,2.33E+00
,,2.35E+00,4.64E-01
,,2.99E-01,2.38E+00
,,5.63E-01,2.68E+00
,,2.68E+00,3.08E-01
,,4.08E-01,2.79E+00
,,3.62E-01,2.69E+00
,,1.64E+00,1.60E+00
,,1.90E+00,1.84E+00
,,2.76E+00,3.39E-01
,,1.79E+00,1.32E+00
,,2.48E+00,1.03E+00
,,2.01E+00,1.63E+00
,,4.36E-01,2.66E+00
,,6.43E-01,2.22E+00
,,5.87E-01,2.30E+00
,,1.94E+00,1.49E+00
,,1.22E+00,2.33E+00
,,1.66E+00,2.02E+00
,,2.18E+00,9.43E-01
,,2.63E+00,4.36E-01
,,4.14E-01,2.70E+00
,,2.58E+00,3.65E-01
,,1.35E+00,1.87E+00
,,2.25E+00,6.74E-01
,,1.63E+00,1.70E+00
,,7.23E-01,2.48E+00
,,7.71E-01,2.47E+00
,,1.55E+00,2.17E+00
,,2.09E+00,1.50E+00
,,1.86E+00,1.67E+00
,,1.63E+00,2.00E+00
,,1.86E+00,1.61E+00
,,1.78E+00,1.61E+00
,,2.58E+00,4.24E-01
,,2.07E+00,1.19E+00
,,2.37E+00,5.19E-01
,,2.57E+00,4.72E-01
,,2.38E+00,7.19E-01
,,1.35E+00,1.91E+00
,,1.37E+00,2.23E+00
,,2.27E+00,7.21E-01
,,4.14E-01,2.54E+00
,,2.08E+00,1.25E+00
,,2.41E+00,8.82E-01
,,2.26E+00,7.68E-01
,,1.99E+00,1.50E+00
,,1.55E+00,1.96E+00
,,1.24E+00,1.97E+00
,,8.97E-01,2.43E+00
,,5.16E-01,2.43E+00
,,2.48E+00,5.10E-01
,,2.22E+00,1.23E+00
,,2.17E+00,1.24E+00
,,9.53E-01,2.12E+00
,,9.39E-01,2.17E+00
,,2.13E+00,1.26E+00
,,2.28E+00,8.18E-01
,,1.76E+00,1.76E+00
,,1.45E+00,2.02E+00
,,1.67E+00,1.86E+00
,,1.69E+00,1.92E+00
,,1.66E+00,1.97E+00
,,1.71E+00,1.84E+00
,,7.06E-01,2.43E+00
,,2.06E+00,1.30E+00
,,1.18E+00,2.10E+00
,,2.07E+00,1.35E+00
,,2.27E+00,9.33E-01
,,2.22E+00,9.55E-01
,,2.02E+00,1.36E+00
,,4.50E-01,2.61E+00
,,2.33E+00,1.03E+00
,,1.02E+00,2.43E+00
,,2.46E+00,1.28E+00
,,1.27E+00,2.13E+00
,,2.58E+00,1.24E+00
,,9.32E-01,2.26E+00
,,2.40E+00,1.19E+00
,,1.14E+00,2.18E+00
,,1.01E+00,2.33E+00
,,1.13E+00,2.23E+00
,,9.44E-01,2.34E+00


==> CylStructFree.txt <==
X-STRUCT,Y-STRUCT,X-FREE,Y-FREE
2.05E+00,0.00E+00,2.04E+00,1.25E-01
2.00E+00,3.98E-02,2.00E+00,9.97E-02
2.00E+00,0.00E+00,2.04E+00,7.11E-02
2.05E+00,4.08E-02,2.08E+00,1.53E-01
2.10E+00,0.00E+00,2.08E+00,2.05E-01
2.10E+00,4.18E-02,2.03E+00,1.76E-01
2.15E+00,0.00E+00,2.22E+00,1.24E-01
2.15E+00,4.27E-02,2.22E+00,1.89E-01
2.20E+00,4.37E-02,2.17E+00,1.54E-01
2.20E+00,0.00E+00,2.33E+00,1.12E-01
2.25E+00,4.47E-02,2.36E+00,1.53E-01
2.25E+00,0.00E+00,2.31E+00,1.53E-01
2.30E+00,0.00E+00,2.40E+00,1.51E-01
2.30E+00,4.57E-02,2.44E+00,1.26E-01
2.35E+00,4.67E-02,2.44E+00,1.78E-01
2.35E+00,0.00E+00,2.49E+00,1.51E-01
2.40E+00,0.00E+00,2.49E+00,2.05E-01
2.40E+00,4.77E-02,2.54E+00,1.79E-01
2.45E+00,4.87E-02,2.59E+00,1.52E-01
2.45E+00,0.00E+00,2.58E+00,2.06E-01
2.50E+00,0.00E+00,2.77E+00,1.66E-01
2.50E+00,4.97E-02,2.80E+00,1.06E-01
2.55E+00,5.07E-02,2.82E+00,1.59E-01
2.55E+00,0.00E+00,2.85E+00,1.30E-01
2.60E+00,0.00E+00,2.90E+00,1.53E-01
2.60E+00,5.17E-02,2.95E+00,1.26E-01
2.65E+00,0.00E+00,2.95E+00,1.77E-01
2.65E+00,5.27E-02,2.95E+00,2.27E-01
2.70E+00,0.00E+00,2.99E+00,2.00E-01
2.70E+00,5.37E-02,2.94E+00,2.76E-01
2.75E+00,5.47E-02,2.99E+00,2.50E-01
2.75E+00,0.00E+00,2.98E+00,3.00E-01
2.80E+00,5.57E-02,2.94E+00,3.26E-01
2.80E+00,0.00E+00,2.98E+00,3.50E-01
2.85E+00,0.00E+00,2.94E+00,3.77E-01
2.85E+00,5.67E-02,2.89E+00,3.54E-01
2.90E+00,5.77E-02,2.94E+00,4.20E-01
2.90E+00,0.00E+00,2.92E+00,4.61E-01
2.95E+00,5.87E-02,2.89E+00,4.14E-01
2.95E+00,0.00E+00,2.85E+00,5.26E-01
3.00E+00,5.96E-02,2.90E+00,5.65E-01
3.00E+00,0.00E+00,2.85E+00,5.85E-01
2.05E+00,8.15E-02,2.74E+00,6.39E-01
2.00E+00,7.95E-02,2.78E+00,6.80E-01
2.10E+00,8.35E-02,2.72E+00,6.78E-01
2.15E+00,8.55E-02,2.62E+00,7.72E-01
2.20E+00,8.75E-02,2.64E+00,7.25E-01
2.25E+00,8.95E-02,2.68E+00,7.71E-01
2.30E+00,9.14E-02,2.54E+00,8.48E-01
2.35E+00,9.34E-02,2.51E+00,8.86E-01
2.40E+00,9.54E-02,2.48E+00,8.27E-01
2.45E+00,9.74E-02,2.41E+00,9.80E-01
2.50E+00,9.94E-02,2.43E+00,9.31E-01
2.55E+00,1.01E-01,2.46E+00,9.81E-01
2.60E+00,1.03E-01,2.30E+00,1.08E+00
2.65E+00,1.05E-01,2.36E+00,1.08E+00
2.70E+00,1.07E-01,2.33E+00,1.14E+00
2.75E+00,1.09E-01,2.22E+00,1.14E+00
2.80E+00,1.11E-01,2.18E+00,1.18E+00
2.85E+00,1.13E-01,2.17E+00,1.13E+00
2.90E+00,1.15E-01,2.10E+00,1.30E+00
2.95E+00,1.17E-01,2.16E+00,1.30E+00
3.00E+00,1.19E-01,2.13E+00,1.35E+00
2.00E+00,1.19E-01,1.99E+00,1.40E+00
2.05E+00,1.22E-01,2.02E+00,1.45E+00
2.10E+00,1.25E-01,1.97E+00,1.45E+00
2.15E+00,1.28E-01,1.91E+00,1.45E+00
2.20E+00,1.31E-01,1.89E+00,1.49E+00
2.25E+00,1.34E-01,1.86E+00,1.44E+00
2.30E+00,1.37E-01,1.81E+00,1.58E+00
2.35E+00,1.40E-01,1.76E+00,1.55E+00
2.40E+00,1.43E-01,1.81E+00,1.53E+00
2.45E+00,1.46E-01,1.71E+00,1.66E+00
2.50E+00,1.49E-01,1.66E+00,1.65E+00
2.55E+00,1.52E-01,1.69E+00,1.62E+00
2.60E+00,1.55E-01,1.60E+00,1.78E+00
2.65E+00,1.58E-01,1.54E+00,1.77E+00
2.70E+00,1.61E-01,1.59E+00,1.73E+00
2.75E+00,1.64E-01,1.49E+00,1.89E+00
2.80E+00,1.67E-01,1.44E+00,1.86E+00
2.84E+00,1.70E-01,1.49E+00,1.84E+00
2.89E+00,1.73E-01,1.40E+00,1.99E+00
2.94E+00,1.76E-01,1.35E+00,1.96E+00
2.99E+00,1.79E-01,1.40E+00,1.94E+00
1.99E+00,1.59E-01,1.29E+00,2.09E+00
2.04E+00,1.63E-01,1.30E+00,2.04E+00
2.09E+00,1.67E-01,1.35E+00,2.08E+00
2.14E+00,1.71E-01,1.17E+00,2.21E+00
2.19E+00,1.75E-01,1.19E+00,2.18E+00
2.24E+00,1.79E-01,1.21E+00,2.22E+00
2.29E+00,1.83E-01,1.06E+00,2.32E+00
2.34E+00,1.87E-01,1.10E+00,2.31E+00
2.39E+00,1.91E-01,1.10E+00,2.35E+00
2.44E+00,1.95E-01,9.79E-01,2.40E+00
2.49E+00,1.99E-01,9.80E-01,2.45E+00
2.54E+00,2.03E-01,9.42E-01,2.43E+00
2.59E+00,2.07E-01,8.61E-01,2.52E+00
2.64E+00,2.11E-01,8.55E-01,2.56E+00
2.69E+00,2.15E-01,8.17E-01,2.54E+00
2.74E+00,2.18E-01,7.70E-01,2.62E+00
2.79E+00,2.22E-01,7.71E-01,2.68E+00
2.84E+00,2.26E-01,7.22E-01,2.65E+00
2.89E+00,2.30E-01,6.72E-01,2.72E+00
2.94E+00,2.34E-01,7.18E-01,2.70E+00
2.99E+00,2.38E-01,7.16E-01,2.75E+00
2.04E+00,2.03E-01,5.91E-01,2.85E+00
1.99E+00,1.99E-01,6.25E-01,2.80E+00
2.09E+00,2.08E-01,6.35E-01,2.85E+00
2.14E+00,2.13E-01,4.63E-01,2.92E+00
2.19E+00,2.18E-01,4.99E-01,2.96E+00
2.24E+00,2.23E-01,4.49E-01,2.97E+00
2.29E+00,2.28E-01,4.20E-01,2.93E+00
2.34E+00,2.33E-01,4.00E-01,2.97E+00
2.39E+00,2.38E-01,3.69E-01,2.93E+00
2.44E+00,2.43E-01,3.50E-01,2.98E+00
2.49E+00,2.48E-01,2.78E-01,2.95E+00
2.54E+00,2.53E-01,3.00E-01,2.98E+00
2.59E+00,2.58E-01,2.50E-01,2.99E+00
2.64E+00,2.63E-01,3.22E-01,2.95E+00
2.69E+00,2.68E-01,3.11E-01,2.90E+00
2.74E+00,2.73E-01,1.77E-01,2.95E+00
2.79E+00,2.78E-01,2.03E-01,2.90E+00
2.84E+00,2.83E-01,2.27E-01,2.95E+00
2.89E+00,2.88E-01,1.42E-01,2.82E+00
2.94E+00,2.93E-01,9.37E-02,2.85E+00
2.99E+00,2.98E-01,9.73E-02,2.79E+00
2.04E+00,2.44E-01,2.31E-01,2.74E+00
1.99E+00,2.38E-01,1.79E-01,2.74E+00
2.09E+00,2.50E-01,2.05E-01,2.70E+00
2.13E+00,2.56E-01,1.38E-01,2.64E+00
2.18E+00,2.62E-01,8.40E-02,2.65E+00
2.23E+00,2.68E-01,9.66E-02,2.60E+00
2.28E+00,2.74E-01,1.26E-01,2.54E+00
2.33E+00,2.80E-01,8.14E-02,2.55E+00
2.38E+00,2.86E-01,9.42E-02,2.50E+00
2.43E+00,2.92E-01,1.52E-01,2.41E+00
2.48E+00,2.98E-01,1.78E-01,2.44E+00
2.53E+00,3.04E-01,1.26E-01,2.45E+00
2.58E+00,3.09E-01,1.54E-01,2.36E+00
2.63E+00,3.15E-01,1.54E-01,2.30E+00
2.68E+00,3.21E-01,2.04E-01,2.33E+00
2.73E+00,3.27E-01,1.53E-01,2.20E+00
2.78E+00,3.33E-01,1.12E-01,2.22E+00
2.83E+00,3.39E-01,9.71E-02,2.17E+00
2.88E+00,3.45E-01,1.79E-01,2.12E+00
2.93E+00,3.51E-01,2.04E-01,2.08E+00
2.98E+00,3.57E-01,2.31E-01,2.12E+00
2.03E+00,2.84E-01,7.15E-02,2.04E+00
1.98E+00,2.77E-01,4.99E-02,2.00E+00
2.08E+00,2.91E-01,9.97E-02,2.00E+00
2.13E+00,2.98E-01,1.77E-01,2.03E+00
2.18E+00,3.05E-01,1.26E-01,2.04E+00
2.23E+00,3.12E-01,1.49E-01,1.99E+00
2.28E+00,3.19E-01,1.99E-01,1.99E+00
2.33E+00,3.26E-01,2.27E-01,2.03E+00
2.38E+00,3.33E-01,2.57E-01,2.07E+00
2.43E+00,3.40E-01,2.78E-01,2.02E+00
2.48E+00,3.47E-01,3.09E-01,2.07E+00
2.53E+00,3.54E-01,2.53E-01,2.16E+00
2.57E+00,3.61E-01,2.89E-01,2.12E+00
2.62E+00,3.68E-01,2.79E-01,2.24E+00
2.67E+00,3.75E-01,2.36E-01,2.25E+00
2.72E+00,3.82E-01,2.45E-01,2.20E+00
2.77E+00,3.88E-01,2.91E-01,2.33E+00
2.82E+00,3.95E-01,2.54E-01,2.29E+00
2.87E+00,4.02E-01,3.17E-01,2.28E+00
2.92E+00,4.09E-01,2.80E-01,2.44E+00
2.97E+00,4.16E-01,2.55E-01,2.49E+00
1.97E+00,3.17E-01,2.29E-01,2.44E+00
2.02E+00,3.25E-01,2.81E-01,2.54E+00
2.07E+00,3.33E-01,2.46E-01,2.60E+00
2.12E+00,3.41E-01,2.27E-01,2.54E+00
2.17E+00,3.48E-01,2.82E-01,2.65E+00
2.22E+00,3.56E-01,2.56E-01,2.69E+00
2.27E+00,3.64E-01,2.27E-01,2.65E+00
2.32E+00,3.72E-01,2.59E-01,2.78E+00
2.37E+00,3.80E-01,2.84E-01,2.74E+00
2.42E+00,3.88E-01,3.11E-01,2.79E+00
2.47E+00,3.96E-01,2.76E-01,2.87E+00
2.52E+00,4.04E-01,2.55E-01,2.90E+00
2.57E+00,4.12E-01,2.31E-01,2.86E+00
2.62E+00,4.20E-01,1.77E-01,2.86E+00
2.67E+00,4.28E-01,1.52E-01,2.91E+00
2.72E+00,4.36E-01,1.32E-01,2.87E+00
2.76E+00,4.44E-01,2.85E+00,8.50E-02
2.81E+00,4.51E-01,2.93E+00,4.57E-02
2.86E+00,4.59E-01,2.90E+00,0.00E+00
2.91E+00,4.67E-01,2.95E+00,0.00E+00
2.96E+00,4.75E-01,2.96E+00,8.36E-02
2.02E+00,3.65E-01,3.00E+00,5.01E-02
1.97E+00,3.56E-01,3.00E+00,1.00E-01
2.07E+00,3.74E-01,2.77E+00,4.73E-02
2.12E+00,3.83E-01,2.72E+00,4.52E-02
2.16E+00,3.92E-01,2.75E+00,0.00E+00
2.21E+00,4.01E-01,2.88E+00,4.56E-02
2.26E+00,4.09E-01,2.85E+00,0.00E+00
2.31E+00,4.18E-01,2.67E+00,4.42E-02
2.36E+00,4.27E-01,2.62E+00,4.39E-02
2.41E+00,4.36E-01,2.65E+00,0.00E+00
2.46E+00,4.45E-01,2.70E+00,0.00E+00
2.51E+00,4.54E-01,2.57E+00,4.38E-02
2.56E+00,4.63E-01,2.52E+00,4.39E-02
2.61E+00,4.72E-01,2.55E+00,0.00E+00
2.66E+00,4.81E-01,2.60E+00,0.00E+00
2.71E+00,4.89E-01,2.96E+00,4.99E-01
2.76E+00,4.98E-01,2.91E+00,5.12E-01
2.80E+00,5.07E-01,2.95E+00,5.48E-01
2.85E+00,5.16E-01,2.83E+00,6.68E-01
2.90E+00,5.25E-01,2.88E+00,6.60E-01
2.95E+00,5.34E-01,2.87E+00,7.06E-01
1.96E+00,3.95E-01,2.72E+00,7.53E-01
2.01E+00,4.05E-01,2.74E+00,7.20E-01
2.06E+00,4.15E-01,2.76E+00,7.61E-01
2.11E+00,4.25E-01,2.65E+00,8.56E-01
2.16E+00,4.35E-01,2.59E+00,8.30E-01
2.21E+00,4.44E-01,2.64E+00,8.11E-01
2.25E+00,4.54E-01,2.51E+00,9.82E-01
2.30E+00,4.64E-01,2.56E+00,9.86E-01
2.35E+00,4.74E-01,2.54E+00,1.03E+00
2.40E+00,4.84E-01,2.41E+00,1.08E+00
2.45E+00,4.94E-01,2.43E+00,1.03E+00
2.50E+00,5.04E-01,2.46E+00,1.08E+00
2.55E+00,5.14E-01,2.30E+00,1.19E+00
2.60E+00,5.23E-01,2.27E+00,1.14E+00
2.65E+00,5.33E-01,2.21E+00,1.27E+00
2.70E+00,5.43E-01,2.25E+00,1.31E+00
2.74E+00,5.53E-01,2.20E+00,1.32E+00
2.79E+00,5.63E-01,2.10E+00,1.40E+00
2.84E+00,5.73E-01,2.12E+00,1.43E+00
2.89E+00,5.83E-01,2.08E+00,1.45E+00
2.94E+00,5.93E-01,2.05E+00,1.50E+00
2.00E+00,4.45E-01,1.91E+00,1.58E+00
1.95E+00,4.34E-01,1.96E+00,1.55E+00
2.05E+00,4.56E-01,1.96E+00,1.61E+00
2.10E+00,4.67E-01,1.81E+00,1.68E+00
2.15E+00,4.77E-01,1.84E+00,1.72E+00
2.20E+00,4.88E-01,1.79E+00,1.71E+00
2.25E+00,4.99E-01,1.71E+00,1.76E+00
2.29E+00,5.10E-01,1.68E+00,1.80E+00
2.34E+00,5.21E-01,1.64E+00,1.75E+00
2.39E+00,5.32E-01,1.60E+00,1.86E+00
2.44E+00,5.42E-01,1.54E+00,1.86E+00
2.49E+00,5.53E-01,1.57E+00,1.82E+00
2.54E+00,5.64E-01,1.50E+00,1.99E+00
2.59E+00,5.75E-01,1.45E+00,1.96E+00
2.64E+00,5.86E-01,1.49E+00,1.94E+00
2.68E+00,5.97E-01,1.40E+00,2.10E+00
2.73E+00,6.08E-01,1.45E+00,2.07E+00
2.78E+00,6.18E-01,1.45E+00,2.12E+00
2.83E+00,6.29E-01,1.27E+00,2.23E+00
2.88E+00,6.40E-01,1.29E+00,2.18E+00
2.93E+00,6.51E-01,1.32E+00,2.23E+00
1.99E+00,4.85E-01,1.18E+00,2.30E+00
1.94E+00,4.73E-01,1.14E+00,2.33E+00
2.04E+00,4.96E-01,1.14E+00,2.28E+00
2.09E+00,5.08E-01,1.06E+00,2.43E+00
2.14E+00,5.20E-01,1.09E+00,2.40E+00
2.19E+00,5.32E-01,1.11E+00,2.43E+00
2.23E+00,5.44E-01,9.80E-01,2.50E+00
2.28E+00,5.55E-01,1.01E+00,2.54E+00
2.33E+00,5.67E-01,9.47E-01,2.54E+00
2.38E+00,5.79E-01,8.77E-01,2.60E+00
2.43E+00,5.91E-01,9.06E-01,2.64E+00
2.48E+00,6.03E-01,8.54E-01,2.64E+00
2.53E+00,6.15E-01,7.52E-01,2.72E+00
2.57E+00,6.26E-01,7.60E-01,2.76E+00
2.62E+00,6.38E-01,6.79E-01,2.83E+00
2.67E+00,6.50E-01,5.32E-01,2.85E+00
2.72E+00,6.62E-01,5.67E-01,2.90E+00
2.77E+00,6.74E-01,5.14E-01,2.91E+00
2.82E+00,6.85E-01,5.48E-01,2.95E+00
2.87E+00,6.97E-01,2.94E+00,5.98E-01
2.92E+00,7.09E-01,2.93E+00,6.47E-01
1.93E+00,5.11E-01,2.89E+00,6.15E-01
1.98E+00,5.24E-01,2.92E+00,6.95E-01
2.03E+00,5.37E-01,2.84E+00,8.03E-01
2.08E+00,5.50E-01,2.83E+00,8.53E-01
2.13E+00,5.62E-01,2.78E+00,8.13E-01
2.18E+00,5.75E-01,2.71E+00,8.79E-01
2.22E+00,5.88E-01,2.77E+00,8.77E-01
2.27E+00,6.01E-01,2.74E+00,9.18E-01
2.32E+00,6.13E-01,2.65E+00,9.59E-01
2.37E+00,6.26E-01,2.70E+00,9.34E-01
2.42E+00,6.39E-01,2.70E+00,9.82E-01
2.47E+00,6.52E-01,2.51E+00,1.08E+00
2.51E+00,6.65E-01,2.56E+00,1.08E+00
2.56E+00,6.77E-01,2.44E+00,1.16E+00
2.61E+00,6.90E-01,2.39E+00,1.14E+00
2.66E+00,7.03E-01,2.44E+00,1.12E+00
2.71E+00,7.16E-01,2.32E+00,1.23E+00
2.76E+00,7.29E-01,2.33E+00,1.28E+00
2.80E+00,7.41E-01,2.27E+00,1.25E+00
2.85E+00,7.54E-01,2.20E+00,1.40E+00
2.90E+00,7.67E-01,2.25E+00,1.40E+00
1.97E+00,5.63E-01,2.23E+00,1.45E+00
1.92E+00,5.50E-01,2.12E+00,1.48E+00
2.02E+00,5.77E-01,2.17E+00,1.45E+00
2.07E+00,5.91E-01,2.16E+00,1.50E+00
2.12E+00,6.05E-01,2.00E+00,1.59E+00
2.16E+00,6.18E-01,2.02E+00,1.55E+00
2.21E+00,6.32E-01,2.04E+00,1.59E+00
2.26E+00,6.46E-01,1.91E+00,1.68E+00
2.31E+00,6.59E-01,1.94E+00,1.72E+00
2.36E+00,6.73E-01,1.89E+00,1.72E+00
2.40E+00,6.87E-01,1.79E+00,1.80E+00
2.45E+00,7.01E-01,1.81E+00,1.76E+00
2.50E+00,7.14E-01,1.84E+00,1.81E+00
2.55E+00,7.28E-01,1.72E+00,1.89E+00
2.60E+00,7.42E-01,1.76E+00,1.91E+00
2.64E+00,7.56E-01,1.73E+00,1.93E+00
2.69E+00,7.69E-01,1.58E+00,2.04E+00
2.74E+00,7.83E-01,1.59E+00,2.00E+00
2.79E+00,7.97E-01,1.62E+00,2.04E+00
2.84E+00,8.11E-01,1.50E+00,2.10E+00
2.88E+00,8.24E-01,1.50E+00,2.15E+00
1.96E+00,6.02E-01,1.41E+00,2.20E+00
1.91E+00,5.88E-01,1.45E+00,2.23E+00
2.01E+00,6.17E-01,1.41E+00,2.25E+00
2.06E+00,6.32E-01,1.29E+00,2.28E+00
2.10E+00,6.46E-01,1.32E+00,2.33E+00
2.15E+00,6.61E-01,1.27E+00,2.33E+00
2.20E+00,6.76E-01,1.15E+00,2.43E+00
2.25E+00,6.91E-01,1.19E+00,2.47E+00
2.29E+00,7.05E-01,1.13E+00,2.48E+00
2.34E+00,7.20E-01,1.09E+00,2.51E+00
2.39E+00,7.35E-01,1.14E+00,2.53E+00
2.44E+00,7.49E-01,9.85E-01,2.59E+00
2.49E+00,7.64E-01,9.64E-01,2.65E+00
2.53E+00,7.79E-01,9.30E-01,2.60E+00
2.58E+00,7.93E-01,8.79E-01,2.69E+00
2.63E+00,8.08E-01,9.05E-01,2.74E+00
2.68E+00,8.23E-01,8.50E-01,2.73E+00
2.72E+00,8.37E-01,7.26E-01,2.83E+00
2.77E+00,8.52E-01,7.64E-01,2.81E+00
2.82E+00,8.67E-01,7.57E-01,2.86E+00
2.87E+00,8.82E-01,6.64E-01,2.88E+00
1.90E+00,6.26E-01,6.95E-01,2.92E+00
1.95E+00,6.41E-01,6.47E-01,2.93E+00
1.99E+00,6.57E-01,2.81E+00,7.62E-01
2.04E+00,6.73E-01,2.86E+00,7.54E-01
2.09E+00,6.88E-01,2.82E+00,8.99E-01
2.14E+00,7.04E-01,2.74E+00,9.62E-01
2.18E+00,7.19E-01,2.78E+00,9.94E-01
2.23E+00,7.35E-01,2.74E+00,1.01E+00
2.28E+00,7.51E-01,2.60E+00,1.08E+00
2.33E+00,7.66E-01,2.64E+00,1.05E+00
2.37E+00,7.82E-01,2.64E+00,1.11E+00
2.42E+00,7.98E-01,2.53E+00,1.16E+00
2.47E+00,8.13E-01,2.49E+00,1.13E+00
2.52E+00,8.29E-01,2.53E+00,1.11E+00
2.56E+00,8.45E-01,2.41E+00,1.27E+00
2.61E+00,8.60E-01,2.37E+00,1.30E+00
2.66E+00,8.76E-01,2.37E+00,1.24E+00
2.71E+00,8.91E-01,2.34E+00,1.37E+00
2.75E+00,9.07E-01,2.31E+00,1.39E+00
2.80E+00,9.23E-01,2.33E+00,1.34E+00
2.85E+00,9.38E-01,2.20E+00,1.50E+00
1.89E+00,6.63E-01,2.25E+00,1.50E+00
1.93E+00,6.80E-01,2.09E+00,1.60E+00
1.98E+00,6.96E-01,2.13E+00,1.57E+00
2.03E+00,7.13E-01,2.13E+00,1.63E+00
2.08E+00,7.30E-01,2.02E+00,1.69E+00
2.12E+00,7.46E-01,1.98E+00,1.71E+00
2.17E+00,7.63E-01,1.96E+00,1.67E+00
2.22E+00,7.79E-01,1.88E+00,1.81E+00
2.26E+00,7.96E-01,1.91E+00,1.77E+00
2.31E+00,8.12E-01,1.94E+00,1.82E+00
2.36E+00,8.29E-01,1.81E+00,1.89E+00
2.41E+00,8.46E-01,1.76E+00,1.85E+00
2.45E+00,8.62E-01,1.71E+00,1.96E+00
2.50E+00,8.79E-01,1.74E+00,2.01E+00
2.55E+00,8.95E-01,1.70E+00,2.00E+00
2.59E+00,9.12E-01,1.60E+00,2.08E+00
2.64E+00,9.29E-01,1.63E+00,2.12E+00
2.69E+00,9.45E-01,1.58E+00,2.12E+00
2.74E+00,9.62E-01,1.50E+00,2.20E+00
2.78E+00,9.78E-01,1.55E+00,2.23E+00
2.83E+00,9.95E-01,1.50E+00,2.25E+00
1.87E+00,7.01E-01,1.37E+00,2.33E+00
1.92E+00,7.18E-01,1.40E+00,2.35E+00
1.97E+00,7.36E-01,1.35E+00,2.38E+00
2.01E+00,7.53E-01,1.25E+00,2.43E+00
2.06E+00,7.71E-01,1.32E+00,2.43E+00
2.11E+00,7.88E-01,1.29E+00,2.48E+00
2.15E+00,8.06E-01,1.21E+00,2.51E+00
2.20E+00,8.23E-01,1.25E+00,2.53E+00
2.25E+00,8.41E-01,1.19E+00,2.55E+00
2.29E+00,8.58E-01,1.06E+00,2.64E+00
2.34E+00,8.76E-01,1.10E+00,2.61E+00
2.39E+00,8.93E-01,1.10E+00,2.66E+00
2.44E+00,9.11E-01,1.01E+00,2.72E+00
2.48E+00,9.28E-01,1.04E+00,2.77E+00
2.53E+00,9.46E-01,9.93E-01,2.78E+00
2.58E+00,9.63E-01,8.76E-01,2.78E+00
2.62E+00,9.81E-01,9.35E-01,2.79E+00
2.67E+00,9.98E-01,8.04E-01,2.84E+00
2.72E+00,1.02E+00,8.41E-01,2.88E+00
2.76E+00,1.03E+00,7.93E-01,2.89E+00
2.81E+00,1.05E+00,8.54E-01,2.83E+00
1.91E+00,7.56E-01,2.85E+00,9.37E-01
1.86E+00,7.38E-01,2.79E+00,9.38E-01
1.95E+00,7.75E-01,2.77E+00,1.04E+00
2.00E+00,7.93E-01,2.80E+00,1.08E+00
2.04E+00,8.12E-01,2.75E+00,1.08E+00
2.09E+00,8.30E-01,2.71E+00,1.18E+00
2.14E+00,8.48E-01,2.73E+00,1.13E+00
2.18E+00,8.67E-01,2.76E+00,1.17E+00
2.23E+00,8.85E-01,2.68E+00,1.27E+00
2.28E+00,9.04E-01,2.72E+00,1.26E+00
2.32E+00,9.22E-01,2.70E+00,1.31E+00
2.37E+00,9.41E-01,2.59E+00,1.29E+00
2.42E+00,9.59E-01,2.64E+00,1.31E+00
2.46E+00,9.77E-01,2.58E+00,1.35E+00
2.51E+00,9.96E-01,2.61E+00,1.40E+00
2.56E+00,1.01E+00,2.63E+00,1.44E+00
2.60E+00,1.03E+00,2.58E+00,1.44E+00
2.65E+00,1.05E+00,2.51E+00,1.49E+00
2.70E+00,1.07E+00,2.56E+00,1.49E+00
2.74E+00,1.09E+00,2.53E+00,1.53E+00
2.79E+00,1.11E+00,2.44E+00,1.57E+00
1.89E+00,7.94E-01,2.48E+00,1.60E+00
1.84E+00,7.75E-01,2.43E+00,1.61E+00
1.94E+00,8.13E-01,2.33E+00,1.67E+00
1.98E+00,8.33E-01,2.35E+00,1.71E+00
2.03E+00,8.52E-01,2.30E+00,1.71E+00
2.07E+00,8.71E-01,2.20E+00,1.79E+00
2.12E+00,8.91E-01,2.22E+00,1.83E+00
2.17E+00,9.10E-01,2.17E+00,1.81E+00
2.21E+00,9.29E-01,2.11E+00,1.90E+00
2.26E+00,9.49E-01,2.17E+00,1.88E+00
2.30E+00,9.68E-01,2.15E+00,1.93E+00
2.35E+00,9.88E-01,2.00E+00,2.01E+00
2.40E+00,1.01E+00,2.04E+00,2.02E+00
2.44E+00,1.03E+00,2.02E+00,2.05E+00
2.49E+00,1.05E+00,1.92E+00,2.06E+00
2.54E+00,1.07E+00,1.89E+00,2.11E+00
2.58E+00,1.08E+00,1.86E+00,2.07E+00
2.63E+00,1.10E+00,1.78E+00,2.22E+00
2.67E+00,1.12E+00,1.81E+00,2.17E+00
2.72E+00,1.14E+00,1.84E+00,2.22E+00
2.77E+00,1.16E+00,1.70E+00,2.29E+00
1.83E+00,8.11E-01,1.68E+00,2.33E+00
1.87E+00,8.31E-01,1.65E+00,2.29E+00
1.92E+00,8.52E-01,1.60E+00,2.42E+00
1.97E+00,8.72E-01,1.65E+00,2.39E+00
2.01E+00,8.92E-01,1.65E+00,2.45E+00
2.06E+00,9.12E-01,1.49E+00,2.51E+00
2.10E+00,9.33E-01,1.53E+00,2.53E+00
2.15E+00,9.53E-01,1.49E+00,2.56E+00
2.19E+00,9.73E-01,1.49E+00,2.61E+00
2.24E+00,9.94E-01,1.44E+00,2.58E+00
2.29E+00,1.01E+00,1.40E+00,2.61E+00
2.33E+00,1.03E+00,1.36E+00,2.63E+00
2.38E+00,1.05E+00,1.34E+00,2.59E+00
2.42E+00,1.07E+00,1.22E+00,2.69E+00
2.47E+00,1.09E+00,1.26E+00,2.72E+00
2.51E+00,1.12E+00,1.22E+00,2.74E+00
2.56E+00,1.14E+00,1.09E+00,2.71E+00
2.61E+00,1.16E+00,1.13E+00,2.73E+00
2.65E+00,1.18E+00,1.09E+00,2.75E+00
2.70E+00,1.20E+00,1.14E+00,2.69E+00
2.74E+00,1.22E+00,1.19E+00,2.61E+00
1.86E+00,8.68E-01,1.23E+00,2.64E+00
1.81E+00,8.47E-01,1.18E+00,2.66E+00
1.90E+00,8.90E-01,1.17E+00,2.51E+00
1.95E+00,9.11E-01,1.31E+00,2.53E+00
1.99E+00,9.32E-01,1.28E+00,2.57E+00
2.04E+00,9.53E-01,1.40E+00,2.51E+00
2.08E+00,9.74E-01,1.44E+00,2.53E+00
2.13E+00,9.96E-01,1.40E+00,2.56E+00
2.17E+00,1.02E+00,1.44E+00,2.63E+00
2.22E+00,1.04E+00,1.40E+00,2.65E+00
2.26E+00,1.06E+00,2.74E+00,1.22E+00
2.31E+00,1.08E+00,2.52E+00,1.57E+00
2.36E+00,1.10E+00,2.56E+00,1.57E+00
2.40E+00,1.12E+00,2.45E+00,1.65E+00
2.45E+00,1.14E+00,2.47E+00,1.70E+00
2.49E+00,1.17E+00,2.43E+00,1.69E+00
2.54E+00,1.19E+00,2.34E+00,1.81E+00
2.58E+00,1.21E+00,2.38E+00,1.76E+00
2.63E+00,1.23E+00,2.39E+00,1.82E+00
2.67E+00,1.25E+00,2.23E+00,1.89E+00
2.72E+00,1.27E+00,2.24E+00,1.93E+00
1.84E+00,9.05E-01,2.19E+00,1.93E+00
1.79E+00,8.83E-01,2.13E+00,1.98E+00
1.88E+00,9.27E-01,2.17E+00,1.96E+00
1.93E+00,9.49E-01,2.18E+00,2.00E+00
1.97E+00,9.71E-01,2.02E+00,2.09E+00
2.02E+00,9.93E-01,2.04E+00,2.14E+00
2.06E+00,1.02E+00,1.98E+00,2.13E+00
2.11E+00,1.04E+00,1.92E+00,2.19E+00
2.15E+00,1.06E+00,1.97E+00,2.21E+00
2.20E+00,1.08E+00,1.93E+00,2.24E+00
2.24E+00,1.10E+00,1.85E+00,2.32E+00
2.29E+00,1.13E+00,1.81E+00,2.34E+00
2.33E+00,1.15E+00,1.81E+00,2.30E+00
2.38E+00,1.17E+00,1.70E+00,2.42E+00
2.42E+00,1.19E+00,1.76E+00,2.38E+00
2.47E+00,1.21E+00,1.74E+00,2.44E+00
2.51E+00,1.24E+00,1.57E+00,2.51E+00
2.56E+00,1.26E+00,1.60E+00,2.48E+00
2.60E+00,1.28E+00,1.61E+00,2.53E+00
2.65E+00,1.30E+00,1.57E+00,2.44E+00
2.69E+00,1.32E+00,2.14E+00,2.04E+00
1.78E+00,9.19E-01,2.19E+00,2.05E+00
1.82E+00,9.42E-01,2.16E+00,2.09E+00
1.87E+00,9.65E-01,2.07E+00,2.11E+00
1.91E+00,9.87E-01,2.12E+00,2.12E+00
1.95E+00,1.01E+00,2.09E+00,2.16E+00
2.00E+00,1.03E+00,2.05E+00,2.19E+00
2.04E+00,1.06E+00,2.01E+00,2.23E+00
2.09E+00,1.08E+00,1.97E+00,2.26E+00
2.13E+00,1.10E+00,1.90E+00,2.32E+00
2.18E+00,1.13E+00,1.86E+00,2.35E+00
2.22E+00,1.15E+00,1.78E+00,2.42E+00
2.27E+00,1.17E+00,1.70E+00,2.47E+00
2.31E+00,1.19E+00,2.21E+00,1.97E+00
2.35E+00,1.22E+00,2.23E+00,2.01E+00
2.40E+00,1.24E+00,1.08E+00,2.80E+00
2.44E+00,1.26E+00,1.03E+00,2.82E+00
2.49E+00,1.29E+00,1.27E-01,2.95E+00
2.53E+00,1.31E+00,1.00E-01,3.00E+00
2.58E+00,1.33E+00,8.41E-02,2.96E+00
2.62E+00,1.35E+00,5.01E-02,3.00E+00
2.66E+00,1.38E+00,4.63E-02,2.93E+00
1.76E+00,9.54E-01,4.72E-02,2.88E+00
1.80E+00,9.78E-01,0.00E+00,2.85E+00
1.85E+00,1.00E+00,4.69E-02,2.82E+00
1.89E+00,1.03E+00,4.48E-02,2.77E+00
1.93E+00,1.05E+00,0.00E+00,2.80E+00
1.98E+00,1.07E+00,0.00E+00,2.75E+00
2.02E+00,1.10E+00,8.17E-02,2.74E+00
2.07E+00,1.12E+00,1.26E-01,2.74E+00
2.11E+00,1.14E+00,4.45E-02,2.72E+00
2.15E+00,1.17E+00,4.48E-02,2.67E+00
2.20E+00,1.19E+00,9.59E-02,2.70E+00
2.24E+00,1.22E+00,4.50E-02,2.62E+00
2.29E+00,1.24E+00,4.46E-02,2.57E+00
2.33E+00,1.26E+00,4.41E-02,2.52E+00
2.37E+00,1.29E+00,4.41E-02,2.47E+00
2.42E+00,1.31E+00,4.36E-02,2.42E+00
2.46E+00,1.34E+00,3.93E-02,2.38E+00
2.51E+00,1.36E+00,9.63E-02,2.39E+00
2.55E+00,1.38E+00,4.21E-02,2.28E+00
2.59E+00,1.41E+00,9.88E-02,2.28E+00
2.64E+00,1.43E+00,5.57E-02,2.33E+00
1.74E+00,9.89E-01,3.97E-02,2.18E+00
1.78E+00,1.01E+00,5.59E-02,2.22E+00
1.83E+00,1.04E+00,5.10E-02,2.09E+00
1.87E+00,1.06E+00,0.00E+00,2.05E+00
1.91E+00,1.09E+00,8.52E-02,2.12E+00
1.96E+00,1.11E+00,1.03E-01,2.08E+00
2.00E+00,1.14E+00,3.29E-01,2.02E+00
2.04E+00,1.16E+00,2.98E-01,1.98E+00
2.09E+00,1.19E+00,4.31E-01,2.00E+00
2.13E+00,1.21E+00,3.80E-01,2.01E+00
2.17E+00,1.24E+00,3.96E-01,1.96E+00
2.22E+00,1.26E+00,5.94E-01,2.01E+00
2.26E+00,1.29E+00,5.46E-01,2.01E+00
2.30E+00,1.31E+00,5.70E-01,1.97E+00
2.35E+00,1.33E+00,6.38E-01,2.01E+00
2.39E+00,1.36E+00,6.17E-01,2.07E+00
2.43E+00,1.38E+00,7.75E-01,2.04E+00
2.48E+00,1.41E+00,7.26E-01,2.01E+00
2.52E+00,1.43E+00,7.76E-01,1.99E+00
2.56E+00,1.46E+00,8.85E-01,2.04E+00
2.61E+00,1.48E+00,8.27E-01,2.01E+00
1.76E+00,1.05E+00,8.74E-01,1.98E+00
1.72E+00,1.02E+00,9.86E-01,1.99E+00
1.80E+00,1.07E+00,9.28E-01,1.96E+00
1.85E+00,1.10E+00,9.88E-01,1.94E+00
1.89E+00,1.13E+00,1.08E+00,2.04E+00
1.93E+00,1.15E+00,1.03E+00,2.02E+00
1.98E+00,1.18E+00,1.08E+00,1.99E+00
2.02E+00,1.20E+00,1.16E+00,2.01E+00
2.06E+00,1.23E+00,1.12E+00,2.01E+00
2.11E+00,1.25E+00,1.13E+00,1.97E+00
2.15E+00,1.28E+00,1.30E+00,1.98E+00
2.19E+00,1.30E+00,1.35E+00,2.02E+00
2.23E+00,1.33E+00,1.24E+00,2.07E+00
2.28E+00,1.36E+00,1.26E+00,2.02E+00
2.32E+00,1.38E+00,7.76E-01,1.94E+00
2.36E+00,1.41E+00,7.29E-01,1.91E+00
2.41E+00,1.43E+00,7.77E-01,1.89E+00
2.45E+00,1.46E+00,7.77E-01,1.84E+00
2.49E+00,1.48E+00,8.30E-01,1.86E+00
2.54E+00,1.51E+00,8.87E-01,1.86E+00
2.58E+00,1.53E+00,9.12E-01,1.82E+00
1.74E+00,1.08E+00,9.41E-01,1.86E+00
1.70E+00,1.06E+00,1.04E+00,1.76E+00
1.78E+00,1.11E+00,1.00E+00,1.73E+00
1.83E+00,1.14E+00,1.04E+00,1.71E+00
1.87E+00,1.16E+00,1.21E+00,1.64E+00
1.91E+00,1.19E+00,1.17E+00,1.67E+00
1.95E+00,1.22E+00,1.17E+00,1.62E+00
2.00E+00,1.24E+00,1.31E+00,1.62E+00
2.04E+00,1.27E+00,1.26E+00,1.62E+00
2.08E+00,1.29E+00,1.30E+00,1.58E+00
2.12E+00,1.32E+00,1.39E+00,1.55E+00
2.16E+00,1.35E+00,1.37E+00,1.51E+00
2.21E+00,1.37E+00,1.41E+00,1.52E+00
2.25E+00,1.40E+00,1.41E+00,1.48E+00
2.29E+00,1.43E+00,1.40E+00,1.43E+00
2.33E+00,1.45E+00,1.44E+00,1.45E+00
2.38E+00,1.48E+00,1.56E+00,1.40E+00
2.42E+00,1.51E+00,1.51E+00,1.37E+00
2.46E+00,1.53E+00,1.56E+00,1.34E+00
2.50E+00,1.56E+00,1.64E+00,1.29E+00
2.55E+00,1.59E+00,1.59E+00,1.29E+00
1.68E+00,1.09E+00,1.61E+00,1.25E+00
1.72E+00,1.12E+00,1.64E+00,1.21E+00
1.76E+00,1.14E+00,1.59E+00,1.21E+00
1.80E+00,1.17E+00,1.78E+00,1.09E+00
1.84E+00,1.20E+00,1.76E+00,1.04E+00
1.89E+00,1.23E+00,1.81E+00,1.04E+00
1.93E+00,1.25E+00,1.83E+00,9.94E-01
1.97E+00,1.28E+00,1.78E+00,9.98E-01
2.01E+00,1.31E+00,1.86E+00,8.31E-01
2.05E+00,1.34E+00,1.80E+00,8.68E-01
2.10E+00,1.36E+00,1.82E+00,8.23E-01
2.14E+00,1.39E+00,1.94E+00,7.76E-01
2.18E+00,1.42E+00,1.89E+00,7.77E-01
2.22E+00,1.44E+00,1.91E+00,7.29E-01
2.26E+00,1.47E+00,2.04E+00,6.81E-01
2.31E+00,1.50E+00,2.01E+00,7.29E-01
2.35E+00,1.53E+00,1.99E+00,6.81E-01
2.39E+00,1.55E+00,2.13E+00,5.95E-01
2.43E+00,1.58E+00,2.10E+00,5.58E-01
2.47E+00,1.61E+00,2.14E+00,5.48E-01
2.51E+00,1.64E+00,2.22E+00,4.96E-01
1.70E+00,1.15E+00,2.25E+00,4.60E-01
1.65E+00,1.12E+00,2.27E+00,5.16E-01
1.74E+00,1.18E+00,2.35E+00,3.81E-01
1.78E+00,1.21E+00,2.39E+00,3.59E-01
1.82E+00,1.24E+00,2.38E+00,4.15E-01
1.86E+00,1.26E+00,2.44E+00,2.80E-01
1.90E+00,1.29E+00,2.44E+00,2.30E-01
1.94E+00,1.32E+00,2.48E+00,2.56E-01
1.99E+00,1.35E+00,2.54E+00,1.25E-01
2.03E+00,1.38E+00,2.58E+00,2.58E-01
2.07E+00,1.40E+00,2.53E+00,2.83E-01
2.11E+00,1.43E+00,2.53E+00,2.31E-01
2.15E+00,1.46E+00,2.63E+00,2.33E-01
2.19E+00,1.49E+00,2.63E+00,1.80E-01
2.23E+00,1.52E+00,2.64E+00,1.26E-01
2.28E+00,1.54E+00,6.37E-01,1.90E+00
2.32E+00,1.57E+00,6.27E-01,1.96E+00
2.36E+00,1.60E+00,5.90E-01,1.91E+00
2.40E+00,1.63E+00,6.80E-01,1.93E+00
2.44E+00,1.66E+00,6.84E-01,1.88E+00
2.48E+00,1.69E+00,1.29E+00,1.53E+00
1.63E+00,1.16E+00,1.34E+00,1.55E+00
1.67E+00,1.19E+00,1.50E+00,1.32E+00
1.71E+00,1.21E+00,1.67E+00,1.17E+00
1.75E+00,1.24E+00,1.62E+00,1.17E+00
1.80E+00,1.27E+00,1.65E+00,1.13E+00
1.84E+00,1.30E+00,1.93E+00,6.81E-01
1.88E+00,1.33E+00,1.88E+00,6.84E-01
1.92E+00,1.36E+00,1.90E+00,6.37E-01
1.96E+00,1.39E+00,2.01E+00,5.95E-01
2.00E+00,1.42E+00,1.96E+00,5.71E-01
2.04E+00,1.45E+00,2.01E+00,5.43E-01
2.08E+00,1.47E+00,2.12E+00,5.08E-01
2.12E+00,1.50E+00,2.09E+00,4.62E-01
2.16E+00,1.53E+00,2.15E+00,4.61E-01
2.20E+00,1.56E+00,2.25E+00,3.70E-01
2.24E+00,1.59E+00,2.22E+00,4.14E-01
2.28E+00,1.62E+00,2.20E+00,3.66E-01
2.33E+00,1.65E+00,2.33E+00,2.94E-01
2.37E+00,1.68E+00,2.29E+00,2.55E-01
2.41E+00,1.71E+00,2.35E+00,2.52E-01
2.45E+00,1.73E+00,2.12E+00,1.80E-01
1.61E+00,1.19E+00,2.12E+00,2.34E-01
1.65E+00,1.22E+00,2.07E+00,2.57E-01
1.69E+00,1.25E+00,2.01E+00,3.79E-01
1.73E+00,1.28E+00,2.00E+00,4.31E-01
1.77E+00,1.31E+00,1.96E+00,3.96E-01
1.81E+00,1.34E+00,1.95E+00,4.45E-01
1.85E+00,1.37E+00,1.91E+00,5.90E-01
1.89E+00,1.40E+00,1.93E+00,5.42E-01
1.93E+00,1.43E+00,1.96E+00,7.28E-01
1.97E+00,1.46E+00,2.03E+00,2.27E-01
2.01E+00,1.49E+00,2.02E+00,2.78E-01
2.05E+00,1.52E+00,1.98E+00,2.49E-01
2.09E+00,1.54E+00,2.53E+00,1.61E+00
2.13E+00,1.57E+00,2.40E+00,1.71E+00
2.17E+00,1.60E+00,2.44E+00,1.74E+00
2.21E+00,1.63E+00,2.31E+00,1.84E+00
2.25E+00,1.66E+00,2.35E+00,1.86E+00
2.29E+00,1.69E+00,2.27E+00,1.90E+00
2.33E+00,1.72E+00,2.32E+00,1.90E+00
2.37E+00,1.75E+00,2.29E+00,1.94E+00
2.41E+00,1.78E+00,2.44E+00,8.06E-02
1.58E+00,1.22E+00,2.47E+00,4.37E-02
1.62E+00,1.25E+00,2.49E+00,9.38E-02
1.66E+00,1.28E+00,2.42E+00,4.32E-02
1.70E+00,1.31E+00,2.45E+00,0.00E+00
1.74E+00,1.34E+00,2.33E+00,5.55E-02
1.78E+00,1.37E+00,2.38E+00,3.89E-02
1.82E+00,1.40E+00,2.39E+00,9.55E-02
1.86E+00,1.43E+00,2.35E+00,0.00E+00
1.90E+00,1.46E+00,2.28E+00,4.23E-02
1.94E+00,1.49E+00,2.22E+00,5.63E-02
1.98E+00,1.53E+00,2.25E+00,0.00E+00
2.02E+00,1.56E+00,2.20E+00,0.00E+00
2.06E+00,1.59E+00,2.13E+00,4.34E-02
2.10E+00,1.62E+00,2.10E+00,0.00E+00
2.14E+00,1.65E+00,2.15E+00,0.00E+00
2.18E+00,1.68E+00,2.00E+00,4.99E-02
2.22E+00,1.71E+00,2.05E+00,0.00E+00
2.26E+00,1.74E+00,2.17E+00,3.78E-02
2.30E+00,1.77E+00,2.50E+00,0.00E+00
2.34E+00,1.80E+00,2.86E+00,1.82E-01
2.38E+00,1.83E+00,2.86E+00,2.33E-01
1.60E+00,1.28E+00,2.90E+00,2.04E-01
1.56E+00,1.25E+00,2.90E+00,2.53E-01
1.64E+00,1.31E+00,2.72E+00,3.47E-01
1.68E+00,1.35E+00,2.76E+00,3.78E-01
1.72E+00,1.38E+00,2.72E+00,3.87E-01
1.76E+00,1.41E+00,2.61E+00,4.75E-01
1.79E+00,1.44E+00,2.64E+00,5.21E-01
1.83E+00,1.47E+00,2.58E+00,5.23E-01
1.87E+00,1.50E+00,2.52E+00,5.44E-01
1.91E+00,1.53E+00,2.56E+00,5.81E-01
1.95E+00,1.56E+00,2.52E+00,5.90E-01
1.99E+00,1.60E+00,2.43E+00,6.23E-01
2.03E+00,1.63E+00,2.46E+00,6.73E-01
2.07E+00,1.66E+00,2.41E+00,6.72E-01
2.11E+00,1.69E+00,2.30E+00,7.66E-01
2.15E+00,1.72E+00,2.33E+00,7.20E-01
2.18E+00,1.75E+00,2.35E+00,7.66E-01
2.22E+00,1.78E+00,2.22E+00,8.28E-01
2.26E+00,1.81E+00,2.18E+00,8.79E-01
2.30E+00,1.85E+00,2.16E+00,8.25E-01
2.34E+00,1.88E+00,2.13E+00,9.54E-01
1.57E+00,1.31E+00,2.08E+00,9.34E-01
1.53E+00,1.28E+00,2.13E+00,9.07E-01
1.61E+00,1.35E+00,2.02E+00,1.04E+00
1.65E+00,1.38E+00,1.99E+00,1.09E+00
1.69E+00,1.41E+00,1.96E+00,1.04E+00
1.73E+00,1.44E+00,1.91E+00,1.21E+00
1.77E+00,1.47E+00,1.91E+00,1.15E+00
1.80E+00,1.51E+00,1.95E+00,1.18E+00
1.84E+00,1.54E+00,1.79E+00,1.27E+00
1.88E+00,1.57E+00,1.81E+00,1.21E+00
1.92E+00,1.60E+00,1.86E+00,1.25E+00
1.96E+00,1.63E+00,1.69E+00,1.41E+00
2.00E+00,1.67E+00,1.65E+00,1.40E+00
2.03E+00,1.70E+00,1.70E+00,1.36E+00
2.07E+00,1.73E+00,1.58E+00,1.49E+00
2.11E+00,1.76E+00,1.53E+00,1.49E+00
2.15E+00,1.80E+00,1.55E+00,1.45E+00
2.19E+00,1.83E+00,1.49E+00,1.57E+00
2.23E+00,1.86E+00,1.45E+00,1.54E+00
2.26E+00,1.89E+00,1.49E+00,1.52E+00
2.30E+00,1.92E+00,1.41E+00,1.69E+00
1.51E+00,1.31E+00,1.39E+00,1.65E+00
1.55E+00,1.35E+00,1.44E+00,1.66E+00
1.58E+00,1.38E+00,1.28E+00,1.81E+00
1.62E+00,1.41E+00,1.23E+00,1.81E+00
1.66E+00,1.44E+00,1.25E+00,1.75E+00
1.70E+00,1.48E+00,1.16E+00,1.92E+00
1.74E+00,1.51E+00,1.12E+00,1.92E+00
1.77E+00,1.54E+00,1.14E+00,1.86E+00
1.81E+00,1.57E+00,1.08E+00,1.94E+00
1.85E+00,1.61E+00,1.08E+00,1.89E+00
1.89E+00,1.64E+00,1.04E+00,1.91E+00
1.92E+00,1.67E+00,9.51E-01,1.91E+00
1.96E+00,1.71E+00,9.90E-01,1.89E+00
2.00E+00,1.74E+00,9.92E-01,1.83E+00
2.04E+00,1.77E+00,9.96E-01,1.78E+00
2.08E+00,1.80E+00,1.04E+00,1.81E+00
2.11E+00,1.84E+00,9.52E-01,1.81E+00
2.15E+00,1.87E+00,9.57E-01,1.76E+00
2.19E+00,1.90E+00,1.08E+00,1.79E+00
2.23E+00,1.94E+00,1.09E+00,1.73E+00
2.26E+00,1.97E+00,2.73E+00,1.30E-01
1.52E+00,1.38E+00,2.72E+00,1.75E-01
1.48E+00,1.34E+00,2.68E+00,1.53E-01
1.56E+00,1.41E+00,2.72E+00,2.59E-01
1.59E+00,1.44E+00,2.77E+00,2.61E-01
1.63E+00,1.48E+00,2.74E+00,3.04E-01
1.67E+00,1.51E+00,2.63E+00,3.37E-01
1.71E+00,1.54E+00,2.58E+00,3.10E-01
1.74E+00,1.58E+00,2.63E+00,2.84E-01
1.78E+00,1.61E+00,2.53E+00,4.93E-01
1.82E+00,1.64E+00,2.49E+00,4.68E-01
1.85E+00,1.68E+00,2.53E+00,4.45E-01
1.89E+00,1.71E+00,2.41E+00,5.71E-01
1.93E+00,1.74E+00,2.43E+00,5.18E-01
1.96E+00,1.78E+00,2.47E+00,5.69E-01
2.00E+00,1.81E+00,2.32E+00,6.24E-01
2.04E+00,1.85E+00,2.30E+00,6.73E-01
2.08E+00,1.88E+00,2.26E+00,6.26E-01
2.11E+00,1.91E+00,2.22E+00,7.48E-01
2.15E+00,1.95E+00,2.17E+00,7.29E-01
2.19E+00,1.98E+00,2.22E+00,6.99E-01
2.22E+00,2.01E+00,2.10E+00,8.72E-01
1.46E+00,1.37E+00,2.07E+00,8.27E-01
1.49E+00,1.41E+00,2.12E+00,8.23E-01
1.53E+00,1.44E+00,2.02E+00,9.38E-01
1.56E+00,1.47E+00,2.04E+00,9.88E-01
1.60E+00,1.51E+00,1.99E+00,9.88E-01
1.64E+00,1.54E+00,1.91E+00,1.04E+00
1.67E+00,1.58E+00,1.88E+00,1.08E+00
1.71E+00,1.61E+00,1.86E+00,1.04E+00
1.75E+00,1.65E+00,1.82E+00,1.17E+00
1.78E+00,1.68E+00,1.80E+00,1.13E+00
1.82E+00,1.71E+00,1.86E+00,1.13E+00
1.86E+00,1.75E+00,1.69E+00,1.27E+00
1.89E+00,1.78E+00,1.66E+00,1.25E+00
1.93E+00,1.82E+00,1.56E+00,1.25E+00
1.97E+00,1.85E+00,2.33E+00,2.03E-01
2.00E+00,1.89E+00,2.28E+00,1.99E-01
2.04E+00,1.92E+00,2.23E+00,3.30E-01
2.07E+00,1.95E+00,2.24E+00,2.83E-01
2.11E+00,1.99E+00,2.28E+00,3.21E-01
2.15E+00,2.02E+00,2.12E+00,4.15E-01
2.18E+00,2.06E+00,2.06E+00,4.13E-01
1.43E+00,1.40E+00,2.10E+00,3.78E-01
1.46E+00,1.44E+00,1.97E+00,5.27E-01
1.50E+00,1.47E+00,1.99E+00,4.88E-01
1.54E+00,1.51E+00,2.12E+00,2.90E-01
1.57E+00,1.54E+00,2.25E+00,2.35E-01
1.61E+00,1.58E+00,2.20E+00,2.48E-01
1.64E+00,1.61E+00,2.16E+00,2.58E-01
1.68E+00,1.65E+00,2.16E+00,2.11E-01
1.71E+00,1.68E+00,2.86E+00,2.75E-01
1.75E+00,1.72E+00,2.90E+00,3.01E-01
1.79E+00,1.75E+00,2.84E+00,3.21E-01
1.82E+00,1.79E+00,2.79E+00,3.09E-01
1.86E+00,1.82E+00,2.82E+00,2.69E-01
1.89E+00,1.86E+00,2.74E+00,4.23E-01
1.93E+00,1.89E+00,2.77E+00,4.68E-01
1.96E+00,1.93E+00,2.72E+00,4.69E-01
2.00E+00,1.96E+00,2.62E+00,5.72E-01
2.04E+00,2.00E+00,2.68E+00,5.70E-01
2.07E+00,2.03E+00,2.54E+00,6.30E-01
2.11E+00,2.07E+00,2.57E+00,6.77E-01
2.14E+00,2.10E+00,2.51E+00,6.76E-01
1.44E+00,1.46E+00,2.41E+00,7.67E-01
1.40E+00,1.43E+00,2.43E+00,7.20E-01
1.47E+00,1.50E+00,2.46E+00,7.69E-01
1.51E+00,1.54E+00,2.30E+00,8.80E-01
1.54E+00,1.57E+00,2.35E+00,8.81E-01
1.58E+00,1.61E+00,2.33E+00,9.31E-01
1.61E+00,1.64E+00,2.20E+00,9.94E-01
1.65E+00,1.68E+00,2.22E+00,1.04E+00
1.68E+00,1.71E+00,2.17E+00,1.04E+00
1.72E+00,1.75E+00,2.12E+00,1.04E+00
1.75E+00,1.79E+00,2.09E+00,1.09E+00
1.79E+00,1.82E+00,2.07E+00,1.04E+00
1.82E+00,1.86E+00,1.99E+00,1.18E+00
1.86E+00,1.89E+00,1.97E+00,1.14E+00
1.89E+00,1.93E+00,2.02E+00,1.13E+00
1.93E+00,1.96E+00,1.91E+00,1.26E+00
1.96E+00,2.00E+00,1.94E+00,1.30E+00
2.00E+00,2.04E+00,1.89E+00,1.30E+00
2.03E+00,2.07E+00,1.78E+00,1.40E+00
2.07E+00,2.11E+00,1.81E+00,1.45E+00
2.10E+00,2.14E+00,1.76E+00,1.45E+00
1.41E+00,1.49E+00,1.71E+00,1.45E+00
1.37E+00,1.46E+00,1.66E+00,1.45E+00
1.44E+00,1.53E+00,1.58E+00,1.60E+00
1.47E+00,1.56E+00,1.53E+00,1.60E+00
1.51E+00,1.60E+00,1.54E+00,1.54E+00
1.54E+00,1.64E+00,1.49E+00,1.68E+00
1.58E+00,1.67E+00,1.45E+00,1.71E+00
1.61E+00,1.71E+00,1.40E+00,1.78E+00
1.65E+00,1.75E+00,1.40E+00,1.73E+00
1.68E+00,1.78E+00,1.45E+00,1.76E+00
1.71E+00,1.82E+00,1.31E+00,1.89E+00
1.75E+00,1.86E+00,1.25E+00,1.87E+00
1.78E+00,1.89E+00,1.30E+00,1.85E+00
1.82E+00,1.93E+00,1.22E+00,1.92E+00
1.85E+00,1.97E+00,1.19E+00,1.97E+00
1.89E+00,2.00E+00,2.67E+00,2.59E-01
1.92E+00,2.04E+00,2.53E+00,3.92E-01
1.95E+00,2.07E+00,2.48E+00,3.63E-01
1.99E+00,2.11E+00,2.53E+00,3.37E-01
2.02E+00,2.15E+00,2.48E+00,3.08E-01
2.06E+00,2.18E+00,2.43E+00,3.87E-01
1.38E+00,1.52E+00,2.43E+00,3.33E-01
1.34E+00,1.48E+00,2.38E+00,3.02E-01
1.41E+00,1.56E+00,2.30E+00,3.74E-01
1.44E+00,1.59E+00,2.34E+00,3.38E-01
1.48E+00,1.63E+00,2.06E+00,3.58E-01
1.51E+00,1.67E+00,2.10E+00,3.38E-01
1.54E+00,1.71E+00,2.07E+00,3.09E-01
1.58E+00,1.74E+00,2.20E+00,4.59E-01
1.61E+00,1.78E+00,2.33E+00,4.19E-01
1.64E+00,1.82E+00,2.30E+00,4.62E-01
1.68E+00,1.85E+00,2.28E+00,4.16E-01
1.71E+00,1.89E+00,2.32E+00,5.00E-01
1.74E+00,1.93E+00,2.32E+00,5.37E-01
1.78E+00,1.96E+00,2.35E+00,5.75E-01
1.81E+00,2.00E+00,2.38E+00,6.23E-01
1.85E+00,2.04E+00,2.30E+00,5.75E-01
1.88E+00,2.08E+00,2.22E+00,6.08E-01
1.91E+00,2.11E+00,2.19E+00,5.70E-01
1.95E+00,2.15E+00,2.24E+00,5.71E-01
1.98E+00,2.19E+00,2.22E+00,6.51E-01
2.01E+00,2.22E+00,2.17E+00,6.74E-01
1.31E+00,1.51E+00,2.18E+00,6.24E-01
1.35E+00,1.55E+00,2.40E+00,4.69E-01
1.38E+00,1.58E+00,2.45E+00,4.69E-01
1.41E+00,1.62E+00,2.43E+00,4.32E-01
1.44E+00,1.66E+00,2.48E+00,4.21E-01
1.48E+00,1.70E+00,2.63E+00,3.91E-01
1.51E+00,1.74E+00,2.68E+00,3.65E-01
1.54E+00,1.77E+00,2.68E+00,4.20E-01
1.57E+00,1.81E+00,2.87E+00,4.69E-01
1.61E+00,1.85E+00,2.85E+00,4.31E-01
1.64E+00,1.89E+00,2.82E+00,4.71E-01
1.67E+00,1.92E+00,2.84E+00,3.82E-01
1.71E+00,1.96E+00,2.74E+00,5.13E-01
1.74E+00,2.00E+00,2.72E+00,5.50E-01
1.77E+00,2.04E+00,2.77E+00,5.58E-01
1.80E+00,2.08E+00,2.64E+00,6.45E-01
1.84E+00,2.11E+00,2.65E+00,6.09E-01
1.87E+00,2.15E+00,2.69E+00,6.30E-01
1.90E+00,2.19E+00,2.51E+00,7.71E-01
1.94E+00,2.23E+00,2.56E+00,7.72E-01
1.97E+00,2.26E+00,2.54E+00,8.10E-01
1.31E+00,1.57E+00,2.43E+00,8.45E-01
1.28E+00,1.53E+00,2.43E+00,8.06E-01
1.35E+00,1.61E+00,2.30E+00,9.84E-01
1.38E+00,1.65E+00,2.35E+00,9.81E-01
1.41E+00,1.69E+00,2.25E+00,1.09E+00
1.44E+00,1.73E+00,2.20E+00,1.09E+00
1.47E+00,1.77E+00,2.11E+00,1.17E+00
1.51E+00,1.80E+00,2.07E+00,1.14E+00
1.54E+00,1.84E+00,2.12E+00,1.13E+00
1.57E+00,1.88E+00,2.02E+00,1.27E+00
1.60E+00,1.92E+00,1.97E+00,1.24E+00
1.63E+00,1.96E+00,2.03E+00,1.22E+00
1.67E+00,2.00E+00,1.91E+00,1.35E+00
1.70E+00,2.03E+00,1.89E+00,1.40E+00
1.73E+00,2.07E+00,1.86E+00,1.35E+00
1.76E+00,2.11E+00,1.78E+00,1.49E+00
1.80E+00,2.15E+00,1.73E+00,1.49E+00
1.83E+00,2.19E+00,1.70E+00,1.58E+00
1.86E+00,2.23E+00,1.66E+00,1.54E+00
1.89E+00,2.26E+00,1.71E+00,1.53E+00
1.92E+00,2.30E+00,1.58E+00,1.69E+00
1.25E+00,1.56E+00,1.54E+00,1.71E+00
1.28E+00,1.60E+00,1.55E+00,1.65E+00
1.31E+00,1.64E+00,1.49E+00,1.79E+00
1.35E+00,1.68E+00,1.49E+00,1.74E+00
1.38E+00,1.72E+00,1.40E+00,1.89E+00
1.41E+00,1.76E+00,1.40E+00,1.84E+00
1.44E+00,1.79E+00,1.27E+00,1.93E+00
1.47E+00,1.83E+00,1.32E+00,1.94E+00
1.50E+00,1.87E+00,2.66E+00,4.73E-01
1.53E+00,1.91E+00,2.69E+00,5.16E-01
1.56E+00,1.95E+00,2.22E+00,5.33E-01
1.60E+00,1.99E+00,2.18E+00,5.10E-01
1.63E+00,2.03E+00,2.05E+00,5.66E-01
1.66E+00,2.07E+00,2.06E+00,5.13E-01
1.69E+00,2.11E+00,2.85E+00,6.29E-01
1.72E+00,2.15E+00,2.80E+00,6.15E-01
1.75E+00,2.18E+00,2.81E+00,5.60E-01
1.78E+00,2.22E+00,2.60E+00,6.28E-01
1.81E+00,2.26E+00,2.49E+00,6.27E-01
1.85E+00,2.30E+00,2.13E+00,6.48E-01
1.88E+00,2.34E+00,2.07E+00,6.21E-01
1.22E+00,1.58E+00,2.12E+00,7.32E-01
1.25E+00,1.62E+00,2.09E+00,6.84E-01
1.28E+00,1.66E+00,2.14E+00,6.93E-01
1.31E+00,1.70E+00,2.14E+00,7.78E-01
1.34E+00,1.74E+00,2.09E+00,7.77E-01
1.37E+00,1.78E+00,2.04E+00,7.78E-01
1.40E+00,1.82E+00,2.01E+00,8.27E-01
1.43E+00,1.86E+00,1.99E+00,7.77E-01
1.46E+00,1.90E+00,2.04E+00,8.83E-01
1.49E+00,1.94E+00,2.00E+00,9.06E-01
1.53E+00,1.98E+00,2.01E+00,6.41E-01
1.56E+00,2.02E+00,1.96E+00,6.28E-01
1.59E+00,2.06E+00,2.35E+00,6.72E-01
1.62E+00,2.10E+00,2.49E+00,7.22E-01
1.65E+00,2.14E+00,2.54E+00,7.24E-01
1.68E+00,2.18E+00,2.70E+00,7.20E-01
1.71E+00,2.22E+00,2.78E+00,7.28E-01
1.74E+00,2.26E+00,2.91E+00,7.44E-01
1.77E+00,2.30E+00,2.33E+00,8.03E-01
1.80E+00,2.34E+00,2.38E+00,8.23E-01
1.83E+00,2.38E+00,2.33E+00,8.41E-01
1.22E+00,1.65E+00,2.23E+00,7.89E-01
1.19E+00,1.61E+00,2.19E+00,7.82E-01
1.25E+00,1.69E+00,1.84E+00,7.77E-01
1.28E+00,1.73E+00,1.86E+00,7.31E-01
1.31E+00,1.77E+00,1.89E+00,8.64E-01
1.34E+00,1.81E+00,1.91E+00,8.24E-01
1.37E+00,1.85E+00,1.94E+00,8.70E-01
1.40E+00,1.89E+00,1.86E+00,8.88E-01
1.43E+00,1.93E+00,1.82E+00,9.13E-01
1.46E+00,1.97E+00,2.65E+00,9.08E-01
1.49E+00,2.01E+00,2.56E+00,8.86E-01
1.52E+00,2.05E+00,2.60E+00,9.36E-01
1.54E+00,2.09E+00,2.54E+00,9.35E-01
1.57E+00,2.13E+00,2.46E+00,8.84E-01
1.60E+00,2.17E+00,2.49E+00,9.33E-01
1.63E+00,2.21E+00,2.38E+00,9.30E-01
1.66E+00,2.25E+00,2.22E+00,9.17E-01
1.69E+00,2.29E+00,2.24E+00,8.76E-01
1.72E+00,2.33E+00,2.14E+00,8.61E-01
1.75E+00,2.37E+00,1.90E+00,9.08E-01
1.78E+00,2.41E+00,1.91E+00,9.53E-01
1.19E+00,1.67E+00,1.86E+00,9.43E-01
1.16E+00,1.63E+00,1.70E+00,1.13E+00
1.21E+00,1.71E+00,1.68E+00,1.09E+00
1.24E+00,1.75E+00,1.73E+00,1.09E+00
1.27E+00,1.80E+00,2.73E+00,1.05E+00
1.30E+00,1.84E+00,2.66E+00,1.00E+00
1.33E+00,1.88E+00,2.69E+00,1.03E+00
1.36E+00,1.92E+00,2.59E+00,1.04E+00
1.39E+00,1.96E+00,2.38E+00,1.03E+00
1.42E+00,2.00E+00,2.25E+00,9.90E-01
1.45E+00,2.04E+00,2.15E+00,9.94E-01
1.47E+00,2.08E+00,2.10E+00,9.92E-01
1.50E+00,2.12E+00,1.88E+00,9.93E-01
1.53E+00,2.16E+00,1.93E+00,9.91E-01
1.56E+00,2.20E+00,1.73E+00,1.00E+00
1.59E+00,2.24E+00,1.76E+00,9.57E-01
1.62E+00,2.28E+00,1.81E+00,9.53E-01
1.65E+00,2.33E+00,1.72E+00,1.18E+00
1.68E+00,2.37E+00,1.69E+00,1.22E+00
1.71E+00,2.41E+00,1.75E+00,1.23E+00
1.73E+00,2.45E+00,1.75E+00,1.13E+00
1.15E+00,1.70E+00,1.89E+00,1.11E+00
1.12E+00,1.65E+00,1.93E+00,1.09E+00
1.18E+00,1.74E+00,2.04E+00,1.09E+00
1.21E+00,1.78E+00,2.15E+00,1.09E+00
1.24E+00,1.82E+00,2.28E+00,1.04E+00
1.26E+00,1.86E+00,2.63E+00,1.21E+00
1.29E+00,1.90E+00,2.68E+00,1.23E+00
1.32E+00,1.94E+00,2.63E+00,1.26E+00
1.35E+00,1.99E+00,2.67E+00,1.18E+00
1.38E+00,2.03E+00,2.68E+00,1.14E+00
1.40E+00,2.07E+00,2.70E+00,1.08E+00
1.43E+00,2.11E+00,2.54E+00,1.21E+00
1.46E+00,2.15E+00,2.58E+00,1.18E+00
1.49E+00,2.19E+00,2.54E+00,1.27E+00
1.52E+00,2.23E+00,2.49E+00,1.25E+00
1.54E+00,2.28E+00,2.43E+00,1.36E+00
1.57E+00,2.32E+00,2.42E+00,1.32E+00
1.60E+00,2.36E+00,2.48E+00,1.34E+00
1.63E+00,2.40E+00,2.31E+00,1.50E+00
1.66E+00,2.44E+00,2.33E+00,1.45E+00
1.69E+00,2.48E+00,2.36E+00,1.50E+00
1.09E+00,1.68E+00,2.22E+00,1.55E+00
1.12E+00,1.72E+00,2.25E+00,1.60E+00
1.14E+00,1.76E+00,2.19E+00,1.60E+00
1.17E+00,1.80E+00,2.13E+00,1.68E+00
1.20E+00,1.84E+00,2.17E+00,1.71E+00
1.23E+00,1.89E+00,2.13E+00,1.73E+00
1.25E+00,1.93E+00,2.03E+00,1.79E+00
1.28E+00,1.97E+00,2.07E+00,1.81E+00
1.31E+00,2.01E+00,2.03E+00,1.84E+00
1.34E+00,2.05E+00,1.92E+00,1.87E+00
1.36E+00,2.10E+00,1.95E+00,1.92E+00
1.39E+00,2.14E+00,1.89E+00,1.92E+00
1.42E+00,2.18E+00,1.80E+00,1.99E+00
1.44E+00,2.22E+00,1.83E+00,2.03E+00
1.47E+00,2.26E+00,1.79E+00,2.04E+00
1.50E+00,2.31E+00,1.71E+00,2.09E+00
1.53E+00,2.35E+00,1.70E+00,2.05E+00
1.55E+00,2.39E+00,1.75E+00,2.07E+00
1.58E+00,2.43E+00,1.60E+00,2.20E+00
1.61E+00,2.47E+00,1.65E+00,2.17E+00
1.64E+00,2.51E+00,1.65E+00,2.23E+00
1.08E+00,1.74E+00,1.50E+00,2.31E+00
1.06E+00,1.70E+00,1.55E+00,2.29E+00
1.11E+00,1.78E+00,1.53E+00,2.34E+00
1.14E+00,1.83E+00,1.36E+00,2.43E+00
1.16E+00,1.87E+00,1.40E+00,2.41E+00
1.19E+00,1.91E+00,1.40E+00,2.46E+00
1.22E+00,1.95E+00,1.24E+00,2.48E+00
1.24E+00,2.00E+00,2.44E+00,1.23E+00
1.27E+00,2.04E+00,2.49E+00,1.19E+00
1.29E+00,2.08E+00,2.35E+00,1.19E+00
1.32E+00,2.12E+00,2.24E+00,1.19E+00
1.35E+00,2.16E+00,2.13E+00,1.21E+00
1.37E+00,2.21E+00,2.14E+00,1.16E+00
1.40E+00,2.25E+00,2.04E+00,1.17E+00
1.43E+00,2.29E+00,1.78E+00,1.18E+00
1.45E+00,2.33E+00,2.54E+00,1.32E+00
1.48E+00,2.38E+00,2.50E+00,1.29E+00
1.51E+00,2.42E+00,2.53E+00,1.36E+00
1.53E+00,2.46E+00,2.41E+00,1.49E+00
1.56E+00,2.50E+00,2.43E+00,1.45E+00
1.59E+00,2.55E+00,2.46E+00,1.49E+00
1.02E+00,1.72E+00,2.33E+00,1.55E+00
1.05E+00,1.76E+00,2.36E+00,1.59E+00
1.07E+00,1.80E+00,2.30E+00,1.60E+00
1.10E+00,1.85E+00,2.22E+00,1.69E+00
1.13E+00,1.89E+00,2.26E+00,1.71E+00
1.15E+00,1.93E+00,2.22E+00,1.74E+00
1.18E+00,1.98E+00,2.12E+00,1.78E+00
1.20E+00,2.02E+00,2.12E+00,1.84E+00
1.23E+00,2.06E+00,2.03E+00,1.88E+00
1.25E+00,2.11E+00,2.06E+00,1.92E+00
1.28E+00,2.15E+00,2.00E+00,1.92E+00
1.30E+00,2.19E+00,1.89E+00,2.02E+00
1.33E+00,2.23E+00,1.91E+00,1.97E+00
1.36E+00,2.28E+00,1.94E+00,2.02E+00
1.38E+00,2.32E+00,1.81E+00,2.08E+00
1.41E+00,2.36E+00,1.84E+00,2.12E+00
1.43E+00,2.41E+00,1.79E+00,2.12E+00
1.46E+00,2.45E+00,1.69E+00,2.21E+00
1.48E+00,2.49E+00,1.73E+00,2.21E+00
1.51E+00,2.54E+00,1.69E+00,2.25E+00
1.53E+00,2.58E+00,1.60E+00,2.30E+00
9.89E-01,1.74E+00,1.63E+00,2.34E+00
1.01E+00,1.78E+00,1.58E+00,2.34E+00
1.04E+00,1.83E+00,1.49E+00,2.41E+00
1.06E+00,1.87E+00,1.53E+00,2.44E+00
1.09E+00,1.91E+00,1.49E+00,2.46E+00
1.11E+00,1.96E+00,1.35E+00,2.48E+00
1.14E+00,2.00E+00,2.46E+00,1.40E+00
1.16E+00,2.04E+00,2.29E+00,1.30E+00
1.19E+00,2.09E+00,2.28E+00,1.35E+00
1.21E+00,2.13E+00,2.23E+00,1.35E+00
1.24E+00,2.17E+00,2.18E+00,1.35E+00
1.26E+00,2.22E+00,2.02E+00,1.32E+00
1.29E+00,2.26E+00,1.97E+00,1.35E+00
1.31E+00,2.30E+00,1.99E+00,1.29E+00
1.33E+00,2.35E+00,1.83E+00,1.31E+00
1.36E+00,2.39E+00,1.81E+00,1.36E+00
1.38E+00,2.43E+00,1.68E+00,1.31E+00
1.41E+00,2.48E+00,1.60E+00,1.44E+00
1.43E+00,2.52E+00,1.60E+00,1.37E+00
1.46E+00,2.56E+00,1.65E+00,1.34E+00
1.48E+00,2.61E+00,2.65E+00,1.40E+00
9.78E-01,1.80E+00,2.51E+00,1.40E+00
9.54E-01,1.76E+00,2.56E+00,1.40E+00
1.00E+00,1.85E+00,2.53E+00,1.44E+00
1.03E+00,1.89E+00,2.58E+00,1.53E+00
1.05E+00,1.93E+00,2.48E+00,1.45E+00
1.07E+00,1.98E+00,2.36E+00,1.40E+00
1.10E+00,2.02E+00,2.38E+00,1.45E+00
1.12E+00,2.07E+00,2.28E+00,1.45E+00
1.14E+00,2.11E+00,2.15E+00,1.40E+00
1.17E+00,2.15E+00,2.05E+00,1.40E+00
1.19E+00,2.20E+00,1.94E+00,1.40E+00
1.22E+00,2.24E+00,1.84E+00,1.49E+00
1.24E+00,2.29E+00,1.73E+00,1.40E+00
1.26E+00,2.33E+00,1.48E+00,1.41E+00
1.29E+00,2.37E+00,1.47E+00,1.36E+00
1.31E+00,2.42E+00,1.49E+00,1.46E+00
1.34E+00,2.46E+00,1.45E+00,1.49E+00
1.36E+00,2.51E+00,2.43E+00,1.53E+00
1.38E+00,2.55E+00,2.48E+00,1.54E+00
1.41E+00,2.59E+00,2.28E+00,1.55E+00
1.43E+00,2.64E+00,2.12E+00,1.52E+00
9.42E-01,1.82E+00,2.17E+00,1.54E+00
9.19E-01,1.78E+00,2.08E+00,1.55E+00
9.65E-01,1.87E+00,1.91E+00,1.53E+00
9.87E-01,1.91E+00,1.86E+00,1.54E+00
1.01E+00,1.95E+00,1.68E+00,1.49E+00
1.03E+00,2.00E+00,1.60E+00,1.54E+00
1.06E+00,2.04E+00,1.63E+00,1.49E+00
1.08E+00,2.09E+00,1.36E+00,1.60E+00
1.10E+00,2.13E+00,1.43E+00,1.60E+00
1.13E+00,2.18E+00,1.13E+00,1.65E+00
1.15E+00,2.22E+00,1.22E+00,1.69E+00
1.17E+00,2.27E+00,1.19E+00,1.83E+00
1.19E+00,2.31E+00,1.19E+00,1.78E+00
1.22E+00,2.35E+00,1.08E+00,1.84E+00
1.24E+00,2.40E+00,1.31E+00,1.68E+00
1.26E+00,2.44E+00,1.29E+00,1.65E+00
1.29E+00,2.49E+00,1.34E+00,1.65E+00
1.31E+00,2.53E+00,1.27E+00,1.69E+00
1.33E+00,2.58E+00,1.25E+00,1.66E+00
1.35E+00,2.62E+00,1.49E+00,1.63E+00
1.38E+00,2.66E+00,1.61E+00,1.65E+00
9.05E-01,1.84E+00,1.73E+00,1.61E+00
8.83E-01,1.79E+00,1.81E+00,1.63E+00
9.27E-01,1.88E+00,1.77E+00,1.66E+00
9.49E-01,1.93E+00,1.91E+00,1.63E+00
9.71E-01,1.97E+00,2.07E+00,1.65E+00
9.93E-01,2.02E+00,2.18E+00,1.66E+00
1.02E+00,2.06E+00,2.22E+00,1.64E+00
1.04E+00,2.11E+00,2.28E+00,1.66E+00
1.06E+00,2.15E+00,2.33E+00,1.63E+00
1.08E+00,2.20E+00,2.39E+00,1.65E+00
1.10E+00,2.24E+00,2.50E+00,1.66E+00
1.13E+00,2.29E+00,2.27E+00,1.75E+00
1.15E+00,2.33E+00,2.25E+00,1.79E+00
1.17E+00,2.38E+00,2.17E+00,1.76E+00
1.19E+00,2.42E+00,2.02E+00,1.73E+00
1.21E+00,2.47E+00,2.07E+00,1.75E+00
1.24E+00,2.51E+00,1.97E+00,1.76E+00
1.26E+00,2.56E+00,1.86E+00,1.76E+00
1.28E+00,2.60E+00,1.73E+00,1.71E+00
1.30E+00,2.65E+00,1.68E+00,1.70E+00
1.32E+00,2.69E+00,1.36E+00,1.70E+00
8.47E-01,1.81E+00,2.27E+00,1.87E+00
8.68E-01,1.86E+00,2.07E+00,1.86E+00
8.90E-01,1.90E+00,1.98E+00,1.87E+00
9.11E-01,1.95E+00,1.81E+00,1.84E+00
9.32E-01,1.99E+00,1.86E+00,1.86E+00
9.53E-01,2.04E+00,1.73E+00,1.80E+00
9.74E-01,2.08E+00,1.63E+00,1.81E+00
9.96E-01,2.13E+00,1.53E+00,1.81E+00
1.02E+00,2.17E+00,1.44E+00,1.81E+00
1.04E+00,2.22E+00,1.34E+00,1.81E+00
1.06E+00,2.26E+00,8.68E-01,1.80E+00
1.08E+00,2.31E+00,7.31E-01,1.86E+00
1.10E+00,2.36E+00,2.02E+00,1.97E+00
1.12E+00,2.40E+00,1.97E+00,1.97E+00
1.14E+00,2.45E+00,1.80E+00,1.94E+00
1.17E+00,2.49E+00,1.85E+00,1.97E+00
1.19E+00,2.54E+00,1.76E+00,1.96E+00
1.21E+00,2.58E+00,1.60E+00,1.96E+00
1.23E+00,2.63E+00,1.58E+00,1.91E+00
1.25E+00,2.67E+00,1.63E+00,1.91E+00
1.27E+00,2.72E+00,1.53E+00,1.91E+00
8.11E-01,1.83E+00,1.45E+00,1.91E+00
8.31E-01,1.87E+00,8.70E-01,1.94E+00
8.52E-01,1.92E+00,9.07E-01,1.90E+00
8.72E-01,1.97E+00,4.78E-01,1.98E+00
8.92E-01,2.01E+00,4.94E-01,1.94E+00
9.12E-01,2.06E+00,5.22E-01,1.97E+00
9.33E-01,2.10E+00,5.07E-01,2.01E+00
9.53E-01,2.15E+00,2.06E+00,2.06E+00
9.73E-01,2.19E+00,1.66E+00,2.07E+00
9.94E-01,2.24E+00,1.50E+00,2.04E+00
1.01E+00,2.29E+00,1.54E+00,2.02E+00
1.03E+00,2.33E+00,1.55E+00,2.07E+00
1.05E+00,2.38E+00,1.40E+00,2.05E+00
1.07E+00,2.42E+00,1.18E+00,2.05E+00
1.09E+00,2.47E+00,1.21E+00,2.02E+00
1.12E+00,2.51E+00,1.17E+00,2.14E+00
1.14E+00,2.56E+00,1.21E+00,2.13E+00
1.16E+00,2.61E+00,1.08E+00,2.20E+00
1.18E+00,2.65E+00,1.08E+00,2.26E+00
1.20E+00,2.70E+00,1.03E+00,2.23E+00
1.22E+00,2.74E+00,9.69E-01,2.30E+00
7.94E-01,1.89E+00,9.83E-01,2.25E+00
7.75E-01,1.84E+00,1.02E+00,2.28E+00
8.13E-01,1.94E+00,8.70E-01,2.39E+00
8.33E-01,1.98E+00,8.46E-01,2.43E+00
8.52E-01,2.03E+00,8.19E-01,2.38E+00
8.71E-01,2.07E+00,7.71E-01,2.51E+00
8.91E-01,2.12E+00,7.71E-01,2.57E+00
9.10E-01,2.17E+00,6.75E-01,2.62E+00
9.29E-01,2.21E+00,6.73E-01,2.67E+00
9.49E-01,2.26E+00,5.56E-01,2.72E+00
9.68E-01,2.30E+00,5.91E-01,2.76E+00
9.88E-01,2.35E+00,5.47E-01,2.77E+00
1.01E+00,2.40E+00,4.43E-01,2.83E+00
1.03E+00,2.44E+00,4.67E-01,2.79E+00
1.05E+00,2.49E+00,4.87E-01,2.83E+00
1.07E+00,2.54E+00,3.59E-01,2.82E+00
1.08E+00,2.58E+00,3.62E-01,2.87E+00
1.10E+00,2.63E+00,3.14E-01,2.84E+00
1.12E+00,2.67E+00,3.60E-01,2.77E+00
1.14E+00,2.72E+00,4.83E-01,2.65E+00
1.16E+00,2.77E+00,5.35E-01,2.63E+00
7.38E-01,1.86E+00,5.18E-01,2.69E+00
7.56E-01,1.91E+00,5.81E-01,2.56E+00
7.75E-01,1.95E+00,6.28E-01,2.54E+00
7.93E-01,2.00E+00,6.23E-01,2.59E+00
8.12E-01,2.04E+00,6.69E-01,2.46E+00
8.30E-01,2.09E+00,6.24E-01,2.49E+00
8.48E-01,2.14E+00,6.20E-01,2.43E+00
8.67E-01,2.18E+00,7.70E-01,2.35E+00
8.85E-01,2.23E+00,8.17E-01,2.33E+00
9.04E-01,2.28E+00,8.52E-01,2.22E+00
9.22E-01,2.32E+00,8.22E-01,2.27E+00
9.41E-01,2.37E+00,8.06E-01,2.22E+00
9.59E-01,2.42E+00,9.91E-01,2.15E+00
9.77E-01,2.46E+00,9.90E-01,2.10E+00
9.96E-01,2.51E+00,1.04E+00,2.12E+00
1.01E+00,2.56E+00,1.04E+00,2.07E+00
1.03E+00,2.60E+00,1.13E+00,2.12E+00
1.05E+00,2.65E+00,1.08E+00,2.09E+00
1.07E+00,2.70E+00,1.13E+00,2.06E+00
1.09E+00,2.74E+00,1.09E+00,2.15E+00
1.11E+00,2.79E+00,1.04E+00,2.17E+00
7.01E-01,1.87E+00,9.87E-01,2.04E+00
7.18E-01,1.92E+00,9.36E-01,2.08E+00
7.36E-01,1.97E+00,8.80E-01,2.26E+00
7.53E-01,2.01E+00,9.05E-01,2.22E+00
7.71E-01,2.06E+00,7.70E-01,2.30E+00
7.88E-01,2.11E+00,7.23E-01,2.27E+00
8.06E-01,2.15E+00,7.69E-01,2.25E+00
8.23E-01,2.20E+00,6.69E-01,2.41E+00
8.41E-01,2.25E+00,6.22E-01,2.38E+00
8.58E-01,2.29E+00,5.46E-01,2.52E+00
8.76E-01,2.34E+00,5.89E-01,2.51E+00
8.93E-01,2.39E+00,4.92E-01,2.61E+00
9.11E-01,2.44E+00,4.65E-01,2.57E+00
9.28E-01,2.48E+00,5.28E-01,2.57E+00
9.46E-01,2.53E+00,3.87E-01,2.74E+00
9.63E-01,2.58E+00,3.36E-01,2.74E+00
9.81E-01,2.62E+00,3.89E-01,2.65E+00
9.98E-01,2.67E+00,3.38E-01,2.65E+00
1.02E+00,2.72E+00,3.72E-01,2.61E+00
1.03E+00,2.76E+00,3.09E-01,2.69E+00
1.05E+00,2.81E+00,3.68E-01,2.56E+00
6.80E-01,1.93E+00,4.13E-01,2.59E+00
6.63E-01,1.89E+00,4.64E-01,2.46E+00
6.96E-01,1.98E+00,4.10E-01,2.48E+00
7.13E-01,2.03E+00,4.26E-01,2.43E+00
7.30E-01,2.08E+00,5.78E-01,2.35E+00
7.46E-01,2.12E+00,5.70E-01,2.40E+00
7.63E-01,2.17E+00,5.18E-01,2.37E+00
7.79E-01,2.22E+00,6.78E-01,2.25E+00
7.96E-01,2.26E+00,7.23E-01,2.22E+00
8.12E-01,2.31E+00,7.68E-01,2.15E+00
8.29E-01,2.36E+00,7.22E-01,2.12E+00
8.46E-01,2.41E+00,7.71E-01,2.09E+00
8.62E-01,2.45E+00,8.29E-01,2.07E+00
8.79E-01,2.50E+00,9.08E-01,2.12E+00
8.95E-01,2.55E+00,8.82E-01,2.09E+00
9.12E-01,2.59E+00,8.80E-01,2.17E+00
9.29E-01,2.64E+00,8.55E-01,2.12E+00
9.45E-01,2.69E+00,7.24E-01,2.07E+00
9.62E-01,2.74E+00,6.78E-01,2.20E+00
9.78E-01,2.78E+00,6.28E-01,2.17E+00
9.95E-01,2.83E+00,6.77E-01,2.15E+00
6.41E-01,1.95E+00,5.41E-01,2.31E+00
6.26E-01,1.90E+00,4.97E-01,2.32E+00
6.57E-01,1.99E+00,5.06E-01,2.28E+00
6.73E-01,2.04E+00,4.66E-01,2.40E+00
6.88E-01,2.09E+00,4.11E-01,2.38E+00
7.04E-01,2.14E+00,4.61E-01,2.35E+00
7.19E-01,2.18E+00,3.65E-01,2.51E+00
7.35E-01,2.23E+00,3.14E-01,2.49E+00
7.51E-01,2.28E+00,3.60E-01,2.47E+00
7.66E-01,2.33E+00,3.82E-01,2.43E+00
7.82E-01,2.37E+00,3.32E-01,2.43E+00
7.98E-01,2.42E+00,3.56E-01,2.38E+00
8.13E-01,2.47E+00,3.35E-01,2.34E+00
8.29E-01,2.52E+00,3.77E-01,2.35E+00
8.45E-01,2.56E+00,4.60E-01,2.25E+00
8.60E-01,2.61E+00,4.13E-01,2.22E+00
8.76E-01,2.66E+00,4.60E-01,2.20E+00
8.91E-01,2.71E+00,5.91E-01,2.13E+00
9.07E-01,2.75E+00,5.45E-01,2.14E+00
9.23E-01,2.80E+00,5.58E-01,2.09E+00
9.38E-01,2.85E+00,6.76E-01,2.04E+00
6.02E-01,1.96E+00,6.79E-01,1.99E+00
5.88E-01,1.91E+00,6.75E-01,2.09E+00
6.17E-01,2.01E+00,7.22E-01,2.17E+00
6.32E-01,2.06E+00,5.66E-01,2.05E+00
6.46E-01,2.10E+00,5.18E-01,2.06E+00
6.61E-01,2.15E+00,5.09E-01,2.22E+00
6.76E-01,2.20E+00,3.70E-01,2.30E+00
6.91E-01,2.25E+00,3.67E-01,2.25E+00
7.05E-01,2.29E+00,3.61E-01,2.19E+00
7.20E-01,2.34E+00,3.24E-01,2.23E+00
7.35E-01,2.39E+00,3.85E-01,2.10E+00
7.49E-01,2.44E+00,3.60E-01,2.06E+00
7.64E-01,2.49E+00,4.17E-01,2.06E+00
7.79E-01,2.53E+00,4.70E-01,2.03E+00
7.93E-01,2.58E+00,4.69E-01,2.08E+00
8.08E-01,2.63E+00,4.73E-01,2.13E+00
8.23E-01,2.68E+00,5.11E-01,2.11E+00
8.37E-01,2.72E+00,4.56E-01,2.15E+00
8.52E-01,2.77E+00,4.28E-01,2.12E+00
8.67E-01,2.82E+00,3.42E-01,2.10E+00
8.82E-01,2.87E+00,1.52E-01,2.16E+00
5.50E-01,1.92E+00,2.02E-01,2.17E+00
5.63E-01,1.97E+00,1.93E+00,2.15E+00
5.77E-01,2.02E+00,1.96E+00,2.17E+00
5.91E-01,2.07E+00,1.87E+00,2.17E+00
6.05E-01,2.12E+00,1.71E+00,2.17E+00
6.18E-01,2.16E+00,1.76E+00,2.17E+00
6.32E-01,2.21E+00,1.60E+00,2.16E+00
6.46E-01,2.26E+00,1.53E+00,2.12E+00
6.59E-01,2.31E+00,1.40E+00,2.15E+00
6.73E-01,2.36E+00,1.45E+00,2.17E+00
6.87E-01,2.40E+00,1.32E+00,2.13E+00
7.01E-01,2.45E+00,1.36E+00,2.13E+00
7.14E-01,2.50E+00,1.35E+00,2.18E+00
7.28E-01,2.55E+00,1.24E+00,2.18E+00
7.42E-01,2.60E+00,9.50E-01,2.22E+00
7.56E-01,2.64E+00,9.89E-01,2.20E+00
7.69E-01,2.69E+00,7.68E-01,2.20E+00
7.83E-01,2.74E+00,8.19E-01,2.17E+00
7.97E-01,2.79E+00,5.63E-01,2.25E+00
8.11E-01,2.84E+00,6.05E-01,2.22E+00
8.24E-01,2.88E+00,6.25E-01,2.27E+00
5.11E-01,1.93E+00,5.64E-01,2.19E+00
5.24E-01,1.98E+00,1.53E-01,2.25E+00
5.37E-01,2.03E+00,1.89E+00,2.23E+00
5.50E-01,2.08E+00,1.85E+00,2.27E+00
5.62E-01,2.13E+00,1.75E+00,2.27E+00
5.75E-01,2.18E+00,1.60E+00,2.26E+00
5.88E-01,2.22E+00,1.45E+00,2.28E+00
6.01E-01,2.27E+00,1.35E+00,2.28E+00
6.13E-01,2.32E+00,1.18E+00,2.26E+00
6.26E-01,2.37E+00,1.23E+00,2.28E+00
6.39E-01,2.42E+00,8.66E-01,2.35E+00
6.52E-01,2.47E+00,9.22E-01,2.38E+00
6.65E-01,2.51E+00,9.10E-01,2.31E+00
6.77E-01,2.56E+00,8.59E-01,2.30E+00
6.90E-01,2.61E+00,6.27E-01,2.33E+00
7.03E-01,2.66E+00,6.75E-01,2.30E+00
7.16E-01,2.71E+00,6.73E-01,2.35E+00
7.29E-01,2.76E+00,7.22E-01,2.33E+00
7.41E-01,2.80E+00,4.59E-01,2.30E+00
7.54E-01,2.85E+00,1.12E-01,2.33E+00
7.67E-01,2.90E+00,2.51E-01,2.35E+00
4.85E-01,1.99E+00,1.70E+00,2.37E+00
4.73E-01,1.94E+00,1.50E+00,2.36E+00
4.96E-01,2.04E+00,1.55E+00,2.39E+00
5.08E-01,2.09E+00,1.45E+00,2.38E+00
5.20E-01,2.14E+00,1.29E+00,2.38E+00
5.32E-01,2.19E+00,1.19E+00,2.36E+00
5.44E-01,2.23E+00,1.24E+00,2.37E+00
5.55E-01,2.28E+00,1.19E+00,2.41E+00
5.67E-01,2.33E+00,1.14E+00,2.39E+00
5.79E-01,2.38E+00,9.77E-01,2.35E+00
5.91E-01,2.43E+00,1.04E+00,2.38E+00
6.03E-01,2.48E+00,7.96E-01,2.43E+00
6.15E-01,2.53E+00,8.19E-01,2.48E+00
6.26E-01,2.57E+00,7.71E-01,2.40E+00
6.38E-01,2.62E+00,7.48E-01,2.43E+00
6.50E-01,2.67E+00,7.23E-01,2.39E+00
6.62E-01,2.72E+00,5.67E-01,2.47E+00
6.74E-01,2.77E+00,1.51E-01,2.49E+00
6.85E-01,2.82E+00,2.03E-01,2.49E+00
6.97E-01,2.87E+00,1.54E+00,2.48E+00
7.09E-01,2.92E+00,1.03E+00,2.49E+00
4.34E-01,1.95E+00,9.02E-01,2.51E+00
4.45E-01,2.00E+00,8.76E-01,2.48E+00
4.56E-01,2.05E+00,9.32E-01,2.48E+00
4.67E-01,2.10E+00,6.74E-01,2.51E+00
4.77E-01,2.15E+00,6.74E-01,2.56E+00
4.88E-01,2.20E+00,7.23E-01,2.54E+00
4.99E-01,2.25E+00,5.01E-01,2.53E+00
5.10E-01,2.29E+00,4.60E-01,2.51E+00
5.21E-01,2.34E+00,5.09E-01,2.49E+00
5.32E-01,2.39E+00,1.77E-01,2.54E+00
5.42E-01,2.44E+00,1.55E-01,2.59E+00
5.53E-01,2.49E+00,8.11E-02,2.44E+00
5.64E-01,2.54E+00,1.27E+00,2.67E+00
5.75E-01,2.59E+00,1.31E+00,2.70E+00
5.86E-01,2.64E+00,1.18E+00,2.71E+00
5.97E-01,2.68E+00,1.17E+00,2.76E+00
6.08E-01,2.73E+00,1.14E+00,2.64E+00
6.18E-01,2.78E+00,1.09E+00,2.56E+00
6.29E-01,2.83E+00,1.14E+00,2.59E+00
6.40E-01,2.88E+00,1.05E+00,2.54E+00
6.51E-01,2.93E+00,1.04E+00,2.59E+00
3.95E-01,1.96E+00,8.95E-01,2.56E+00
4.05E-01,2.01E+00,8.23E-01,2.60E+00
4.15E-01,2.06E+00,5.90E-01,2.64E+00
4.25E-01,2.11E+00,6.35E-01,2.65E+00
4.35E-01,2.16E+00,6.14E-01,2.70E+00
4.44E-01,2.21E+00,5.71E-01,2.60E+00
4.54E-01,2.25E+00,1.83E-01,2.66E+00
4.64E-01,2.30E+00,1.54E-01,2.70E+00
4.74E-01,2.35E+00,1.00E+00,2.68E+00
4.84E-01,2.40E+00,1.02E+00,2.64E+00
4.94E-01,2.45E+00,9.31E-01,2.69E+00
5.04E-01,2.50E+00,7.96E-01,2.73E+00
5.14E-01,2.55E+00,8.27E-01,2.68E+00
5.23E-01,2.60E+00,5.02E-01,2.74E+00
5.33E-01,2.65E+00,5.17E-01,2.80E+00
5.43E-01,2.70E+00,4.66E-01,2.70E+00
5.53E-01,2.74E+00,4.41E-01,2.74E+00
5.63E-01,2.79E+00,1.50E-01,2.78E+00
5.73E-01,2.84E+00,0.00E+00,2.65E+00
5.83E-01,2.89E+00,0.00E+00,2.60E+00
5.93E-01,2.94E+00,9.58E-01,2.74E+00
3.65E-01,2.02E+00,8.98E-01,2.82E+00
3.56E-01,1.97E+00,8.15E-01,2.78E+00
3.74E-01,2.07E+00,6.74E-01,2.77E+00
3.83E-01,2.12E+00,7.20E-01,2.79E+00
3.92E-01,2.16E+00,6.35E-01,2.75E+00
4.01E-01,2.21E+00,7.11E-01,2.87E+00
4.09E-01,2.26E+00,6.17E-01,2.89E+00
4.18E-01,2.31E+00,4.76E-01,2.87E+00
4.27E-01,2.36E+00,2.42E+00,1.78E+00
4.36E-01,2.41E+00,1.94E+00,2.29E+00
4.45E-01,2.46E+00,1.82E+00,2.39E+00
4.54E-01,2.51E+00,1.32E+00,2.65E+00
4.63E-01,2.56E+00,5.42E-01,1.93E+00
4.72E-01,2.61E+00,2.12E+00,8.23E-02
4.81E-01,2.66E+00,2.09E+00,4.98E-02
4.89E-01,2.71E+00,2.30E+00,0.00E+00
4.98E-01,2.76E+00,2.40E+00,0.00E+00
5.07E-01,2.80E+00,2.80E+00,0.00E+00
5.16E-01,2.85E+00,2.82E+00,4.74E-02
5.25E-01,2.90E+00,3.00E+00,0.00E+00
5.34E-01,2.95E+00,2.90E+00,9.55E-02
3.17E-01,1.97E+00,3.00E+00,1.50E-01
3.25E-01,2.02E+00,2.97E+00,4.00E-01
3.33E-01,2.07E+00,2.97E+00,4.49E-01
3.41E-01,2.12E+00,2.88E+00,8.41E-01
3.48E-01,2.17E+00,2.87E+00,8.89E-01
3.56E-01,2.22E+00,2.83E+00,9.84E-01
3.64E-01,2.27E+00,2.82E+00,1.03E+00
3.72E-01,2.32E+00,2.78E+00,1.12E+00
3.80E-01,2.37E+00,2.63E+00,1.36E+00
3.88E-01,2.42E+00,2.68E+00,1.35E+00
3.96E-01,2.47E+00,2.61E+00,1.49E+00
4.04E-01,2.52E+00,2.29E+00,1.79E+00
4.12E-01,2.57E+00,2.26E+00,1.97E+00
4.20E-01,2.62E+00,2.09E+00,2.02E+00
4.28E-01,2.67E+00,2.11E+00,2.07E+00
4.36E-01,2.72E+00,2.00E+00,2.18E+00
4.44E-01,2.76E+00,1.90E+00,2.27E+00
4.51E-01,2.81E+00,1.77E+00,2.32E+00
4.59E-01,2.86E+00,1.72E+00,2.33E+00
4.67E-01,2.91E+00,1.66E+00,2.50E+00
4.75E-01,2.96E+00,1.57E+00,2.56E+00
2.84E-01,2.03E+00,1.53E+00,2.58E+00
2.77E-01,1.98E+00,1.35E+00,2.68E+00
2.91E-01,2.08E+00,1.12E+00,2.78E+00
2.98E-01,2.13E+00,9.84E-01,2.83E+00
3.05E-01,2.18E+00,9.37E-01,2.85E+00
3.12E-01,2.23E+00,8.89E-01,2.87E+00
3.19E-01,2.28E+00,5.98E-01,2.94E+00
3.26E-01,2.33E+00,4.19E-01,2.89E+00
3.33E-01,2.38E+00,2.00E-01,2.99E+00
3.40E-01,2.43E+00,0.00E+00,2.95E+00
3.47E-01,2.48E+00,1.84E-16,3.00E+00
3.54E-01,2.53E+00,0.00E+00,2.00E+00
3.61E-01,2.57E+00,4.57E-02,2.13E+00
3.68E-01,2.62E+00,0.00E+00,2.15E+00
3.75E-01,2.67E+00,0.00E+00,2.10E+00
3.82E-01,2.72E+00,0.00E+00,2.25E+00
3.88E-01,2.77E+00,0.00E+00,2.20E+00
3.95E-01,2.82E+00,0.00E+00,2.30E+00
4.02E-01,2.87E+00,0.00E+00,2.40E+00
4.09E-01,2.92E+00,0.00E+00,2.50E+00
4.16E-01,2.97E+00,0.00E+00,2.70E+00
2.38E-01,1.99E+00,0.00E+00,2.90E+00
2.44E-01,2.04E+00,2.00E+00,0.00E+00
2.50E-01,2.09E+00,1.99E+00,1.99E-01
2.56E-01,2.13E+00,1.99E+00,1.49E-01
2.62E-01,2.18E+00,2.02E+00,3.28E-01
2.68E-01,2.23E+00,1.97E+00,3.47E-01
2.74E-01,2.28E+00,1.98E+00,2.98E-01
2.80E-01,2.33E+00,1.94E+00,4.94E-01
2.86E-01,2.38E+00,1.78E+00,9.12E-01
2.92E-01,2.43E+00,1.71E+00,1.04E+00
2.98E-01,2.48E+00,1.53E+00,1.29E+00
3.04E-01,2.53E+00,1.43E+00,1.40E+00
3.09E-01,2.58E+00,1.32E+00,1.50E+00
3.15E-01,2.63E+00,1.36E+00,1.47E+00
3.21E-01,2.68E+00,1.21E+00,1.59E+00
3.27E-01,2.73E+00,1.25E+00,1.56E+00
3.33E-01,2.78E+00,1.13E+00,1.71E+00
3.39E-01,2.83E+00,1.09E+00,1.68E+00
3.45E-01,2.88E+00,9.12E-01,1.78E+00
3.51E-01,2.93E+00,8.23E-01,1.82E+00
3.57E-01,2.98E+00,3.47E-01,1.97E+00
1.99E-01,1.99E+00,2.49E-01,1.98E+00
2.03E-01,2.04E+00,1.52E+00,1.42E+00
2.08E-01,2.09E+00,1.18E+00,1.73E+00
2.13E-01,2.14E+00,1.61E+00,1.33E+00
2.18E-01,2.19E+00,2.04E+00,4.61E-01
2.23E-01,2.24E+00,2.08E+00,1.02E-01
2.28E-01,2.29E+00,1.13E+00,1.77E+00
2.33E-01,2.34E+00,7.27E-01,1.96E+00
2.38E-01,2.39E+00,4.45E-01,1.95E+00
2.43E-01,2.44E+00,1.53E-01,2.08E+00
2.48E-01,2.49E+00,8.23E-01,1.91E+00
2.53E-01,2.54E+00,2.74E+00,8.48E-02
2.58E-01,2.59E+00,2.69E+00,9.49E-02
2.63E-01,2.64E+00,2.64E+00,8.05E-02
2.68E-01,2.69E+00,2.59E+00,9.37E-02
2.73E-01,2.74E+00,0.00E+00,2.55E+00
2.78E-01,2.79E+00,0.00E+00,2.45E+00
2.83E-01,2.84E+00,0.00E+00,2.35E+00
2.88E-01,2.89E+00,2.28E+00,9.98E-02
2.93E-01,2.94E+00,2.17E+00,8.95E-02
2.98E-01,2.99E+00,2.54E+00,8.03E-02
1.59E-01,1.99E+00,9.71E-02,2.91E+00
1.63E-01,2.04E+00,7.44E-01,2.91E+00
1.67E-01,2.09E+00,1.28E+00,2.62E+00
1.71E-01,2.14E+00,2.40E+00,1.60E+00
1.75E-01,2.19E+00,1.06E+00,2.73E+00
1.79E-01,2.24E+00,1.81E+00,2.25E+00
1.83E-01,2.29E+00,1.50E-01,3.00E+00
1.87E-01,2.34E+00,2.82E+00,7.16E-01
1.91E-01,2.39E+00,2.89E+00,7.93E-01
1.95E-01,2.44E+00,2.32E+00,1.76E+00
1.99E-01,2.49E+00,1.36E+00,2.53E+00
2.03E-01,2.54E+00,2.63E+00,1.16E+00
2.07E-01,2.59E+00,1.97E+00,2.07E+00
2.11E-01,2.64E+00,2.10E+00,1.94E+00
2.15E-01,2.69E+00,2.08E+00,1.98E+00
2.18E-01,2.74E+00,2.12E+00,1.27E-01
2.22E-01,2.79E+00,1.28E-01,2.12E+00
2.26E-01,2.84E+00,8.63E-01,1.89E+00
2.30E-01,2.89E+00,1.96E+00,9.29E-01
2.34E-01,2.94E+00,1.12E+00,1.81E+00
2.38E-01,2.99E+00,1.15E+00,1.81E+00
1.22E-01,2.05E+00,1.04E+00,1.86E+00
1.19E-01,2.00E+00,1.83E+00,1.08E+00
1.25E-01,2.10E+00,2.74E+00,8.37E-01
1.28E-01,2.15E+00,1.45E+00,2.48E+00
1.31E-01,2.20E+00,2.73E+00,7.93E-01
1.34E-01,2.25E+00,1.05E+00,2.68E+00
1.37E-01,2.30E+00,1.60E+00,2.37E+00
1.40E-01,2.35E+00,5.67E-01,2.80E+00
1.43E-01,2.40E+00,2.04E-01,2.80E+00
1.46E-01,2.45E+00,2.79E+00,5.17E-01
1.49E-01,2.50E+00,2.80E+00,4.16E-01
1.52E-01,2.55E+00,1.96E+00,8.24E-01
1.55E-01,2.60E+00,8.24E-01,1.96E+00
1.58E-01,2.65E+00,3.98E-01,2.84E+00
1.61E-01,2.70E+00,1.24E+00,2.59E+00
1.64E-01,2.75E+00,1.45E+00,2.43E+00
1.67E-01,2.80E+00,2.81E+00,2.12E-01
1.70E-01,2.84E+00,2.66E-01,2.82E+00
1.73E-01,2.89E+00,1.94E+00,2.10E+00
1.76E-01,2.94E+00,2.58E+00,1.13E+00
1.79E-01,2.99E+00,1.91E-01,2.62E+00
8.15E-02,2.05E+00,1.74E+00,1.30E+00
7.95E-02,2.00E+00,1.31E+00,1.72E+00
8.35E-02,2.10E+00,2.73E+00,5.93E-01
8.55E-02,2.15E+00,9.73E-01,2.70E+00
8.75E-02,2.20E+00,2.07E+00,7.30E-01
8.95E-02,2.25E+00,2.14E+00,3.25E-01
9.14E-02,2.30E+00,2.14E+00,3.64E-01
9.34E-02,2.35E+00,3.78E-01,2.14E+00
9.54E-02,2.40E+00,3.34E-01,2.15E+00
9.74E-02,2.45E+00,2.98E-01,2.18E+00
9.94E-02,2.50E+00,2.18E+00,3.08E-01
1.01E-01,2.55E+00,1.98E+00,8.73E-01
1.03E-01,2.60E+00,2.67E+00,6.80E-01
1.05E-01,2.65E+00,2.41E+00,1.40E+00
1.07E-01,2.70E+00,2.27E+00,1.82E+00
1.09E-01,2.75E+00,1.03E+00,1.97E+00
1.11E-01,2.80E+00,1.31E+00,1.77E+00
1.13E-01,2.85E+00,1.19E+00,1.88E+00
1.15E-01,2.90E+00,2.39E+00,1.55E+00
1.17E-01,2.95E+00,1.76E+00,1.36E+00
1.19E-01,3.00E+00,1.35E+00,1.75E+00
3.98E-02,2.00E+00,2.62E+00,9.94E-01
4.08E-02,2.05E+00,4.16E-01,2.17E+00
4.18E-02,2.10E+00,2.17E+00,4.13E-01
4.27E-02,2.15E+00,2.80E+00,3.58E-01
4.37E-02,2.20E+00,9.06E-01,2.00E+00
4.47E-02,2.25E+00,9.38E-01,2.02E+00
4.57E-02,2.30E+00,2.39E+00,2.04E-01
4.67E-02,2.35E+00,1.86E+00,1.19E+00
4.77E-02,2.40E+00,1.73E+00,2.13E+00
4.87E-02,2.45E+00,2.69E+00,8.25E-01
4.97E-02,2.50E+00,1.99E-01,2.22E+00
5.07E-02,2.55E+00,8.09E-01,2.64E+00
5.17E-02,2.60E+00,2.40E+00,2.53E-01
5.27E-02,2.65E+00,2.61E+00,8.83E-01
5.37E-02,2.70E+00,1.41E+00,2.30E+00
5.47E-02,2.75E+00,1.45E+00,2.33E+00
5.57E-02,2.80E+00,2.00E-01,2.58E+00
5.67E-02,2.85E+00,2.38E+00,1.36E+00
5.77E-02,2.90E+00,2.26E+00,1.53E-01
5.87E-02,2.95E+00,2.01E-01,2.27E+00
5.96E-02,3.00E+00,5.03E-01,2.16E+00
0.00E+00,2.05E+00,2.75E+00,2.14E-01
1.22E-16,2.00E+00,2.62E+00,6.80E-01
0.00E+00,2.10E+00,2.59E+00,7.25E-01
0.00E+00,2.15E+00,7.23E-01,2.59E+00
0.00E+00,2.20E+00,2.04E-01,2.39E+00
0.00E+00,2.25E+00,4.14E-01,2.27E+00
0.00E+00,2.30E+00,6.37E-01,2.12E+00
0.00E+00,2.35E+00,2.69E+00,2.11E-01
0.00E+00,2.40E+00,2.53E-01,2.40E+00
0.00E+00,2.45E+00,2.09E+00,1.71E+00
0.00E+00,2.50E+00,2.05E+00,1.71E+00
0.00E+00,2.55E+00,1.68E+00,2.13E+00
0.00E+00,2.60E+00,3.15E-01,2.59E+00
0.00E+00,2.65E+00,1.09E+00,2.47E+00
0.00E+00,2.70E+00,1.84E+00,1.91E+00
0.00E+00,2.75E+00,1.99E+00,1.81E+00
0.00E+00,2.80E+00,3.28E-01,2.54E+00
0.00E+00,2.85E+00,1.84E+00,1.40E+00
0.00E+00,2.90E+00,8.08E-01,2.12E+00
0.00E+00,2.95E+00,4.12E-01,2.62E+00
0.00E+00,3.00E+00,4.15E-01,2.33E+00
,,2.35E+00,4.64E-01
,,2.99E-01,2.38E+00
,,5.63E-01,2.68E+00
,,2.68E+00,3.08E-01
,,4.08E-01,2.79E+00
,,3.62E-01,2.69E+00
,,1.64E+00,1.60E+00
,,1.90E+00,1.84E+00
,,2.76E+00,3.39E-01
,,1.79E+00,1.32E+00
,,2.48E+00,1.03E+00
,,2.01E+00,1.63E+00
,,4.36E-01,2.66E+00
,,6.43E-01,2.22E+00
,,5.87E-01,2.30E+00
,,1.94E+00,1.49E+00
,,1.22E+00,2.33E+00
,,1.66E+00,2.02E+00
,,2.18E+00,9.43E-01
,,2.63E+00,4.36E-01
,,4.14E-01,2.70E+00
,,2.58E+00,3.65E-01
,,1.35E+00,1.87E+00
,,2.25E+00,6.74E-01
,,1.63E+00,1.70E+00
,,7.23E-01,2.48E+00
,,7.71E-01,2.47E+00
,,1.55E+00,2.17E+00
,,2.09E+00,1.50E+00
,,1.86E+00,1.67E+00
,,1.63E+00,2.00E+00
,,1.86E+00,1.61E+00
,,1.78E+00,1.61E+00
,,2.58E+00,4.24E-01
,,2.07E+00,1.19E+00
,,2.37E+00,5.19E-01
,,2.57E+00,4.72E-01
,,2.38E+00,7.19E-01
,,1.35E+00,1.91E+00
,,1.37E+00,2.23E+00
,,2.27E+00,7.21E-01
,,4.14E-01,2.54E+00
,,2.08E+00,1.25E+00
,,2.41E+00,8.82E-01
,,2.26E+00,7.68E-01
,,1.99E+00,1.50E+00
,,1.55E+00,1.96E+00
,,1.24E+00,1.97E+00
,,8.97E-01,2.43E+00
,,5.16E-01,2.43E+00
,,2.48E+00,5.10E-01
,,2.22E+00,1.23E+00
,,2.17E+00,1.24E+00
,,9.53E-01,2.12E+00
,,9.39E-01,2.17E+00
,,2.13E+00,1.26E+00
,,2.28E+00,8.18E-01
,,1.76E+00,1.76E+00
,,1.45E+00,2.02E+00
,,1.67E+00,1.86E+00
,,1.69E+00,1.92E+00
,,1.66E+00,1.97E+00
,,1.71E+00,1.84E+00
,,7.06E-01,2.43E+00
,,2.06E+00,1.30E+00
,,1.18E+00,2.10E+00
,,2.07E+00,1.35E+00
,,2.27E+00,9.33E-01
,,2.22E+00,9.55E-01
,,2.02E+00,1.36E+00
,,4.50E-01,2.61E+00
,,2.33E+00,1.03E+00
,,1.02E+00,2.43E+00
,,2.46E+00,1.28E+00
,,1.27E+00,2.13E+00
,,2.58E+00,1.24E+00
,,9.32E-01,2.26E+00
,,2.40E+00,1.19E+00
,,1.14E+00,2.18E+00
,,1.01E+00,2.33E+00
,,1.13E+00,2.23E+00
,,9.44E-01,2.34E+00


==> DCPSECompCylinder.csv <==
NodeNum,L2-REL-S11-DCPSE0,L2-REL-S12-DCPSE0,L-INF-S11-DCPSE0,L-INF-S12-DCPSE0,L2-REL-S11-DCPSE1,L2-REL-S12-DCPSE1,L-INF-S11-DCPSE1,L-INF-S12-DCPSE1,L2-REL-S11-DCPSE2,L2-REL-S12-DCPSE2,L-INF-S11-DCPSE2,L-INF-S12-DCPSE2,L2-REL-S11-DCPSE0-FRAC,L2-REL-S12-DCPSE0-FRAC,L-INF-S11-DCPSE0-FRAC,L-INF-S12-DCPSE0-FRAC,L2-REL-S11-DCPSE1-FRAC,L2-REL-S12-DCPSE1-FRAC,L-INF-S11-DCPSE1-FRAC,L-INF-S12-DCPSE1-FRAC
1762,4.83783E-05,4.43481E-05,0.00782012,0.00391918,0.000048112,4.41418E-05,0.007789,0.00390245,4.75827E-05,4.34544E-05,0.00777206,0.0038411,0.0167203627,0.0205663868,0.0061836888,0.0203275103,0.0111237908,0.0158188814,0.0021796023,0.0159719872
4741,1.03629E-05,9.82183E-06,0.00264555,0.00150687,1.03298E-05,9.7952E-06,0.00263904,0.00150334,1.01791E-05,9.61829E-06,0.00263842,0.00147816,0.0180566062,0.0211617658,0.0027023749,0.0194227959,0.0148048452,0.0183930823,0.0002349891,0.0170346918
6734,5.73314E-06,5.4963E-06,0.00183359,0.0010564,5.71707E-06,5.48326E-06,0.0018299,0.00105439,5.62384E-06,5.3769E-06,0.00181844,0.00103635,0.0194351191,0.0222061039,0.008331317,0.0193467458,0.0165776409,0.0197809147,0.0063021051,0.0174072466
10486,3.03148E-06,2.83058E-06,0.00127529,0.000716362,3.02476E-06,2.82516E-06,0.00127367,0.000715256,2.97475E-06,2.76989E-06,0.00126716,0.000703902,0.0190705101,0.0219106174,0.0064159222,0.0177013277,0.0168114968,0.019953861,0.0051374728,0.0161300863
12916,2.07123E-06,1.94409E-06,0.00100127,0.000562373,2.06779E-06,1.94024E-06,0.00100028,0.000561546,2.03016E-06,1.89893E-06,0.000982937,0.000552388,0.0202299326,0.023781814,0.0186512462,0.0180760625,0.0185354849,0.0217543564,0.0176440606,0.0165789264
18321,1.21259E-06,1.1699E-06,0.000631189,0.000451521,1.21011E-06,1.16789E-06,0.000629923,0.00045108,1.1877E-06,1.14253E-06,0.000624788,0.00044421,0.0209564705,0.0239556073,0.0102450751,0.0164584318,0.0188684011,0.0221963537,0.0082187878,0.0154656581


==> DCPSECompCylinder.txt <==
NodeNum,L2-REL-S11-DCPSE0,L2-REL-S12-DCPSE0,L-INF-S11-DCPSE0,L-INF-S12-DCPSE0,L2-REL-S11-DCPSE1,L2-REL-S12-DCPSE1,L-INF-S11-DCPSE1,L-INF-S12-DCPSE1,L2-REL-S11-DCPSE2,L2-REL-S12-DCPSE2,L-INF-S11-DCPSE2,L-INF-S12-DCPSE2,L2-REL-S11-DCPSE0-FRAC,L2-REL-S12-DCPSE0-FRAC,L-INF-S11-DCPSE0-FRAC,L-INF-S12-DCPSE0-FRAC,L2-REL-S11-DCPSE1-FRAC,L2-REL-S12-DCPSE1-FRAC,L-INF-S11-DCPSE1-FRAC,L-INF-S12-DCPSE1-FRAC
1762,4.83783E-05,4.43481E-05,0.00782012,0.00391918,0.000048112,4.41418E-05,0.007789,0.00390245,4.75827E-05,4.34544E-05,0.00777206,0.0038411,0.0167203627,0.0205663868,0.0061836888,0.0203275103,0.0111237908,0.0158188814,0.0021796023,0.0159719872
4741,1.03629E-05,9.82183E-06,0.00264555,0.00150687,1.03298E-05,9.7952E-06,0.00263904,0.00150334,1.01791E-05,9.61829E-06,0.00263842,0.00147816,0.0180566062,0.0211617658,0.0027023749,0.0194227959,0.0148048452,0.0183930823,0.0002349891,0.0170346918
6734,5.73314E-06,5.4963E-06,0.00183359,0.0010564,5.71707E-06,5.48326E-06,0.0018299,0.00105439,5.62384E-06,5.3769E-06,0.00181844,0.00103635,0.0194351191,0.0222061039,0.008331317,0.0193467458,0.0165776409,0.0197809147,0.0063021051,0.0174072466
10486,3.03148E-06,2.83058E-06,0.00127529,0.000716362,3.02476E-06,2.82516E-06,0.00127367,0.000715256,2.97475E-06,2.76989E-06,0.00126716,0.000703902,0.0190705101,0.0219106174,0.0064159222,0.0177013277,0.0168114968,0.019953861,0.0051374728,0.0161300863
12916,2.07123E-06,1.94409E-06,0.00100127,0.000562373,2.06779E-06,1.94024E-06,0.00100028,0.000561546,2.03016E-06,1.89893E-06,0.000982937,0.000552388,0.0202299326,0.023781814,0.0186512462,0.0180760625,0.0185354849,0.0217543564,0.0176440606,0.0165789264
18321,1.21259E-06,1.1699E-06,0.000631189,0.000451521,1.21011E-06,1.16789E-06,0.000629923,0.00045108,1.1877E-06,1.14253E-06,0.000624788,0.00044421,0.0209564705,0.0239556073,0.0102450751,0.0164584318,0.0188684011,0.0221963537,0.0082187878,0.0154656581


==> DCPSECompLShape.csv <==
NodeNum,L2-REL-S11-DCPSE0,L2-REL-S12-DCPSE0,L2-REL-S11-DCPSE1,L2-REL-S12-DCPSE1,L2-REL-S11-DCPSE2,L2-REL-S12-DCPSE2,L2-REL-S11-DCPSE0-FRAC,L2-REL-S12-DCPSE0-FRAC,L2-REL-S11-DCPSE1-FRAC,L2-REL-S12-DCPSE1-FRAC
7700,0.00238735,0.00113712,0.00238693,0.00113687,0.00240098,0.00114659,-0.0056768486,-0.0082592731,-0.0058517772,-0.008477311
10679,0.00191114,0.000908598,0.00191072,0.00090878,0.00192175,0.00091639,-0.0055210095,-0.00850293,-0.0057395603,-0.0083043246
13735,0.00161313,0.000765231,0.00161295,0.00076579,0.00162211,0.000772088,-0.0055359994,-0.008881112,-0.005646966,-0.0081571013
20999,0.00121683,0.000574974,0.00121656,0.0005752,0.00122326,0.000579769,-0.0052564459,-0.0082705353,-0.0054771676,-0.0078807249
30400,0.000954888,0.000449478,0.000954918,0.000449454,0.000960013,0.0004529,-0.0053384694,-0.0075557518,-0.0053072198,-0.0076087437
53599,0.000663344,0.000309647,0.000663275,0.000309636,0.000666614,0.000311861,-0.0049053875,-0.0070993167,-0.0050088957,-0.0071345888
120800,0.000398875,0.000184028,0.000399006,0.000183872,0.000400815,0.000185048,-0.0048401382,-0.0055120834,-0.0045133041,-0.0063551079
481600,0.000174171,7.95818E-05,0.000174197,7.85907E-05,0.000174821,7.89743E-05,-0.0037180888,0.0076923759,-0.0035693652,-0.0048572764


==> DCPSECompLShape.txt <==
NodeNum,L2-REL-S11-DCPSE0,L2-REL-S12-DCPSE0,L2-REL-S11-DCPSE1,L2-REL-S12-DCPSE1,L2-REL-S11-DCPSE2,L2-REL-S12-DCPSE2,L2-REL-S11-DCPSE0-FRAC,L2-REL-S12-DCPSE0-FRAC,L2-REL-S11-DCPSE1-FRAC,L2-REL-S12-DCPSE1-FRAC
7700,0.00238735,0.00113712,0.00238693,0.00113687,0.00240098,0.00114659,-0.0056768486,-0.0082592731,-0.0058517772,-0.008477311
10679,0.00191114,0.000908598,0.00191072,0.00090878,0.00192175,0.00091639,-0.0055210095,-0.00850293,-0.0057395603,-0.0083043246
13735,0.00161313,0.000765231,0.00161295,0.00076579,0.00162211,0.000772088,-0.0055359994,-0.008881112,-0.005646966,-0.0081571013
20999,0.00121683,0.000574974,0.00121656,0.0005752,0.00122326,0.000579769,-0.0052564459,-0.0082705353,-0.0054771676,-0.0078807249
30400,0.000954888,0.000449478,0.000954918,0.000449454,0.000960013,0.0004529,-0.0053384694,-0.0075557518,-0.0053072198,-0.0076087437
53599,0.000663344,0.000309647,0.000663275,0.000309636,0.000666614,0.000311861,-0.0049053875,-0.0070993167,-0.0050088957,-0.0071345888
120800,0.000398875,0.000184028,0.000399006,0.000183872,0.000400815,0.000185048,-0.0048401382,-0.0055120834,-0.0045133041,-0.0063551079
481600,0.000174171,7.95818E-05,0.000174197,7.85907E-05,0.000174821,7.89743E-05,-0.0037180888,0.0076923759,-0.0035693652,-0.0048572764


==> DCPSECorrFunctionCylinder.csv <==
NodeNum,L2-REL-S11-DCPSE1,L2-REL-S12-DCPSE1,L-INF-S11-DCPSE1,L-INF-S12-DCPSE1,L2-REL-S11-DCPSE1-EXP,L2-REL-S12-DCPSE1-EXP,L-INF-S11-DCPSE1-EXP,L-INF-S12-DCPSE1-EXP
1680,0.000048112,4.41418E-05,0.007789,0.00390245,0.000403021,0.000232808,0.0462087,0.0156058
4488,1.03298E-05,9.7952E-06,0.00263904,0.00150334,0.000158017,8.82269E-05,0.0291777,0.00970364
6478,5.71707E-06,5.48326E-06,0.0018299,0.00105439,0.000108872,0.000059625,0.0244549,0.00789042
10098,3.02476E-06,2.82516E-06,0.00127367,0.000715256,7.12254E-05,3.87974E-05,0.0198964,0.0064485
12540,2.06779E-06,1.94024E-06,0.00100028,0.000561546,5.69971E-05,3.06919E-05,0.0177941,0.00568348
17884,1.21011E-06,1.16789E-06,0.000629923,0.00045108,4.01706E-05,0.000021552,0.0148642,0.00479584


==> DCPSECorrFunctionCylinder.txt <==
NodeNum,L2-REL-S11-DCPSE1,L2-REL-S12-DCPSE1,L-INF-S11-DCPSE1,L-INF-S12-DCPSE1,L2-REL-S11-DCPSE1-EXP,L2-REL-S12-DCPSE1-EXP,L-INF-S11-DCPSE1-EXP,L-INF-S12-DCPSE1-EXP
1680,0.000048112,4.41418E-05,0.007789,0.00390245,0.000403021,0.000232808,0.0462087,0.0156058
4488,1.03298E-05,9.7952E-06,0.00263904,0.00150334,0.000158017,8.82269E-05,0.0291777,0.00970364
6478,5.71707E-06,5.48326E-06,0.0018299,0.00105439,0.000108872,0.000059625,0.0244549,0.00789042
10098,3.02476E-06,2.82516E-06,0.00127367,0.000715256,7.12254E-05,3.87974E-05,0.0198964,0.0064485
12540,2.06779E-06,1.94024E-06,0.00100028,0.000561546,5.69971E-05,3.06919E-05,0.0177941,0.00568348
17884,1.21011E-06,1.16789E-06,0.000629923,0.00045108,4.01706E-05,0.000021552,0.0148642,0.00479584


==> DCPSECorrFunctionLShaped.csv <==
NodeNum,L2-REL-S11-DCPSE1,L2-REL-S12-DCPSE1,L-INF-S11-DCPSE1,L-INF-S12-DCPSE1,L2-REL-S11-DCPSE1-EXP,L2-REL-S12-DCPSE1-EXP,L-INF-S11-DCPSE1-EXP,L-INF-S12-DCPSE1-EXP
7700,0.00198212,0.00086256,6.61942,1.68278,0.00197783,0.000817341,8.22645,1.49894
10679,0.00159199,0.000694415,7.12771,1.8212,0.00157355,0.000653079,8.81693,1.60594
13735,0.00134801,0.000588778,7.54843,1.93425,0.00132324,0.000550933,9.30832,1.69529
20999,0.00102253,0.000447197,8.31511,2.13942,0.000993124,0.000415643,10.2027,1.85745
30400,0.000807286,0.000353251,9.04989,2.33386,0.000777802,0.000327,11.0651,2.01433
53599,0.000566495,0.00024787,10.3066,2.66396,0.000540425,0.000228704,12.5434,2.28334
120800,0.000346671,0.000151564,12.4191,3.21564,0.000327752,0.00014001,15.0358,2.73678
481600,0.000156223,6.82045E-05,17.061,4.41839,0.000147271,6.37739E-05,20.5273,3.7365


==> DCPSECorrFunctionLShaped.txt <==
NodeNum,L2-REL-S11-DCPSE1,L2-REL-S12-DCPSE1,L-INF-S11-DCPSE1,L-INF-S12-DCPSE1,L2-REL-S11-DCPSE1-EXP,L2-REL-S12-DCPSE1-EXP,L-INF-S11-DCPSE1-EXP,L-INF-S12-DCPSE1-EXP
7700,0.00198212,0.00086256,6.61942,1.68278,0.00197783,0.000817341,8.22645,1.49894
10679,0.00159199,0.000694415,7.12771,1.8212,0.00157355,0.000653079,8.81693,1.60594
13735,0.00134801,0.000588778,7.54843,1.93425,0.00132324,0.000550933,9.30832,1.69529
20999,0.00102253,0.000447197,8.31511,2.13942,0.000993124,0.000415643,10.2027,1.85745
30400,0.000807286,0.000353251,9.04989,2.33386,0.000777802,0.000327,11.0651,2.01433
53599,0.000566495,0.00024787,10.3066,2.66396,0.000540425,0.000228704,12.5434,2.28334
120800,0.000346671,0.000151564,12.4191,3.21564,0.000327752,0.00014001,15.0358,2.73678
481600,0.000156223,6.82045E-05,17.061,4.41839,0.000147271,6.37739E-05,20.5273,3.7365


==> LShapeCollocFEAComp.csv <==
X1-1,X1-1-Colloc,X1-1-FEA,X1-2,X1-2-Colloc,X1-2-FEA,X2-1,X2-1-Colloc,X2-1-FEA,X2-2,X2-2-Colloc,X2-2-FEA,X3-1,X3-1-Colloc,X3-1-FEA,X3-2,X3-2-Colloc,X3-2-FEA
-2,0.588890823,0.586,0.0606,1.833051097,1.831484626,-2,0.92,0.919658843,0.0606061,0.556700071,0.771423658,-2,0.940770064,0.94,0.0606061,1.328864848,1.356201644
-1.93939,0.589,0.586,0.121,1.416253442,1.558337179,-1.93939,0.92,0.919573157,0.121212,0.126170366,0.253930532,-1.93939,0.940641551,0.94,0.121212,1.410657576,1.452486763
-1.87879,0.591,0.588,0.182,1.345184375,1.407452945,-1.87879,0.92,0.919320825,0.181818,0.145096823,0.172583359,-1.87879,0.940467488,0.94,0.181818,1.472889973,1.509779415
-1.81818,0.593,0.59,0.242,1.279863446,1.331453135,-1.81818,0.919,0.918900836,0.242424,0.165406425,0.119986563,-1.81818,0.940175527,0.939,0.242424,1.521765936,1.553147049
-1.75758,0.596,0.593,0.303,1.228560673,1.266870189,-1.75758,0.919,0.918321257,0.30303,0.162217645,0.120764467,-1.75758,0.939768151,0.939,0.30303,1.558997819,1.587269323
-1.69697,0.6,0.596,0.364,1.194520576,1.226689402,-1.69697,0.918,0.917580905,0.363636,0.157849641,0.113432479,-1.69697,0.939248394,0.938,0.363636,1.58862108,1.615499379
-1.63636,0.605210027,0.600979703,0.424242,1.16696485,1.190022841,-1.63636,0.917111488,0.916696967,0.424242,0.153458451,0.117143216,-1.63636,0.938620542,0.937617383,0.424242,1.612970368,1.639213617
-1.57576,0.611211026,0.606541819,0.484848,1.14321833,1.164278724,-1.57576,0.916044383,0.91566728,0.484848,0.148054233,0.112765944,-1.57576,0.937885979,0.936863478,0.484848,1.633380531,1.659653759
-1.51515,0.6182516,0.613055735,0.545455,1.123446483,1.140238813,-1.51515,0.914841822,0.914516801,0.545455,0.141320318,0.111914696,-1.51515,0.937052996,0.936002833,0.545455,1.650814934,1.67740663
-1.45455,0.626376634,0.620579352,0.606061,1.106687014,1.122012818,-1.45455,0.913512456,0.913243584,0.606061,0.133572566,0.106203899,-1.45455,0.936124143,0.935047207,0.606061,1.665926836,1.693110134
-1.39394,0.635643408,0.629145381,0.666667,1.092165882,1.104839594,-1.39394,0.912073857,0.911882484,0.666667,0.125135165,0.102121126,-1.39394,0.935106402,0.933997568,0.666667,1.679184406,1.707064196
-1.33333,0.646112697,0.638828387,0.727273,1.079473242,1.091127967,-1.33333,0.910540521,0.910431392,0.727273,0.116209859,0.095187904,-1.33333,0.934011225,0.932868472,0.727273,1.690949535,1.719657713
-1.27273,0.65785369,0.649663513,0.787879,1.068280835,1.078167012,-1.27273,0.908936992,0.908941024,0.787879,0.106955044,0.089228278,-1.27273,0.932846067,0.931662225,0.787879,1.701529744,1.731089272
-1.21212,0.670941935,0.661750555,0.848485,1.058344731,1.067451266,-1.21212,0.907285511,0.907406455,0.848485,0.097512774,0.081602055,-1.21212,0.9316242,0.930399157,0.848485,1.711154129,1.741620646
-1.15152,0.685460924,0.675123993,0.909091,1.049490455,1.057323907,-1.15152,0.905616261,0.905902604,0.909091,0.088009216,0.074707007,-1.15152,0.930359923,0.929083367,0.909091,1.720014432,1.75137169
-1.09091,0.701517833,0.689918926,0.969697,1.041557528,1.048778262,-1.09091,0.903964252,0.904415938,0.969697,0.078554253,0.06689346,-1.09091,0.929071569,0.927743405,0.969697,1.728289019,1.760548865
-1.0303,0.719221723,0.706164981,1.0303,1.034445037,1.040720404,-1.0303,0.902371716,0.903065242,1.0303,0.069254944,0.059750614,-1.0303,0.927780584,0.926384535,1.0303,1.736135355,1.7692557
-0.969697,0.738702224,0.724055538,1.09091,1.028071654,1.03384293,-0.969697,0.900894079,0.901821779,1.09091,0.060209296,0.052210834,-0.969697,0.926513067,0.925053032,1.09091,1.743682034,1.777656237
-0.909091,0.76011903,0.743607519,1.15152,1.022378152,1.027410129,-0.909091,0.899593974,0.900874243,1.15152,0.051515138,0.045382125,-0.909091,0.925305733,0.923751864,1.15152,1.751085939,1.785852375
-0.848485,0.783657546,0.765118984,1.21212,1.017310754,1.02191709,-0.848485,0.898552746,0.900166224,1.21212,0.04327029,0.038564453,-0.848485,0.924199635,0.922557489,1.21212,1.758476521,1.793997651
-0.787879,0.809553808,0.78857685,1.27273,1.012823984,1.01685961,-0.787879,0.897877017,0.900015554,1.27273,0.035569384,0.032565402,-0.787879,0.923254096,0.921473415,1.27273,1.765990199,1.802164391
-0.727273,0.838100976,0.814479962,1.33333,1.008930195,1.012606222,-0.727273,0.897701717,0.900310572,1.33333,0.028517005,0.026934581,-0.727273,0.922544346,0.920629106,1.33333,1.773771106,1.810524073
-0.666667,0.869676657,0.842738921,1.39394,1.005585254,1.008782141,-0.666667,0.898206926,0.901622961,1.39394,0.02221826,0.022267365,-0.666667,0.92217732,0.920031745,1.39394,1.781993883,1.819164881
-0.606061,0.904779556,0.874258529,1.45455,1.002795113,1.005697763,-0.606061,0.899642835,0.903724627,1.45455,0.016791494,0.018268465,-0.606061,0.922301349,0.919918262,1.45455,1.790833704,1.828285997
-0.545455,0.944079974,0.908754835,1.51515,1.000555715,1.003059697,-0.545455,0.902360446,0.907734266,1.51515,0.01236609,0.015279665,-0.545455,0.923134989,0.920310707,1.51515,1.800491359,1.837943853
-0.484848,0.988489675,0.948033683,1.57576,0.998880375,1.001110694,-0.484848,0.906884513,0.913163668,1.57576,0.00905965,0.01297326,-0.484848,0.925009347,0.921694797,1.57576,1.811223929,1.848449449
-0.424242,1.0392772,0.991234215,1.63636,0.997757908,0.999637553,-0.424242,0.914036443,0.922505082,1.63636,0.006888695,0.011259639,-0.424242,0.928455627,0.924151711,1.63636,1.823277564,1.859732416
-0.363636,1.098211806,1.042451725,1.69697,0.997176954,0.998817731,-0.363636,0.925193246,0.934591212,1.69697,0.005589556,0.00968223,-0.363636,0.93437859,0.928851386,1.69697,1.836883183,1.872304467
-0.30303,1.167629593,1.098752965,1.75758,0.997109923,0.99844491,-0.30303,0.943021903,0.956208776,1.75758,0.004711526,0.007941147,-0.30303,0.944399704,0.936163882,1.75758,1.852066109,1.885627292
-0.242424,1.25109506,1.171473585,1.81818,0.997583804,0.99862349,-0.242424,0.972953493,0.984011185,1.81818,0.00405873,0.005812225,-0.242424,0.961598539,0.949704089,1.81818,1.866728618,1.899548819
-0.181818,1.346931724,1.247046996,1.87879,0.998517658,0.999069463,-0.181818,1.026679866,1.044730805,1.87879,0.004274439,0.003326852,-0.181818,0.99208208,0.971898875,1.87879,1.869691053,1.911947897
-0.121212,1.371489982,1.370919481,1.93939,0.999375487,0.999643942,-0.121212,1.196039724,1.124815867,1.93939,0.006331269,0.001214167,-0.121212,1.047217461,1.019786207,1.93939,1.856773428,1.873434025
-0.0606061,1.611427779,1.403890574,2,1.000857263,0.99983835,-0.0606061,1.688768167,1.501475212,2,0.012821191,0.000356083,-0.0606061,1.126295683,1.133644352,2,1.833051097,1.831484626


==> LShapeCollocFEAComp.txt <==
X1-1,X1-1-Colloc,X1-1-FEA,X1-2,X1-2-Colloc,X1-2-FEA,X2-1,X2-1-Colloc,X2-1-FEA,X2-2,X2-2-Colloc,X2-2-FEA,X3-1,X3-1-Colloc,X3-1-FEA,X3-2,X3-2-Colloc,X3-2-FEA
-2,0.588890823,0.586,0.0606,1.833051097,1.831484626,-2,0.92,0.919658843,0.0606061,0.556700071,0.771423658,-2,0.940770064,0.94,0.0606061,1.328864848,1.356201644
-1.93939,0.589,0.586,0.121,1.416253442,1.558337179,-1.93939,0.92,0.919573157,0.121212,0.126170366,0.253930532,-1.93939,0.940641551,0.94,0.121212,1.410657576,1.452486763
-1.87879,0.591,0.588,0.182,1.345184375,1.407452945,-1.87879,0.92,0.919320825,0.181818,0.145096823,0.172583359,-1.87879,0.940467488,0.94,0.181818,1.472889973,1.509779415
-1.81818,0.593,0.59,0.242,1.279863446,1.331453135,-1.81818,0.919,0.918900836,0.242424,0.165406425,0.119986563,-1.81818,0.940175527,0.939,0.242424,1.521765936,1.553147049
-1.75758,0.596,0.593,0.303,1.228560673,1.266870189,-1.75758,0.919,0.918321257,0.30303,0.162217645,0.120764467,-1.75758,0.939768151,0.939,0.30303,1.558997819,1.587269323
-1.69697,0.6,0.596,0.364,1.194520576,1.226689402,-1.69697,0.918,0.917580905,0.363636,0.157849641,0.113432479,-1.69697,0.939248394,0.938,0.363636,1.58862108,1.615499379
-1.63636,0.605210027,0.600979703,0.424242,1.16696485,1.190022841,-1.63636,0.917111488,0.916696967,0.424242,0.153458451,0.117143216,-1.63636,0.938620542,0.937617383,0.424242,1.612970368,1.639213617
-1.57576,0.611211026,0.606541819,0.484848,1.14321833,1.164278724,-1.57576,0.916044383,0.91566728,0.484848,0.148054233,0.112765944,-1.57576,0.937885979,0.936863478,0.484848,1.633380531,1.659653759
-1.51515,0.6182516,0.613055735,0.545455,1.123446483,1.140238813,-1.51515,0.914841822,0.914516801,0.545455,0.141320318,0.111914696,-1.51515,0.937052996,0.936002833,0.545455,1.650814934,1.67740663
-1.45455,0.626376634,0.620579352,0.606061,1.106687014,1.122012818,-1.45455,0.913512456,0.913243584,0.606061,0.133572566,0.106203899,-1.45455,0.936124143,0.935047207,0.606061,1.665926836,1.693110134
-1.39394,0.635643408,0.629145381,0.666667,1.092165882,1.104839594,-1.39394,0.912073857,0.911882484,0.666667,0.125135165,0.102121126,-1.39394,0.935106402,0.933997568,0.666667,1.679184406,1.707064196
-1.33333,0.646112697,0.638828387,0.727273,1.079473242,1.091127967,-1.33333,0.910540521,0.910431392,0.727273,0.116209859,0.095187904,-1.33333,0.934011225,0.932868472,0.727273,1.690949535,1.719657713
-1.27273,0.65785369,0.649663513,0.787879,1.068280835,1.078167012,-1.27273,0.908936992,0.908941024,0.787879,0.106955044,0.089228278,-1.27273,0.932846067,0.931662225,0.787879,1.701529744,1.731089272
-1.21212,0.670941935,0.661750555,0.848485,1.058344731,1.067451266,-1.21212,0.907285511,0.907406455,0.848485,0.097512774,0.081602055,-1.21212,0.9316242,0.930399157,0.848485,1.711154129,1.741620646
-1.15152,0.685460924,0.675123993,0.909091,1.049490455,1.057323907,-1.15152,0.905616261,0.905902604,0.909091,0.088009216,0.074707007,-1.15152,0.930359923,0.929083367,0.909091,1.720014432,1.75137169
-1.09091,0.701517833,0.689918926,0.969697,1.041557528,1.048778262,-1.09091,0.903964252,0.904415938,0.969697,0.078554253,0.06689346,-1.09091,0.929071569,0.927743405,0.969697,1.728289019,1.760548865
-1.0303,0.719221723,0.706164981,1.0303,1.034445037,1.040720404,-1.0303,0.902371716,0.903065242,1.0303,0.069254944,0.059750614,-1.0303,0.927780584,0.926384535,1.0303,1.736135355,1.7692557
-0.969697,0.738702224,0.724055538,1.09091,1.028071654,1.03384293,-0.969697,0.900894079,0.901821779,1.09091,0.060209296,0.052210834,-0.969697,0.926513067,0.925053032,1.09091,1.743682034,1.777656237
-0.909091,0.76011903,0.743607519,1.15152,1.022378152,1.027410129,-0.909091,0.899593974,0.900874243,1.15152,0.051515138,0.045382125,-0.909091,0.925305733,0.923751864,1.15152,1.751085939,1.785852375
-0.848485,0.783657546,0.765118984,1.21212,1.017310754,1.02191709,-0.848485,0.898552746,0.900166224,1.21212,0.04327029,0.038564453,-0.848485,0.924199635,0.922557489,1.21212,1.758476521,1.793997651
-0.787879,0.809553808,0.78857685,1.27273,1.012823984,1.01685961,-0.787879,0.897877017,0.900015554,1.27273,0.035569384,0.032565402,-0.787879,0.923254096,0.921473415,1.27273,1.765990199,1.802164391
-0.727273,0.838100976,0.814479962,1.33333,1.008930195,1.012606222,-0.727273,0.897701717,0.900310572,1.33333,0.028517005,0.026934581,-0.727273,0.922544346,0.920629106,1.33333,1.773771106,1.810524073
-0.666667,0.869676657,0.842738921,1.39394,1.005585254,1.008782141,-0.666667,0.898206926,0.901622961,1.39394,0.02221826,0.022267365,-0.666667,0.92217732,0.920031745,1.39394,1.781993883,1.819164881
-0.606061,0.904779556,0.874258529,1.45455,1.002795113,1.005697763,-0.606061,0.899642835,0.903724627,1.45455,0.016791494,0.018268465,-0.606061,0.922301349,0.919918262,1.45455,1.790833704,1.828285997
-0.545455,0.944079974,0.908754835,1.51515,1.000555715,1.003059697,-0.545455,0.902360446,0.907734266,1.51515,0.01236609,0.015279665,-0.545455,0.923134989,0.920310707,1.51515,1.800491359,1.837943853
-0.484848,0.988489675,0.948033683,1.57576,0.998880375,1.001110694,-0.484848,0.906884513,0.913163668,1.57576,0.00905965,0.01297326,-0.484848,0.925009347,0.921694797,1.57576,1.811223929,1.848449449
-0.424242,1.0392772,0.991234215,1.63636,0.997757908,0.999637553,-0.424242,0.914036443,0.922505082,1.63636,0.006888695,0.011259639,-0.424242,0.928455627,0.924151711,1.63636,1.823277564,1.859732416
-0.363636,1.098211806,1.042451725,1.69697,0.997176954,0.998817731,-0.363636,0.925193246,0.934591212,1.69697,0.005589556,0.00968223,-0.363636,0.93437859,0.928851386,1.69697,1.836883183,1.872304467
-0.30303,1.167629593,1.098752965,1.75758,0.997109923,0.99844491,-0.30303,0.943021903,0.956208776,1.75758,0.004711526,0.007941147,-0.30303,0.944399704,0.936163882,1.75758,1.852066109,1.885627292
-0.242424,1.25109506,1.171473585,1.81818,0.997583804,0.99862349,-0.242424,0.972953493,0.984011185,1.81818,0.00405873,0.005812225,-0.242424,0.961598539,0.949704089,1.81818,1.866728618,1.899548819
-0.181818,1.346931724,1.247046996,1.87879,0.998517658,0.999069463,-0.181818,1.026679866,1.044730805,1.87879,0.004274439,0.003326852,-0.181818,0.99208208,0.971898875,1.87879,1.869691053,1.911947897
-0.121212,1.371489982,1.370919481,1.93939,0.999375487,0.999643942,-0.121212,1.196039724,1.124815867,1.93939,0.006331269,0.001214167,-0.121212,1.047217461,1.019786207,1.93939,1.856773428,1.873434025
-0.0606061,1.611427779,1.403890574,2,1.000857263,0.99983835,-0.0606061,1.688768167,1.501475212,2,0.012821191,0.000356083,-0.0606061,1.126295683,1.133644352,2,1.833051097,1.831484626


==> LShapedModel.csv <==
X-Out,Y-Out,X-1,Y-1,X-2,Y-2,X-3,Y-3,X-4,Y-4,X-5,Y-5,X-6,Y-6,X-7,Y-7,X-8,Y-8,X-9,Y-9,X-10,Y-10,X-11,Y-11,X-12,Y-12,X-13,Y-13,X-14,Y-14,X-15,Y-15,X-16,Y-16,X-17,Y-17,X-18,Y-18,X-19,Y-19,X-20,Y-20,X-21,Y-21,X-22,Y-22,X-23,Y-23,X-24,Y-24,X-25,Y-25,X-26,Y-26,X-27,Y-27,X-28,Y-28,X-29,Y-29,X-30,Y-30,X-31,Y-31,X-32,Y-32,X-33,Y-33,X-34,Y-34,X-35,Y-35,X-36,Y-36,X-37,Y-37,X-38,Y-38,X-39,Y-39,X-40,Y-40,X-41,Y-41,X-42,Y-42,X-43,Y-43,X-44,Y-44,X-45,Y-45,X-46,Y-46,X-47,Y-47,X-48,Y-48,X-49,Y-49,X-50,Y-50,X-51,Y-51,X-52,Y-52,X-53,Y-53,X-54,Y-54,X-55,Y-55,X-56,Y-56,X-57,Y-57,X-58,Y-58,X-59,Y-59,X-60,Y-60,X-61,Y-61,X-i,Y-i
0,1,0,2,-0.2,2,-0.4,2,-0.6,2,-0.8,2,-1,2,-1.2,2,-1.4,2,-1.6,2,-1.8,2,-2,2,-2,1.8,-2,1.6,-2,1.4,-2,1.2,-2,1,-2,0.8,-2,0.6,-2,0.4,-2,0.2,-2,0,-2,-0.2,-2,-0.4,-2,-0.6,-2,-0.8,-2,-1,-2,-1.2,-2,-1.4,-2,-1.6,-2,-1.8,-2,-2,-1.8,-2,-1.6,-2,-1.4,-2,-1.2,-2,-1,-2,-0.8,-2,-0.6,-2,-0.4,-2,-0.2,-2,0,-2,0.2,-2,0.4,-2,0.6,-2,0.8,-2,1,-2,1.2,-2,1.4,-2,1.6,-2,1.8,-2,2,-2,2,-1.8,2,-1.6,2,-1.4,2,-1.2,2,-1,2,-0.8,2,-0.6,2,-0.4,2,-0.2,2,0,0,2
0,2,-2.2216,3.2065,-2.3924,3.0895,-2.5618,2.98136,-2.7311,2.88327,-2.9012,2.79561,-3.0733,2.71822,-3.2481,2.65048,-3.426,2.59152,-3.6074,2.54031,-3.7922,2.49583,-3.9803,2.45714,-3.8609,2.19647,-3.739,1.9368,-3.6152,1.67874,-3.4902,1.42296,-3.365,1.1702,-3.2412,0.92113,-3.1205,0.676307,-3.0048,0.435993,-2.89625,0.200096055,-2.79661,-0.031894,-2.70728,-0.260845,-2.62899,-0.487838,-2.56177,-0.71397,-2.50504,-0.94021,-2.4578,-1.16723,-2.41882,-1.39547,-2.38681,-1.62506,-2.36058,-1.85601,-2.33905,-2.08816,-2.32132,-2.32132,-2.08816,-2.33905,-1.85601,-2.36058,-1.62506,-2.38681,-1.39547,-2.41882,-1.16723,-2.4578,-0.94021,-2.50504,-0.71397,-2.56177,-0.487838,-2.62899,-0.260845,-2.70728,-0.031894,-2.79661,0.200096055,-2.89625,0.435993,-3.0048,0.676307,-3.1205,0.92113,-3.2412,1.1702,-3.365,1.42296,-3.4902,1.67874,-3.6152,1.9368,-3.739,2.19647,-3.8609,2.45714,-3.9803,2.49583,-3.7922,2.54031,-3.6074,2.59152,-3.426,2.65048,-3.2481,2.71822,-3.0733,2.79561,-2.9012,2.88327,-2.7311,2.98136,-2.5618,3.0895,-2.3924,3.2065,-2.2216,0,2
-2,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
-2,-2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2,-2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,1.5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> LShapedModel.txt <==
X-Out,Y-Out,X-1,Y-1,X-2,Y-2,X-3,Y-3,X-4,Y-4,X-5,Y-5,X-6,Y-6,X-7,Y-7,X-8,Y-8,X-9,Y-9,X-10,Y-10,X-11,Y-11,X-12,Y-12,X-13,Y-13,X-14,Y-14,X-15,Y-15,X-16,Y-16,X-17,Y-17,X-18,Y-18,X-19,Y-19,X-20,Y-20,X-21,Y-21,X-22,Y-22,X-23,Y-23,X-24,Y-24,X-25,Y-25,X-26,Y-26,X-27,Y-27,X-28,Y-28,X-29,Y-29,X-30,Y-30,X-31,Y-31,X-32,Y-32,X-33,Y-33,X-34,Y-34,X-35,Y-35,X-36,Y-36,X-37,Y-37,X-38,Y-38,X-39,Y-39,X-40,Y-40,X-41,Y-41,X-42,Y-42,X-43,Y-43,X-44,Y-44,X-45,Y-45,X-46,Y-46,X-47,Y-47,X-48,Y-48,X-49,Y-49,X-50,Y-50,X-51,Y-51,X-52,Y-52,X-53,Y-53,X-54,Y-54,X-55,Y-55,X-56,Y-56,X-57,Y-57,X-58,Y-58,X-59,Y-59,X-60,Y-60,X-61,Y-61,X-i,Y-i
0,1,0,2,-0.2,2,-0.4,2,-0.6,2,-0.8,2,-1,2,-1.2,2,-1.4,2,-1.6,2,-1.8,2,-2,2,-2,1.8,-2,1.6,-2,1.4,-2,1.2,-2,1,-2,0.8,-2,0.6,-2,0.4,-2,0.2,-2,0,-2,-0.2,-2,-0.4,-2,-0.6,-2,-0.8,-2,-1,-2,-1.2,-2,-1.4,-2,-1.6,-2,-1.8,-2,-2,-1.8,-2,-1.6,-2,-1.4,-2,-1.2,-2,-1,-2,-0.8,-2,-0.6,-2,-0.4,-2,-0.2,-2,0,-2,0.2,-2,0.4,-2,0.6,-2,0.8,-2,1,-2,1.2,-2,1.4,-2,1.6,-2,1.8,-2,2,-2,2,-1.8,2,-1.6,2,-1.4,2,-1.2,2,-1,2,-0.8,2,-0.6,2,-0.4,2,-0.2,2,0,0,2
0,2,-2.2216,3.2065,-2.3924,3.0895,-2.5618,2.98136,-2.7311,2.88327,-2.9012,2.79561,-3.0733,2.71822,-3.2481,2.65048,-3.426,2.59152,-3.6074,2.54031,-3.7922,2.49583,-3.9803,2.45714,-3.8609,2.19647,-3.739,1.9368,-3.6152,1.67874,-3.4902,1.42296,-3.365,1.1702,-3.2412,0.92113,-3.1205,0.676307,-3.0048,0.435993,-2.89625,0.200096055,-2.79661,-0.031894,-2.70728,-0.260845,-2.62899,-0.487838,-2.56177,-0.71397,-2.50504,-0.94021,-2.4578,-1.16723,-2.41882,-1.39547,-2.38681,-1.62506,-2.36058,-1.85601,-2.33905,-2.08816,-2.32132,-2.32132,-2.08816,-2.33905,-1.85601,-2.36058,-1.62506,-2.38681,-1.39547,-2.41882,-1.16723,-2.4578,-0.94021,-2.50504,-0.71397,-2.56177,-0.487838,-2.62899,-0.260845,-2.70728,-0.031894,-2.79661,0.200096055,-2.89625,0.435993,-3.0048,0.676307,-3.1205,0.92113,-3.2412,1.1702,-3.365,1.42296,-3.4902,1.67874,-3.6152,1.9368,-3.739,2.19647,-3.8609,2.45714,-3.9803,2.49583,-3.7922,2.54031,-3.6074,2.59152,-3.426,2.65048,-3.2481,2.71822,-3.0733,2.79561,-2.9012,2.88327,-2.7311,2.98136,-2.5618,3.0895,-2.3924,3.2065,-2.2216,0,2
-2,2
-2,-2
2,-2
2,0
0,0
0,1.5


==> MethodCompCylinder.csv <==
NodeNum,L2-REL-S11-DCPSE1,L2-REL-S12-DCPSE1,L-INF-S11-DCPSE1,L-INF-S12-DCPSE1,L2-REL-S11-MLS1,L2-REL-S12-MLS1,L-INF-S11-MLS1,L-INF-S12-MLS1,L2-REL-S11-IMLS,L2-REL-S12-IMLS,L-INF-S11-IMLS,L-INF-S12-IMLS,L2-REL-S11-GFD,L2-REL-S12-GFD,L-INF-S11-GFD,L-INF-S12-GFD,L2-REL-S11-RBF-FD,L2-REL-S12-RBF-FD,L-INF-S11-RBF-FD,L-INF-S12-RBF-FD,L2-REL-S11-FEA,L2-REL-S12-FEA,L-INF-S11-FEA,L-INF-S12-FEA
1680,4.31432E-05,3.96319E-05,0.00687827,0.00356462,0.000147199,0.0001201,0.026824,0.00935585,0.000127847,9.73041E-05,0.0161624,0.00796021,5.31054E-05,4.72306E-05,0.00882021,0.00440199,0.000275636,0.000193606,0.0765088,0.0193139,0.0001752296,0.0001974492,0.0442503,0.0441967
4488,9.14159E-06,0.000008664,0.00224143,0.00136495,3.29386E-05,0.000027749,0.0102506,0.00367856,2.76156E-05,2.17231E-05,0.00545817,0.00302683,1.13311E-05,0.000010418,0.00272788,0.00170458,7.42016E-05,6.17685E-05,0.0264009,0.0122547,5.12311859255294E-05,5.76894025460087E-05,0.0270019,0.0270211
6478,5.02483E-06,0.000004809,0.00155822,0.000960648,0.000018322,1.57326E-05,0.00693265,0.00264615,1.51603E-05,0.000012005,0.00373434,0.0020516,6.3014E-06,5.77414E-06,0.00196789,0.00117078,3.11164E-05,2.48711E-05,0.0269763,0.00484591,3.20661633258028E-05,3.62567507082658E-05,0.0223363,0.0223126
10098,2.66137E-06,2.48044E-06,0.00109441,0.000653548,9.8162E-06,8.44707E-06,0.00418461,0.00201694,7.91506E-06,6.17177E-06,0.00256211,0.00136181,3.25874E-06,2.58931E-06,0.00144179,0.000694271,4.82793E-05,2.52255E-05,0.0821077,0.0247764,1.84375723160491E-05,2.08255148175896E-05,0.0178999,0.0178926
12540,1.83251E-06,1.69045E-06,0.000880569,0.000508768,7.04043E-06,6.00941E-06,0.00344398,0.00158432,5.71561E-06,4.50486E-06,0.00202923,0.00108716,2.47169E-06,1.98547E-06,0.00125312,0.000644368,1.51466E-05,1.20543E-05,0.00837552,0.00406804,1.39775889280406E-05,1.58292402271723E-05,0.0160104,0.0160199
17884,0.000001064,1.01318E-06,0.000535571,0.000415134,4.0101E-06,3.42735E-06,0.00228236,0.00128373,0.00000295,2.25794E-06,0.0014101,0.000694933,1.85834E-06,1.24735E-06,0.00112195,0.000555406,0.0000137,8.81824E-06,0.0217842,0.0039086,8.96333176713987E-06,1.01516371611853E-05,0.0133963,0.0133933


==> MethodCompCylinder.txt <==
NodeNum,L2-REL-S11-DCPSE1,L2-REL-S12-DCPSE1,L-INF-S11-DCPSE1,L-INF-S12-DCPSE1,L2-REL-S11-MLS1,L2-REL-S12-MLS1,L-INF-S11-MLS1,L-INF-S12-MLS1,L2-REL-S11-IMLS,L2-REL-S12-IMLS,L-INF-S11-IMLS,L-INF-S12-IMLS,L2-REL-S11-GFD,L2-REL-S12-GFD,L-INF-S11-GFD,L-INF-S12-GFD,L2-REL-S11-RBF-FD,L2-REL-S12-RBF-FD,L-INF-S11-RBF-FD,L-INF-S12-RBF-FD,L2-REL-S11-FEA,L2-REL-S12-FEA,L-INF-S11-FEA,L-INF-S12-FEA
1680,4.31432E-05,3.96319E-05,0.00687827,0.00356462,0.000147199,0.0001201,0.026824,0.00935585,0.000127847,9.73041E-05,0.0161624,0.00796021,5.31054E-05,4.72306E-05,0.00882021,0.00440199,0.000275636,0.000193606,0.0765088,0.0193139,0.0001752296,0.0001974492,0.0442503,0.0441967
4488,9.14159E-06,0.000008664,0.00224143,0.00136495,3.29386E-05,0.000027749,0.0102506,0.00367856,2.76156E-05,2.17231E-05,0.00545817,0.00302683,1.13311E-05,0.000010418,0.00272788,0.00170458,7.42016E-05,6.17685E-05,0.0264009,0.0122547,5.12311859255294E-05,5.76894025460087E-05,0.0270019,0.0270211
6478,5.02483E-06,0.000004809,0.00155822,0.000960648,0.000018322,1.57326E-05,0.00693265,0.00264615,1.51603E-05,0.000012005,0.00373434,0.0020516,6.3014E-06,5.77414E-06,0.00196789,0.00117078,3.11164E-05,2.48711E-05,0.0269763,0.00484591,3.20661633258028E-05,3.62567507082658E-05,0.0223363,0.0223126
10098,2.66137E-06,2.48044E-06,0.00109441,0.000653548,9.8162E-06,8.44707E-06,0.00418461,0.00201694,7.91506E-06,6.17177E-06,0.00256211,0.00136181,3.25874E-06,2.58931E-06,0.00144179,0.000694271,4.82793E-05,2.52255E-05,0.0821077,0.0247764,1.84375723160491E-05,2.08255148175896E-05,0.0178999,0.0178926
12540,1.83251E-06,1.69045E-06,0.000880569,0.000508768,7.04043E-06,6.00941E-06,0.00344398,0.00158432,5.71561E-06,4.50486E-06,0.00202923,0.00108716,2.47169E-06,1.98547E-06,0.00125312,0.000644368,1.51466E-05,1.20543E-05,0.00837552,0.00406804,1.39775889280406E-05,1.58292402271723E-05,0.0160104,0.0160199
17884,0.000001064,1.01318E-06,0.000535571,0.000415134,4.0101E-06,3.42735E-06,0.00228236,0.00128373,0.00000295,2.25794E-06,0.0014101,0.000694933,1.85834E-06,1.24735E-06,0.00112195,0.000555406,0.0000137,8.81824E-06,0.0217842,0.0039086,8.96333176713987E-06,1.01516371611853E-05,0.0133963,0.0133933


==> MethodCompLShaped.csv <==
NodeNum,L2-REL-S11-DCPSE1,L2-REL-S12-DCPSE1,L-INF-S11-DCPSE1,L-INF-S12-DCPSE1,L2-REL-S11-MLS1,L2-REL-S12-MLS1,L-INF-S11-MLS1,L-INF-S12-MLS1,L2-REL-S11-IMLS,L2-REL-S12-IMLS,L-INF-S11-IMLS,L-INF-S12-IMLS,L2-REL-S11-GFD,L2-REL-S12-GFD,L-INF-S11-GFD,L-INF-S12-GFD,L2-REL-S11-RBF-FD,L2-REL-S12-RBF-FD,L-INF-S11-RBF-FD,L-INF-S12-RBF-FD,L2-REL-S11-FEA,L2-REL-S12-FEA,L-INF-S11-FEA,L-INF-S12-FEA
7700,0.00238693,0.00113687,7.04598,2.39857,0.00195463,0.000867476,7.59797,1.29121,0.00216371,0.000988646,6.278,2.00967,0.0021649,0.000986658,6.7639,1.9746,0.00452458,0.0021441,13.1588,3.60996,0.0010923541,0.0005742867,2.1776758,1.602076198
10679,0.00191072,0.00090878,7.58432,2.5861,0.00155405,0.000689173,8.14829,1.39427,0.00173629,0.00079309,6.75643,2.16655,0.00173793,0.000791899,7.28099,2.12938,0.00355582,0.00168987,14.0303,3.83603,0.000920197,0.0004728357,2.3460988,1.7270343978
13735,0.00161295,0.00076579,8.03061,2.73991,0.00130653,0.000579606,8.5984,1.47867,0.00146872,0.000670249,7.15391,2.29514,0.00147043,0.000669538,7.70927,2.25598,0.00289844,0.00139553,14.7635,4.02802,0.0008070699,0.0004081062,2.4846074,1.8296837977
20999,0.00121656,0.0005752,8.84645,3.02051,0.00098039,0.000435003,9.42529,1.63273,0.00111217,0.000506376,7.87822,2.53033,0.00111375,0.000505978,8.49209,2.48715,0.0020842,0.00101067,16.0639,4.36584,0.0006477321,0.0003197548,2.736866,2.0166584975
30400,0.000954918,0.000449454,9.62978,3.28767,0.000768404,0.000340983,10.2228,1.77905,0.000876133,0.000397864,8.57329,2.75361,0.000877681,0.000397798,9.24229,2.70698,0.00157087,0.000767116,17.3235,4.69394,0.0005353913,0.0002595739,2.9775243,2.1949316972
53599,0.000663275,0.000309636,10.9726,3.74315,0.000533763,0.000236627,11.5775,2.02811,0.00061227,0.000276543,9.76514,3.13399,0.000613477,0.00027658,10.5287,3.08149,0.0010812,0.000514604,19.6314,5.3102,0.0004005222,0.0001897938,3.3879687,2.4989368968
120800,0.000399006,0.000183872,13.2351,4.50769,0.000325016,0.000143768,13.8909,2.44433,0.000371772,0.000166829,11.7661,3.77362,0.000372861,0.000167195,12.6874,3.71013,0.000555293,0.000277579,23.1022,6.20219,0.0002649892,0.0001225598,4.076773,3.0087589962
481600,0.000174197,7.85907E-05,18.2174,6.18162,0.000146557,6.51393E-05,18.9451,3.35648,0.000165498,7.39975E-05,16.1588,5.17286,0.000165856,7.43018E-05,17.4166,5.08607,0.000205091,0.000104333,31.0449,8.27526,0.0001318356,5.94853403718396E-05,5.585707,4.1252240948


==> MethodCompLShaped.txt <==
NodeNum,L2-REL-S11-DCPSE1,L2-REL-S12-DCPSE1,L-INF-S11-DCPSE1,L-INF-S12-DCPSE1,L2-REL-S11-MLS1,L2-REL-S12-MLS1,L-INF-S11-MLS1,L-INF-S12-MLS1,L2-REL-S11-IMLS,L2-REL-S12-IMLS,L-INF-S11-IMLS,L-INF-S12-IMLS,L2-REL-S11-GFD,L2-REL-S12-GFD,L-INF-S11-GFD,L-INF-S12-GFD,L2-REL-S11-RBF-FD,L2-REL-S12-RBF-FD,L-INF-S11-RBF-FD,L-INF-S12-RBF-FD,L2-REL-S11-FEA,L2-REL-S12-FEA,L-INF-S11-FEA,L-INF-S12-FEA
7700,0.00238693,0.00113687,7.04598,2.39857,0.00195463,0.000867476,7.59797,1.29121,0.00216371,0.000988646,6.278,2.00967,0.0021649,0.000986658,6.7639,1.9746,0.00452458,0.0021441,13.1588,3.60996,0.0010923541,0.0005742867,2.1776758,1.602076198
10679,0.00191072,0.00090878,7.58432,2.5861,0.00155405,0.000689173,8.14829,1.39427,0.00173629,0.00079309,6.75643,2.16655,0.00173793,0.000791899,7.28099,2.12938,0.00355582,0.00168987,14.0303,3.83603,0.000920197,0.0004728357,2.3460988,1.7270343978
13735,0.00161295,0.00076579,8.03061,2.73991,0.00130653,0.000579606,8.5984,1.47867,0.00146872,0.000670249,7.15391,2.29514,0.00147043,0.000669538,7.70927,2.25598,0.00289844,0.00139553,14.7635,4.02802,0.0008070699,0.0004081062,2.4846074,1.8296837977
20999,0.00121656,0.0005752,8.84645,3.02051,0.00098039,0.000435003,9.42529,1.63273,0.00111217,0.000506376,7.87822,2.53033,0.00111375,0.000505978,8.49209,2.48715,0.0020842,0.00101067,16.0639,4.36584,0.0006477321,0.0003197548,2.736866,2.0166584975
30400,0.000954918,0.000449454,9.62978,3.28767,0.000768404,0.000340983,10.2228,1.77905,0.000876133,0.000397864,8.57329,2.75361,0.000877681,0.000397798,9.24229,2.70698,0.00157087,0.000767116,17.3235,4.69394,0.0005353913,0.0002595739,2.9775243,2.1949316972
53599,0.000663275,0.000309636,10.9726,3.74315,0.000533763,0.000236627,11.5775,2.02811,0.00061227,0.000276543,9.76514,3.13399,0.000613477,0.00027658,10.5287,3.08149,0.0010812,0.000514604,19.6314,5.3102,0.0004005222,0.0001897938,3.3879687,2.4989368968
120800,0.000399006,0.000183872,13.2351,4.50769,0.000325016,0.000143768,13.8909,2.44433,0.000371772,0.000166829,11.7661,3.77362,0.000372861,0.000167195,12.6874,3.71013,0.000555293,0.000277579,23.1022,6.20219,0.0002649892,0.0001225598,4.076773,3.0087589962
481600,0.000174197,7.85907E-05,18.2174,6.18162,0.000146557,6.51393E-05,18.9451,3.35648,0.000165498,7.39975E-05,16.1588,5.17286,0.000165856,7.43018E-05,17.4166,5.08607,0.000205091,0.000104333,31.0449,8.27526,0.0001318356,5.94853403718396E-05,5.585707,4.1252240948


==> StabResults-Cyl.csv <==
NODE-NUM,S11-L2-REL-GFD-NoStab,S12-L2-REL-GFD-NoStab,S11-LINF-GFD-NoStab,S12-LINF-GFD-NoStab,S11-L2-REL-GFD-WithStab,S12-L2-REL-GFD-WithStab,S11-LINF-GFD-WithStab,S12-LINF-GFD-WithStab,S11-L2-REL-DCPSE-NoStab,S12-L2-REL-DCPSE-NoStab,S11-LINF-DCPSE-NoStab,S12-LINF-DCPSE-NoStab,S11-L2-REL-DCPSE-WithStab,S12-L2-REL-DCPSE-WithStab,S11-LINF-DCPSE-WithStab,S12-LINF-DCPSE-WithStab
1762,5.65817E-05,5.09251E-05,0.0097405,0.00469321,0.00105436,0.000594364,0.199666,0.0788773,3.39993E-05,3.01064E-05,0.00549345,0.00283392,0.000609238,0.000501512,0.0694081,0.0424863
4741,1.23157E-05,1.14584E-05,0.00327875,0.00183408,0.000236582,0.00020726,0.0504207,0.036558,0.000006607,4.86129E-06,0.00175472,0.00089745,0.000132577,0.000110673,0.0262159,0.01523
6734,0.000006842,6.3188E-06,0.00236581,0.00128014,0.000257751,0.000179313,0.146438,0.100394,4.00687E-06,2.09028E-06,0.00118172,0.000560159,7.48394E-05,6.24401E-05,0.0178872,0.0103428
10486,3.61267E-06,3.55559E-06,0.00142169,0.000922534,8.11817E-05,4.82085E-05,0.0433637,0.0180281,2.25283E-06,8.01806E-07,0.000721571,0.000331014,3.82263E-05,3.20848E-05,0.0113538,0.00672049
12916,2.48065E-06,2.26681E-06,0.00127831,0.000690375,6.45801E-05,5.98573E-05,0.0504951,0.0387688,1.82275E-06,4.29778E-07,0.000625493,0.000264819,2.75097E-05,0.000023099,0.00912727,0.00536412
18321,0.000001592,1.23543E-06,0.00107536,0.000522404,2.59037E-05,1.66209E-05,0.0317759,0.0220063,0.000001224,0.000000253,0.000515093,0.000294933,1.60747E-05,0.00001334,0.00692806,0.00370265


==> StabResults-Cyl.txt <==
NODE-NUM,S11-L2-REL-GFD-NoStab,S12-L2-REL-GFD-NoStab,S11-LINF-GFD-NoStab,S12-LINF-GFD-NoStab,S11-L2-REL-GFD-WithStab,S12-L2-REL-GFD-WithStab,S11-LINF-GFD-WithStab,S12-LINF-GFD-WithStab,S11-L2-REL-DCPSE-NoStab,S12-L2-REL-DCPSE-NoStab,S11-LINF-DCPSE-NoStab,S12-LINF-DCPSE-NoStab,S11-L2-REL-DCPSE-WithStab,S12-L2-REL-DCPSE-WithStab,S11-LINF-DCPSE-WithStab,S12-LINF-DCPSE-WithStab
1762,5.65817E-05,5.09251E-05,0.0097405,0.00469321,0.00105436,0.000594364,0.199666,0.0788773,3.39993E-05,3.01064E-05,0.00549345,0.00283392,0.000609238,0.000501512,0.0694081,0.0424863
4741,1.23157E-05,1.14584E-05,0.00327875,0.00183408,0.000236582,0.00020726,0.0504207,0.036558,0.000006607,4.86129E-06,0.00175472,0.00089745,0.000132577,0.000110673,0.0262159,0.01523
6734,0.000006842,6.3188E-06,0.00236581,0.00128014,0.000257751,0.000179313,0.146438,0.100394,4.00687E-06,2.09028E-06,0.00118172,0.000560159,7.48394E-05,6.24401E-05,0.0178872,0.0103428
10486,3.61267E-06,3.55559E-06,0.00142169,0.000922534,8.11817E-05,4.82085E-05,0.0433637,0.0180281,2.25283E-06,8.01806E-07,0.000721571,0.000331014,3.82263E-05,3.20848E-05,0.0113538,0.00672049
12916,2.48065E-06,2.26681E-06,0.00127831,0.000690375,6.45801E-05,5.98573E-05,0.0504951,0.0387688,1.82275E-06,4.29778E-07,0.000625493,0.000264819,2.75097E-05,0.000023099,0.00912727,0.00536412
18321,0.000001592,1.23543E-06,0.00107536,0.000522404,2.59037E-05,1.66209E-05,0.0317759,0.0220063,0.000001224,0.000000253,0.000515093,0.000294933,1.60747E-05,0.00001334,0.00692806,0.00370265


==> StabResults-LShape.csv <==
NODE-NUM,S11-L2-REL-GFD-NoStab,S12-L2-REL-GFD-NoStab,S11-LINF-GFD-NoStab,S12-LINF-GFD-NoStab,S11-L2-REL-GFD-WithStab,S12-L2-REL-GFD-WithStab,S11-LINF-GFD-WithStab,S12-LINF-GFD-WithStab,S11-L2-REL-DCPSE-NoStab,S12-L2-REL-DCPSE-NoStab,S11-LINF-DCPSE-NoStab,S12-LINF-DCPSE-NoStab,S11-L2-REL-DCPSE-WithStab,S12-L2-REL-DCPSE-WithStab,S11-LINF-DCPSE-WithStab,S12-LINF-DCPSE-WithStab
7700,0.00215547,0.000995696,6.64267,1.93455,0.0013422,0.000843316,3.779,2.2594,0.00240325,0.00114593,7.14722,2.42069,0.00129751,0.000844126,3.65356,2.31229
10679,0.00172856,0.000797626,7.1463,2.08636,0.00109729,0.000670819,4.07748,2.43498,0.00192272,0.000915534,7.6914,2.6098,0.00106302,0.000670878,3.9412,2.49078
13735,0.00146145,0.000673424,7.56343,2.2106,0.000942384,0.000564014,4.32243,2.57929,0.00162242,0.000771171,8.14273,2.76494,0.000914451,0.000563881,4.17712,2.63749
20999,0.00110577,0.000507821,8.32658,2.43722,0.000732832,0.000423456,4.76828,2.84226,0.0012229,0.000578863,8.96796,3.04794,0.000713183,0.000423048,4.60651,2.90479
30400,0.000870658,0.000398409,9.05882,2.65279,0.000591673,0.000331878,5.19277,3.09299,0.00095937,0.000452067,9.76043,3.31744,0.000577222,0.000331443,5.01534,3.15971
53599,0.000608211,0.000276504,10.313,3.02007,0.000429762,0.000230955,5.91574,3.52054,0.000665862,0.000311193,11.1191,3.77693,0.000420668,0.000230535,5.71168,3.59447
120800,0.000369122,0.000165999,12.4292,3.63598,0.00027556,0.000140121,7.12795,4.23829,0.000400167,0.000184594,13.4093,4.54824,0.000271108,0.000140175,6.87832,4.3238
481600,0.000163601,7.14732E-05,17.1194,4.98258,0.000132716,6.20454E-05,9.78994,5.81753,0.000174482,0.000078779,18.4533,6.23714,0.000131774,6.34299E-05,9.43008,5.92125


==> StabResults-LShape.txt <==
NODE-NUM,S11-L2-REL-GFD-NoStab,S12-L2-REL-GFD-NoStab,S11-LINF-GFD-NoStab,S12-LINF-GFD-NoStab,S11-L2-REL-GFD-WithStab,S12-L2-REL-GFD-WithStab,S11-LINF-GFD-WithStab,S12-LINF-GFD-WithStab,S11-L2-REL-DCPSE-NoStab,S12-L2-REL-DCPSE-NoStab,S11-LINF-DCPSE-NoStab,S12-LINF-DCPSE-NoStab,S11-L2-REL-DCPSE-WithStab,S12-L2-REL-DCPSE-WithStab,S11-LINF-DCPSE-WithStab,S12-LINF-DCPSE-WithStab
7700,0.00215547,0.000995696,6.64267,1.93455,0.0013422,0.000843316,3.779,2.2594,0.00240325,0.00114593,7.14722,2.42069,0.00129751,0.000844126,3.65356,2.31229
10679,0.00172856,0.000797626,7.1463,2.08636,0.00109729,0.000670819,4.07748,2.43498,0.00192272,0.000915534,7.6914,2.6098,0.00106302,0.000670878,3.9412,2.49078
13735,0.00146145,0.000673424,7.56343,2.2106,0.000942384,0.000564014,4.32243,2.57929,0.00162242,0.000771171,8.14273,2.76494,0.000914451,0.000563881,4.17712,2.63749
20999,0.00110577,0.000507821,8.32658,2.43722,0.000732832,0.000423456,4.76828,2.84226,0.0012229,0.000578863,8.96796,3.04794,0.000713183,0.000423048,4.60651,2.90479
30400,0.000870658,0.000398409,9.05882,2.65279,0.000591673,0.000331878,5.19277,3.09299,0.00095937,0.000452067,9.76043,3.31744,0.000577222,0.000331443,5.01534,3.15971
53599,0.000608211,0.000276504,10.313,3.02007,0.000429762,0.000230955,5.91574,3.52054,0.000665862,0.000311193,11.1191,3.77693,0.000420668,0.000230535,5.71168,3.59447
120800,0.000369122,0.000165999,12.4292,3.63598,0.00027556,0.000140121,7.12795,4.23829,0.000400167,0.000184594,13.4093,4.54824,0.000271108,0.000140175,6.87832,4.3238
481600,0.000163601,7.14732E-05,17.1194,4.98258,0.000132716,6.20454E-05,9.78994,5.81753,0.000174482,0.000078779,18.4533,6.23714,0.000131774,6.34299E-05,9.43008,5.92125

==> SupportDrawing.csv <==
X-Nodes,Y-Nodes,X-Circle,Y-Circle,X-Ref,Y-Ref
2.085,2.01,2.162283,2.0341,2.0341,2.0341
2.0257,2.0893,2.1622197494,2.0381263253,,
2.0832,2.0832,2.1620300601,2.0421486772,,
1.9849,1.9849,2.1617141193,2.0461630859,,
2.058,1.954,2.1612722388,2.0501655899,,
1.954,2.058,2.1607048546,2.054152239,,
2.1271,1.9872,2.1600125267,2.058119099,,
1.9872,2.1271,2.1591959383,2.0620622551,,
2.0551,2.1486,2.1582558953,2.0659778158,,
2.1486,2.0551,2.1571933255,2.0698619169,,
2.1105,1.9346,2.1560092774,2.0737107254,,
1.9346,2.1105,2.1547049196,2.0775204428,,
1.9918,1.913,2.1532815393,2.0812873095,,
1.913,1.9918,2.1517405412,2.0850076081,,
2.1324,2.1324,2.1500834461,2.0886776669,,
1.9358,1.9358,2.1483118893,2.0922938642,,
1.9481,2.1553,2.1464276192,2.0958526312,,
2.1553,1.9481,2.1444324952,2.0993504558,,
2.0336,1.8833,2.1423284865,2.1027838861,,
1.8833,2.0336,2.1401176693,2.1061495336,,
2.1852,1.992,2.1378022254,2.109444077,,
1.992,2.1852,2.13538444,2.1126642649,,
2.0845,1.8837,2.132866699,2.1158069193,,
1.8837,2.0845,2.1302514872,2.1188689388,,
1.945,1.8855,2.1275413856,2.1218473017,,
1.8855,1.945,2.1247390685,2.1247390685,,
1.8919,2.1498,2.1218473017,2.1275413856,,
2.1498,1.8919,2.1188689388,2.1302514872,,
2.1964,2.1202,2.1158069193,2.132866699,,
2.1202,2.1964,2.1126642649,2.13538444,,
1.9867,1.8484,2.109444077,2.1378022254,,
1.8484,1.9867,2.1061495336,2.1401176693,,
2.2251,2.0516,2.1027838861,2.1423284865,,
2.0516,2.2251,2.0993504558,2.1444324952,,
1.935,2.2039,2.0958526312,2.1464276192,,
2.2039,1.935,2.0922938642,2.1483118893,,
1.8867,1.8867,2.0886776669,2.1500834461,,
2.1815,2.1815,2.0850076081,2.1517405412,,
1.8175,2.0472,2.0812873095,2.1532815393,,
2.0472,1.8175,2.0775204428,2.1547049196,,
1.9865,2.2478,2.0737107254,2.1560092774,,
2.2478,1.9865,2.0698619169,2.1571933255,,
2.1106,1.8287,2.0659778158,2.1582558953,,
1.8287,2.1106,2.0620622551,2.1591959383,,
1.8436,1.9239,2.058119099,2.1600125267,,
1.9239,1.8436,2.054152239,2.1607048546,,
1.881,2.203,2.0501655899,2.1612722388,,
2.203,1.881,2.0461630859,2.1617141193,,
2.1209,2.2582,2.0421486772,2.1620300601,,
2.2582,2.1209,2.0381263253,2.1622197494,,
2.1747,2.2328,2.0341,2.162283,,
2.2328,2.1747,2.0300736747,2.1622197494,,
2.1734,1.8249,2.0260513228,2.1620300601,,
1.8249,2.1734,2.0220369141,2.1617141193,,
1.7827,1.9737,2.0180344101,2.1612722388,,
1.9737,1.7827,2.014047761,2.1607048546,,
1.9192,2.2691,2.010080901,2.1600125267,,
2.2691,1.9192,2.0061377449,2.1591959383,,
2.0426,2.2996,2.0022221842,2.1582558953,,
2.2996,2.0426,1.9983380831,2.1571933255,,
1.9083,1.7903,1.9944892746,2.1560092774,,
1.7903,1.9083,1.9906795572,2.1547049196,,
2.3037,1.9788,1.9869126905,2.1532815393,,
1.9788,2.3037,1.9831923919,2.1517405412,,
2.2307,2.2307,1.9795223331,2.1500834461,,
1.8375,1.8375,1.9759061358,2.1483118893,,
1.7638,2.108,1.9723473688,2.1464276192,,
2.108,1.7638,1.9688495442,2.1444324952,,
1.7522,2.0345,1.9654161139,2.1423284865,,
2.0345,1.7522,1.9620504664,2.1401176693,,
2.249,1.8495,1.958755923,2.1378022254,,
1.8495,2.249,1.9555357351,2.13538444,,
2.1145,2.3308,1.9523930807,2.132866699,,
2.3308,2.1145,1.9493310612,2.1302514872,,
1.9353,1.7413,1.9463526983,2.1275413856,,
1.7413,1.9353,1.9434609315,2.1247390685,,
2.2991,2.1953,1.9406586144,2.1218473017,,
2.1953,2.2991,1.9379485128,2.1188689388,,
1.7919,2.2319,1.935333301,2.1158069193,,
2.2319,1.7919,1.93281556,2.1126642649,,
1.8548,1.7658,1.9303977746,2.109444077,,
1.7658,1.8548,1.9280823307,2.1061495336,,
1.8691,2.3169,1.9258715135,2.1027838861,,
2.3169,1.8691,1.9237675048,2.0993504558,,
1.7351,2.1726,1.9217723808,2.0958526312,,
2.1726,1.7351,1.9198881107,2.0922938642,,
2.2798,2.2798,1.9181165539,2.0886776669,,
1.7884,1.7884,1.9164594588,2.0850076081,,
2.2988,1.8055,1.9149184607,2.0812873095,,
1.8055,2.2988,1.9134950804,2.0775204428,,
2.2597,2.3322,1.9121907226,2.0737107254,,
2.3322,2.2597,1.9110066745,2.0698619169,,
2.2874,1.747,1.9099441047,2.0659778158,,
1.747,2.2874,1.9090040617,2.0620622551,,
1.7392,1.7392,1.9081874733,2.058119099,,
2.329,2.329,1.9074951454,2.054152239,,
,,1.9069277612,2.0501655899,,
,,1.9064858807,2.0461630859,,
,,1.9061699399,2.0421486772,,
,,1.9059802506,2.0381263253,,
,,1.905917,2.0341,,
,,1.9059802506,2.0300736747,,
,,1.9061699399,2.0260513228,,
,,1.9064858807,2.0220369141,,
,,1.9069277612,2.0180344101,,
,,1.9074951454,2.014047761,,
,,1.9081874733,2.010080901,,
,,1.9090040617,2.0061377449,,
,,1.9099441047,2.0022221842,,
,,1.9110066745,1.9983380831,,
,,1.9121907226,1.9944892746,,
,,1.9134950804,1.9906795572,,
,,1.9149184607,1.9869126905,,
,,1.9164594588,1.9831923919,,
,,1.9181165539,1.9795223331,,
,,1.9198881107,1.9759061358,,
,,1.9217723808,1.9723473688,,
,,1.9237675048,1.9688495442,,
,,1.9258715135,1.9654161139,,
,,1.9280823307,1.9620504664,,
,,1.9303977746,1.958755923,,
,,1.93281556,1.9555357351,,
,,1.935333301,1.9523930807,,
,,1.9379485128,1.9493310612,,
,,1.9406586144,1.9463526983,,
,,1.9434609315,1.9434609315,,
,,1.9463526983,1.9406586144,,
,,1.9493310612,1.9379485128,,
,,1.9523930807,1.935333301,,
,,1.9555357351,1.93281556,,
,,1.958755923,1.9303977746,,
,,1.9620504664,1.9280823307,,
,,1.9654161139,1.9258715135,,
,,1.9688495442,1.9237675048,,
,,1.9723473688,1.9217723808,,
,,1.9759061358,1.9198881107,,
,,1.9795223331,1.9181165539,,
,,1.9831923919,1.9164594588,,
,,1.9869126905,1.9149184607,,
,,1.9906795572,1.9134950804,,
,,1.9944892746,1.9121907226,,
,,1.9983380831,1.9110066745,,
,,2.0022221842,1.9099441047,,
,,2.0061377449,1.9090040617,,
,,2.010080901,1.9081874733,,
,,2.014047761,1.9074951454,,
,,2.0180344101,1.9069277612,,
,,2.0220369141,1.9064858807,,
,,2.0260513228,1.9061699399,,
,,2.0300736747,1.9059802506,,
,,2.0341,1.905917,,
,,2.0381263253,1.9059802506,,
,,2.0421486772,1.9061699399,,
,,2.0461630859,1.9064858807,,
,,2.0501655899,1.9069277612,,
,,2.054152239,1.9074951454,,
,,2.058119099,1.9081874733,,
,,2.0620622551,1.9090040617,,
,,2.0659778158,1.9099441047,,
,,2.0698619169,1.9110066745,,
,,2.0737107254,1.9121907226,,
,,2.0775204428,1.9134950804,,
,,2.0812873095,1.9149184607,,
,,2.0850076081,1.9164594588,,
,,2.0886776669,1.9181165539,,
,,2.0922938642,1.9198881107,,
,,2.0958526312,1.9217723808,,
,,2.0993504558,1.9237675048,,
,,2.1027838861,1.9258715135,,
,,2.1061495336,1.9280823307,,
,,2.109444077,1.9303977746,,
,,2.1126642649,1.93281556,,
,,2.1158069193,1.935333301,,
,,2.1188689388,1.9379485128,,
,,2.1218473017,1.9406586144,,
,,2.1247390685,1.9434609315,,
,,2.1275413856,1.9463526983,,
,,2.1302514872,1.9493310612,,
,,2.132866699,1.9523930807,,
,,2.13538444,1.9555357351,,
,,2.1378022254,1.958755923,,
,,2.1401176693,1.9620504664,,
,,2.1423284865,1.9654161139,,
,,2.1444324952,1.9688495442,,
,,2.1464276192,1.9723473688,,
,,2.1483118893,1.9759061358,,
,,2.1500834461,1.9795223331,,
,,2.1517405412,1.9831923919,,
,,2.1532815393,1.9869126905,,
,,2.1547049196,1.9906795572,,
,,2.1560092774,1.9944892746,,
,,2.1571933255,1.9983380831,,
,,2.1582558953,2.0022221842,,
,,2.1591959383,2.0061377449,,
,,2.1600125267,2.010080901,,
,,2.1607048546,2.014047761,,
,,2.1612722388,2.0180344101,,
,,2.1617141193,2.0220369141,,
,,2.1620300601,2.0260513228,,
,,2.1622197494,2.0300736747,,
,,2.162283,2.0341,,


==> SupportDrawing.txt <==
X-Nodes,Y-Nodes,X-Circle,Y-Circle,X-Ref,Y-Ref
2.085,2.01,2.162283,2.0341,2.0341,2.0341
2.0257,2.0893,2.1622197494,2.0381263253
2.0832,2.0832,2.1620300601,2.0421486772
1.9849,1.9849,2.1617141193,2.0461630859
2.058,1.954,2.1612722388,2.0501655899
1.954,2.058,2.1607048546,2.054152239
2.1271,1.9872,2.1600125267,2.058119099
1.9872,2.1271,2.1591959383,2.0620622551
2.0551,2.1486,2.1582558953,2.0659778158
2.1486,2.0551,2.1571933255,2.0698619169
2.1105,1.9346,2.1560092774,2.0737107254
1.9346,2.1105,2.1547049196,2.0775204428
1.9918,1.913,2.1532815393,2.0812873095
1.913,1.9918,2.1517405412,2.0850076081
2.1324,2.1324,2.1500834461,2.0886776669
1.9358,1.9358,2.1483118893,2.0922938642
1.9481,2.1553,2.1464276192,2.0958526312
2.1553,1.9481,2.1444324952,2.0993504558
2.0336,1.8833,2.1423284865,2.1027838861
1.8833,2.0336,2.1401176693,2.1061495336
2.1852,1.992,2.1378022254,2.109444077
1.992,2.1852,2.13538444,2.1126642649
2.0845,1.8837,2.132866699,2.1158069193
1.8837,2.0845,2.1302514872,2.1188689388
1.945,1.8855,2.1275413856,2.1218473017
1.8855,1.945,2.1247390685,2.1247390685
1.8919,2.1498,2.1218473017,2.1275413856
2.1498,1.8919,2.1188689388,2.1302514872
2.1964,2.1202,2.1158069193,2.132866699
2.1202,2.1964,2.1126642649,2.13538444
1.9867,1.8484,2.109444077,2.1378022254
1.8484,1.9867,2.1061495336,2.1401176693
2.2251,2.0516,2.1027838861,2.1423284865
2.0516,2.2251,2.0993504558,2.1444324952
1.935,2.2039,2.0958526312,2.1464276192
2.2039,1.935,2.0922938642,2.1483118893
1.8867,1.8867,2.0886776669,2.1500834461
2.1815,2.1815,2.0850076081,2.1517405412
1.8175,2.0472,2.0812873095,2.1532815393
2.0472,1.8175,2.0775204428,2.1547049196
1.9865,2.2478,2.0737107254,2.1560092774
2.2478,1.9865,2.0698619169,2.1571933255
2.1106,1.8287,2.0659778158,2.1582558953
1.8287,2.1106,2.0620622551,2.1591959383
1.8436,1.9239,2.058119099,2.1600125267
1.9239,1.8436,2.054152239,2.1607048546
1.881,2.203,2.0501655899,2.1612722388
2.203,1.881,2.0461630859,2.1617141193
2.1209,2.2582,2.0421486772,2.1620300601
2.2582,2.1209,2.0381263253,2.1622197494
2.1747,2.2328,2.0341,2.162283
2.2328,2.1747,2.0300736747,2.1622197494
2.1734,1.8249,2.0260513228,2.1620300601
1.8249,2.1734,2.0220369141,2.1617141193
1.7827,1.9737,2.0180344101,2.1612722388
1.9737,1.7827,2.014047761,2.1607048546
1.9192,2.2691,2.010080901,2.1600125267
2.2691,1.9192,2.0061377449,2.1591959383
2.0426,2.2996,2.0022221842,2.1582558953
2.2996,2.0426,1.9983380831,2.1571933255
1.9083,1.7903,1.9944892746,2.1560092774
1.7903,1.9083,1.9906795572,2.1547049196
2.3037,1.9788,1.9869126905,2.1532815393
1.9788,2.3037,1.9831923919,2.1517405412
2.2307,2.2307,1.9795223331,2.1500834461
1.8375,1.8375,1.9759061358,2.1483118893
1.7638,2.108,1.9723473688,2.1464276192
2.108,1.7638,1.9688495442,2.1444324952
1.7522,2.0345,1.9654161139,2.1423284865
2.0345,1.7522,1.9620504664,2.1401176693
2.249,1.8495,1.958755923,2.1378022254
1.8495,2.249,1.9555357351,2.13538444
2.1145,2.3308,1.9523930807,2.132866699
2.3308,2.1145,1.9493310612,2.1302514872
1.9353,1.7413,1.9463526983,2.1275413856
1.7413,1.9353,1.9434609315,2.1247390685
2.2991,2.1953,1.9406586144,2.1218473017
2.1953,2.2991,1.9379485128,2.1188689388
1.7919,2.2319,1.935333301,2.1158069193
2.2319,1.7919,1.93281556,2.1126642649
1.8548,1.7658,1.9303977746,2.109444077
1.7658,1.8548,1.9280823307,2.1061495336
1.8691,2.3169,1.9258715135,2.1027838861
2.3169,1.8691,1.9237675048,2.0993504558
1.7351,2.1726,1.9217723808,2.0958526312
2.1726,1.7351,1.9198881107,2.0922938642
2.2798,2.2798,1.9181165539,2.0886776669
1.7884,1.7884,1.9164594588,2.0850076081
2.2988,1.8055,1.9149184607,2.0812873095
1.8055,2.2988,1.9134950804,2.0775204428
2.2597,2.3322,1.9121907226,2.0737107254
2.3322,2.2597,1.9110066745,2.0698619169
2.2874,1.747,1.9099441047,2.0659778158
1.747,2.2874,1.9090040617,2.0620622551
1.7392,1.7392,1.9081874733,2.058119099
2.329,2.329,1.9074951454,2.054152239
1.9069277612,2.0501655899
1.9064858807,2.0461630859
1.9061699399,2.0421486772
1.9059802506,2.0381263253
1.905917,2.0341
1.9059802506,2.0300736747
1.9061699399,2.0260513228
1.9064858807,2.0220369141
1.9069277612,2.0180344101
1.9074951454,2.014047761
1.9081874733,2.010080901
1.9090040617,2.0061377449
1.9099441047,2.0022221842
1.9110066745,1.9983380831
1.9121907226,1.9944892746
1.9134950804,1.9906795572
1.9149184607,1.9869126905
1.9164594588,1.9831923919
1.9181165539,1.9795223331
1.9198881107,1.9759061358
1.9217723808,1.9723473688
1.9237675048,1.9688495442
1.9258715135,1.9654161139
1.9280823307,1.9620504664
1.9303977746,1.958755923
1.93281556,1.9555357351
1.935333301,1.9523930807
1.9379485128,1.9493310612
1.9406586144,1.9463526983
1.9434609315,1.9434609315
1.9463526983,1.9406586144
1.9493310612,1.9379485128
1.9523930807,1.935333301
1.9555357351,1.93281556
1.958755923,1.9303977746
1.9620504664,1.9280823307
1.9654161139,1.9258715135
1.9688495442,1.9237675048
1.9723473688,1.9217723808
1.9759061358,1.9198881107
1.9795223331,1.9181165539
1.9831923919,1.9164594588
1.9869126905,1.9149184607
1.9906795572,1.9134950804
1.9944892746,1.9121907226
1.9983380831,1.9110066745
2.0022221842,1.9099441047
2.0061377449,1.9090040617
2.010080901,1.9081874733
2.014047761,1.9074951454
2.0180344101,1.9069277612
2.0220369141,1.9064858807
2.0260513228,1.9061699399
2.0300736747,1.9059802506
2.0341,1.905917
2.0381263253,1.9059802506
2.0421486772,1.9061699399
2.0461630859,1.9064858807
2.0501655899,1.9069277612
2.054152239,1.9074951454
2.058119099,1.9081874733
2.0620622551,1.9090040617
2.0659778158,1.9099441047
2.0698619169,1.9110066745
2.0737107254,1.9121907226
2.0775204428,1.9134950804
2.0812873095,1.9149184607
2.0850076081,1.9164594588
2.0886776669,1.9181165539
2.0922938642,1.9198881107
2.0958526312,1.9217723808
2.0993504558,1.9237675048
2.1027838861,1.9258715135
2.1061495336,1.9280823307
2.109444077,1.9303977746
2.1126642649,1.93281556
2.1158069193,1.935333301
2.1188689388,1.9379485128
2.1218473017,1.9406586144
2.1247390685,1.9434609315
2.1275413856,1.9463526983
2.1302514872,1.9493310612
2.132866699,1.9523930807
2.13538444,1.9555357351
2.1378022254,1.958755923
2.1401176693,1.9620504664
2.1423284865,1.9654161139
2.1444324952,1.9688495442
2.1464276192,1.9723473688
2.1483118893,1.9759061358
2.1500834461,1.9795223331
2.1517405412,1.9831923919
2.1532815393,1.9869126905
2.1547049196,1.9906795572
2.1560092774,1.9944892746
2.1571933255,1.9983380831
2.1582558953,2.0022221842
2.1591959383,2.0061377449
2.1600125267,2.010080901
2.1607048546,2.014047761
2.1612722388,2.0180344101
2.1617141193,2.0220369141
2.1620300601,2.0260513228
2.1622197494,2.0300736747
2.162283,2.0341


==> SupportSizeDCPSE-LShaped.csv <==
X-9.0,L2-REL-S11-9.0,L2-REL-S12-9.0,L-INF-S11-9.0,L-INF-S12-9.0,X-11.0,L2-REL-S11-11.0,L2-REL-S12-11.0,L-INF-S11-11.0,L-INF-S12-11.0,X-13.0,L2-REL-S11-13.0,L2-REL-S12-13.0,L-INF-S11-13.0,L-INF-S12-13.0,X-15.0,L2-REL-S11-15.0,L2-REL-S12-15.0,L-INF-S11-15.0,L-INF-S12-15.0
13.015,0.00182816,0.000862374,8.18605,3.00485,13.015,0.00152285,0.000697683,6.96382,2.50906,13.015,0.00154324,0.000723782,6.60357,2.6225,13.015,0.00151397,0.000703645,6.58692,2.54539
14.985,0.00179412,0.000845316,10.0027,2.80927,14.985,0.00171765,0.000811461,9.15743,2.57933,14.985,0.00178953,0.000860938,9.16538,2.74727,14.985,0.00178607,0.000859349,9.14302,2.72686
15.0299,0.0017944,0.000845332,10.002,2.80874,15.0299,0.00171783,0.00081144,9.15674,2.57884,15.0299,0.00178959,0.000860873,9.16468,2.74676,15.0299,0.00178613,0.000859283,9.1423,2.72635
17.1981,0.00147013,0.000632178,8.12595,2.04496,17.1981,0.00134873,0.00058763,7.33756,1.96776,17.1981,0.00132639,0.00058314,7.16223,1.97625,17.1981,0.00132146,0.000579552,7.15243,1.95986
17.9533,0.00143645,0.000612545,7.85824,1.94489,17.9533,0.00131826,0.000569186,7.11022,1.86556,17.9533,0.0012961,0.000564278,6.94383,1.86959,17.9533,0.00129149,0.000561056,6.93455,1.85421
18.0841,0.00144834,0.000616864,7.9557,1.96102,18.0841,0.00132753,0.000572441,7.19112,1.88015,18.0841,0.00130466,0.000567309,7.01922,1.88424,18.0841,0.00129991,0.000563994,7.00957,1.86849
21.1196,0.00146881,0.000634847,8.38597,2.02192,21.1196,0.00134801,0.000588778,7.54842,1.93425,21.1196,0.00132619,0.000584265,7.35615,1.94523,21.1196,0.00132099,0.000580444,7.34739,1.9268
21.929,0.00144438,0.000624713,7.94338,1.96323,21.929,0.00132414,0.000577737,7.16735,1.86914,21.929,0.00130255,0.000572437,6.98223,1.87683,21.929,0.00129702,0.000568938,6.98071,1.85774
22.0037,0.00144224,0.000624292,7.94311,1.9632,22.0037,0.0013224,0.000577336,7.16712,1.86911,22.0037,0.00130104,0.000572071,6.98198,1.87681,22.0037,0.00129552,0.000568582,6.98049,1.85771
22.0822,0.00145256,0.000631546,8.37493,1.97203,22.0822,0.0013383,0.000586991,7.52849,1.88329,22.0822,0.00131773,0.000582422,7.32857,1.89595,22.0822,0.00131242,0.000578677,7.32372,1.87588
25.9065,0.00149493,0.000648203,8.8677,2.04492,25.9065,0.0013734,0.000600401,7.95618,1.95396,25.9065,0.00135179,0.000595586,7.73752,1.96905,25.9065,0.00134567,0.000591247,7.73044,1.94693


==> SupportSizeDCPSE-LShaped.txt <==
X-9.0,L2-REL-S11-9.0,L2-REL-S12-9.0,L-INF-S11-9.0,L-INF-S12-9.0,X-11.0,L2-REL-S11-11.0,L2-REL-S12-11.0,L-INF-S11-11.0,L-INF-S12-11.0,X-13.0,L2-REL-S11-13.0,L2-REL-S12-13.0,L-INF-S11-13.0,L-INF-S12-13.0,X-15.0,L2-REL-S11-15.0,L2-REL-S12-15.0,L-INF-S11-15.0,L-INF-S12-15.0
13.015,0.00182816,0.000862374,8.18605,3.00485,13.015,0.00152285,0.000697683,6.96382,2.50906,13.015,0.00154324,0.000723782,6.60357,2.6225,13.015,0.00151397,0.000703645,6.58692,2.54539
14.985,0.00179412,0.000845316,10.0027,2.80927,14.985,0.00171765,0.000811461,9.15743,2.57933,14.985,0.00178953,0.000860938,9.16538,2.74727,14.985,0.00178607,0.000859349,9.14302,2.72686
15.0299,0.0017944,0.000845332,10.002,2.80874,15.0299,0.00171783,0.00081144,9.15674,2.57884,15.0299,0.00178959,0.000860873,9.16468,2.74676,15.0299,0.00178613,0.000859283,9.1423,2.72635
17.1981,0.00147013,0.000632178,8.12595,2.04496,17.1981,0.00134873,0.00058763,7.33756,1.96776,17.1981,0.00132639,0.00058314,7.16223,1.97625,17.1981,0.00132146,0.000579552,7.15243,1.95986
17.9533,0.00143645,0.000612545,7.85824,1.94489,17.9533,0.00131826,0.000569186,7.11022,1.86556,17.9533,0.0012961,0.000564278,6.94383,1.86959,17.9533,0.00129149,0.000561056,6.93455,1.85421
18.0841,0.00144834,0.000616864,7.9557,1.96102,18.0841,0.00132753,0.000572441,7.19112,1.88015,18.0841,0.00130466,0.000567309,7.01922,1.88424,18.0841,0.00129991,0.000563994,7.00957,1.86849
21.1196,0.00146881,0.000634847,8.38597,2.02192,21.1196,0.00134801,0.000588778,7.54842,1.93425,21.1196,0.00132619,0.000584265,7.35615,1.94523,21.1196,0.00132099,0.000580444,7.34739,1.9268
21.929,0.00144438,0.000624713,7.94338,1.96323,21.929,0.00132414,0.000577737,7.16735,1.86914,21.929,0.00130255,0.000572437,6.98223,1.87683,21.929,0.00129702,0.000568938,6.98071,1.85774
22.0037,0.00144224,0.000624292,7.94311,1.9632,22.0037,0.0013224,0.000577336,7.16712,1.86911,22.0037,0.00130104,0.000572071,6.98198,1.87681,22.0037,0.00129552,0.000568582,6.98049,1.85771
22.0822,0.00145256,0.000631546,8.37493,1.97203,22.0822,0.0013383,0.000586991,7.52849,1.88329,22.0822,0.00131773,0.000582422,7.32857,1.89595,22.0822,0.00131242,0.000578677,7.32372,1.87588
25.9065,0.00149493,0.000648203,8.8677,2.04492,25.9065,0.0013734,0.000600401,7.95618,1.95396,25.9065,0.00135179,0.000595586,7.73752,1.96905,25.9065,0.00134567,0.000591247,7.73044,1.94693

==> SupportSizeDCPSE.csv <==
X-9.0,L2-REL-S11-9.0,L2-REL-S12-9.0,L2-REL-S22-9.0,L-INF-S11-9.0,L-INF-S12-9.0,L-INF-S22-9.0,X-11.0,L2-REL-S11-11.0,L2-REL-S12-11.0,L2-REL-S22-11.0,L-INF-S11-11.0,L-INF-S12-11.0,L-INF-S22-11.0,X-13.0,L2-REL-S11-13.0,L2-REL-S12-13.0,L2-REL-S22-13.0,L-INF-S11-13.0,L-INF-S12-13.0,L-INF-S22-13.0,X-15.0,L2-REL-S11-15.0,L2-REL-S12-15.0,L2-REL-S22-15.0,L-INF-S11-15.0,L-INF-S12-15.0,L-INF-S22-15.0,X-3D,L2-REL-S11-35,L2-REL-S12-35,L-INF-S11-35,L-INF-S12-35,L2-REL-S11-37,L2-REL-S12-37,L-INF-S11-37,L-INF-S12-37,L2-REL-S11-39,L2-REL-S12-39,L-INF-S11-39,L-INF-S12-39,L2-REL-S11-41,L2-REL-S12-41,L-INF-S11-41,L-INF-S12-41
13.0053,2.10015E-05,1.79867E-05,2.10677E-05,0.00677891,0.00287084,0.00684391,13.0053,2.32168E-05,1.91961E-05,0.000023287,0.00722703,0.00301873,0.00729228,13.0053,9.76871E-06,8.96935E-06,9.81549E-06,0.00402944,0.0017216,0.00409586,13.0053,0.000021048,1.77443E-05,2.11111E-05,0.00664144,0.00281462,0.00670337,60.2395,4.09294E-05,8.12108E-06,0.0380495,0.00957721,3.99494E-05,7.85988E-06,0.0367073,0.00941618,4.12524E-05,8.21252E-06,0.0379738,0.00995956,4.20845E-05,8.51634E-06,0.0388219,0.0102886
14.7474,1.42748E-05,1.28718E-05,1.42963E-05,0.00383282,0.00212852,0.00384685,14.7474,0.000016319,1.40646E-05,0.000016345,0.00436461,0.00227231,0.00438058,14.7474,6.80039E-06,0.00000395,6.79716E-06,0.0019257,0.00098443,0.00192543,14.7474,1.42107E-05,1.25935E-05,1.42298E-05,0.00380098,0.00206563,0.00381413,70.2597,4.07496E-05,7.97332E-06,0.0387025,0.0098423,3.97575E-05,7.71391E-06,0.0373741,0.00958761,4.10567E-05,8.07084E-06,0.0386333,0.0101506,4.18819E-05,8.34937E-06,0.0394567,0.0104162
15.0053,1.41911E-05,1.27674E-05,1.41655E-05,0.0037554,0.00208244,0.00373838,15.0053,1.62361E-05,1.39637E-05,1.62135E-05,0.00427877,0.00222514,0.00426382,15.0053,6.7827E-06,3.85226E-06,6.78647E-06,0.00182913,0.00092751,0.00182908,15.0053,1.41265E-05,1.24924E-05,1.40992E-05,0.00371273,0.00201364,0.00369577,75.2855,4.01811E-05,7.83775E-06,0.0382514,0.0097528,0.000039198,7.58128E-06,0.0368945,0.00955038,4.04876E-05,7.9437E-06,0.0381548,0.0101347,4.13113E-05,0.00000821,0.0389743,0.0103776
16.7316,0.00001476,1.31576E-05,1.47479E-05,0.00358679,0.0021199,0.0035796,16.7316,1.68194E-05,1.43499E-05,1.68108E-05,0.00413779,0.00226175,0.00413258,16.7316,6.83071E-06,4.20827E-06,6.83088E-06,0.00186422,0.000964873,0.0018637,16.7316,1.47029E-05,1.28801E-05,1.46889E-05,0.00359051,0.00205169,0.00358307,80.3125,3.94709E-05,7.70273E-06,0.0379093,0.00968494,0.000038468,7.44045E-06,0.0365514,0.0094669,3.97668E-05,7.80528E-06,0.0377951,0.0100074,4.05809E-05,8.06955E-06,0.0386281,0.0102947
17.0105,1.47933E-05,1.32002E-05,1.47885E-05,0.00354771,0.00212198,0.00354516,17.0105,1.68565E-05,1.43925E-05,1.68554E-05,0.00409701,0.00226418,0.00409637,17.0105,6.81561E-06,4.2485E-06,6.81592E-06,0.00185924,0.000969146,0.00185995,17.0105,1.47381E-05,1.29224E-05,1.47315E-05,0.00355075,0.00205478,0.00354794,85.2914,3.86144E-05,7.48232E-06,0.0372492,0.00955047,3.76121E-05,7.22491E-06,0.0358981,0.00933921,3.89003E-05,7.58815E-06,0.0371341,0.00989126,3.97267E-05,7.84527E-06,0.0379504,0.010172
18.3947,1.01659E-05,9.59433E-06,1.01634E-05,0.00237193,0.0015876,0.00236805,18.3947,1.18831E-05,1.07805E-05,1.18838E-05,0.00292271,0.00173014,0.00292106,18.3947,8.70914E-06,1.42673E-06,8.70955E-06,0.00172646,0.000466545,0.00172684,18.3947,9.96473E-06,9.31214E-06,9.96041E-06,0.00239161,0.00152359,0.00238768,90.2882,3.73875E-05,7.18212E-06,0.0361307,0.00925263,3.63871E-05,0.000006926,0.0347732,0.00902329,3.76727E-05,7.28864E-06,0.0359784,0.00955515,3.84907E-05,7.53633E-06,0.0368336,0.00983873
19.4158,1.00465E-05,9.4819E-06,0.000010036,0.00235492,0.00157745,0.00234676,19.4158,1.17332E-05,0.000010665,1.17251E-05,0.00291575,0.00171945,0.00290957,19.4158,8.88413E-06,1.39152E-06,8.88975E-06,0.0017248,0.000458423,0.0017246,19.4158,9.83086E-06,9.19219E-06,9.81828E-06,0.00239685,0.0015098,0.00238839,,,,,,,,,,,,,,,,,
20.3895,1.02011E-05,9.62444E-06,1.01909E-05,0.00244141,0.00159233,0.00243264,20.3895,1.19074E-05,1.08099E-05,1.18995E-05,0.00299631,0.00173506,0.00298951,20.3895,8.77272E-06,1.44854E-06,8.77783E-06,0.0017449,0.000460108,0.00174552,20.3895,9.99522E-06,9.33876E-06,9.98277E-06,0.00247517,0.00152827,0.00246605,,,,,,,,,,,,,,,,,
22.4158,8.48873E-06,8.07382E-06,8.48589E-06,0.00197518,0.00136603,0.0019721,22.4158,9.89169E-06,9.25829E-06,9.89131E-06,0.00251389,0.00150973,0.00251276,22.4158,0.00001042,0.000001829,1.04203E-05,0.00180027,0.000687984,0.00180041,22.4158,8.17735E-06,7.78437E-06,8.17279E-06,0.00199321,0.00130019,0.00198976,,,,,,,,,,,,,,,,,
24.3842,8.45309E-06,8.03009E-06,8.45486E-06,0.00197388,0.00136557,0.00197373,24.3842,9.80174E-06,9.21613E-06,9.80719E-06,0.002509,0.00150962,0.00251108,24.3842,1.06526E-05,1.87151E-06,1.06469E-05,0.00183434,0.000665045,0.00183374,24.3842,8.12352E-06,7.73839E-06,8.12417E-06,0.00198413,0.00129948,0.00198412,,,,,,,,,,,,,,,,,


==> SupportSizeDCPSE.txt <==
X-9.0,L2-REL-S11-9.0,L2-REL-S12-9.0,L2-REL-S22-9.0,L-INF-S11-9.0,L-INF-S12-9.0,L-INF-S22-9.0,X-11.0,L2-REL-S11-11.0,L2-REL-S12-11.0,L2-REL-S22-11.0,L-INF-S11-11.0,L-INF-S12-11.0,L-INF-S22-11.0,X-13.0,L2-REL-S11-13.0,L2-REL-S12-13.0,L2-REL-S22-13.0,L-INF-S11-13.0,L-INF-S12-13.0,L-INF-S22-13.0,X-15.0,L2-REL-S11-15.0,L2-REL-S12-15.0,L2-REL-S22-15.0,L-INF-S11-15.0,L-INF-S12-15.0,L-INF-S22-15.0
13.0053,2.10015E-05,1.79867E-05,2.10677E-05,0.00677891,0.00287084,0.00684391,13.0053,2.32168E-05,1.91961E-05,0.000023287,0.00722703,0.00301873,0.00729228,13.0053,9.76871E-06,8.96935E-06,9.81549E-06,0.00402944,0.0017216,0.00409586,13.0053,0.000021048,1.77443E-05,2.11111E-05,0.00664144,0.00281462,0.00670337
14.7474,1.42748E-05,1.28718E-05,1.42963E-05,0.00383282,0.00212852,0.00384685,14.7474,0.000016319,1.40646E-05,0.000016345,0.00436461,0.00227231,0.00438058,14.7474,6.80039E-06,0.00000395,6.79716E-06,0.0019257,0.00098443,0.00192543,14.7474,1.42107E-05,1.25935E-05,1.42298E-05,0.00380098,0.00206563,0.00381413
15.0053,1.41911E-05,1.27674E-05,1.41655E-05,0.0037554,0.00208244,0.00373838,15.0053,1.62361E-05,1.39637E-05,1.62135E-05,0.00427877,0.00222514,0.00426382,15.0053,6.7827E-06,3.85226E-06,6.78647E-06,0.00182913,0.00092751,0.00182908,15.0053,1.41265E-05,1.24924E-05,1.40992E-05,0.00371273,0.00201364,0.00369577
16.7316,0.00001476,1.31576E-05,1.47479E-05,0.00358679,0.0021199,0.0035796,16.7316,1.68194E-05,1.43499E-05,1.68108E-05,0.00413779,0.00226175,0.00413258,16.7316,6.83071E-06,4.20827E-06,6.83088E-06,0.00186422,0.000964873,0.0018637,16.7316,1.47029E-05,1.28801E-05,1.46889E-05,0.00359051,0.00205169,0.00358307
17.0105,1.47933E-05,1.32002E-05,1.47885E-05,0.00354771,0.00212198,0.00354516,17.0105,1.68565E-05,1.43925E-05,1.68554E-05,0.00409701,0.00226418,0.00409637,17.0105,6.81561E-06,4.2485E-06,6.81592E-06,0.00185924,0.000969146,0.00185995,17.0105,1.47381E-05,1.29224E-05,1.47315E-05,0.00355075,0.00205478,0.00354794
18.3947,1.01659E-05,9.59433E-06,1.01634E-05,0.00237193,0.0015876,0.00236805,18.3947,1.18831E-05,1.07805E-05,1.18838E-05,0.00292271,0.00173014,0.00292106,18.3947,8.70914E-06,1.42673E-06,8.70955E-06,0.00172646,0.000466545,0.00172684,18.3947,9.96473E-06,9.31214E-06,9.96041E-06,0.00239161,0.00152359,0.00238768
19.4158,1.00465E-05,9.4819E-06,0.000010036,0.00235492,0.00157745,0.00234676,19.4158,1.17332E-05,0.000010665,1.17251E-05,0.00291575,0.00171945,0.00290957,19.4158,8.88413E-06,1.39152E-06,8.88975E-06,0.0017248,0.000458423,0.0017246,19.4158,9.83086E-06,9.19219E-06,9.81828E-06,0.00239685,0.0015098,0.00238839
20.3895,1.02011E-05,9.62444E-06,1.01909E-05,0.00244141,0.00159233,0.00243264,20.3895,1.19074E-05,1.08099E-05,1.18995E-05,0.00299631,0.00173506,0.00298951,20.3895,8.77272E-06,1.44854E-06,8.77783E-06,0.0017449,0.000460108,0.00174552,20.3895,9.99522E-06,9.33876E-06,9.98277E-06,0.00247517,0.00152827,0.00246605
22.4158,8.48873E-06,8.07382E-06,8.48589E-06,0.00197518,0.00136603,0.0019721,22.4158,9.89169E-06,9.25829E-06,9.89131E-06,0.00251389,0.00150973,0.00251276,22.4158,0.00001042,0.000001829,1.04203E-05,0.00180027,0.000687984,0.00180041,22.4158,8.17735E-06,7.78437E-06,8.17279E-06,0.00199321,0.00130019,0.00198976
24.3842,8.45309E-06,8.03009E-06,8.45486E-06,0.00197388,0.00136557,0.00197373,24.3842,9.80174E-06,9.21613E-06,9.80719E-06,0.002509,0.00150962,0.00251108,24.3842,1.06526E-05,1.87151E-06,1.06469E-05,0.00183434,0.000665045,0.00183374,24.3842,8.12352E-06,7.73839E-06,8.12417E-06,0.00198413,0.00129948,0.00198412


==> SupportSizeDCPSE3D.csv <==
X-9.0,L2-REL-S11-9.0,L2-REL-S12-9.0,L2-REL-S22-9.0,L-INF-S11-9.0,L-INF-S12-9.0,L-INF-S22-9.0,X-11.0,L2-REL-S11-11.0,L2-REL-S12-11.0,L2-REL-S22-11.0,L-INF-S11-11.0,L-INF-S12-11.0,L-INF-S22-11.0,X-13.0,L2-REL-S11-13.0,L2-REL-S12-13.0,L2-REL-S22-13.0,L-INF-S11-13.0,L-INF-S12-13.0,L-INF-S22-13.0,X-15.0,L2-REL-S11-15.0,L2-REL-S12-15.0,L2-REL-S22-15.0,L-INF-S11-15.0,L-INF-S12-15.0,L-INF-S22-15.0,X-3D,L2-REL-S11-35,L2-REL-S12-35,L-INF-S11-35,L-INF-S12-35,L2-REL-S11-37,L2-REL-S12-37,L-INF-S11-37,L-INF-S12-37,L2-REL-S11-39,L2-REL-S12-39,L-INF-S11-39,L-INF-S12-39,L2-REL-S11-41,L2-REL-S12-41,L-INF-S11-41,L-INF-S12-41
13.0053,2.10015E-05,1.79867E-05,2.10677E-05,0.00677891,0.00287084,0.00684391,13.0053,2.32168E-05,1.91961E-05,0.000023287,0.00722703,0.00301873,0.00729228,13.0053,9.76871E-06,8.96935E-06,9.81549E-06,0.00402944,0.0017216,0.00409586,13.0053,0.000021048,1.77443E-05,2.11111E-05,0.00664144,0.00281462,0.00670337,60.2395,4.09294E-05,8.12108E-06,0.0380495,0.00957721,3.99494E-05,7.85988E-06,0.0367073,0.00941618,4.12524E-05,8.21252E-06,0.0379738,0.00995956,4.20845E-05,8.51634E-06,0.0388219,0.0102886
14.7474,1.42748E-05,1.28718E-05,1.42963E-05,0.00383282,0.00212852,0.00384685,14.7474,0.000016319,1.40646E-05,0.000016345,0.00436461,0.00227231,0.00438058,14.7474,6.80039E-06,0.00000395,6.79716E-06,0.0019257,0.00098443,0.00192543,14.7474,1.42107E-05,1.25935E-05,1.42298E-05,0.00380098,0.00206563,0.00381413,70.2597,4.07496E-05,7.97332E-06,0.0387025,0.0098423,3.97575E-05,7.71391E-06,0.0373741,0.00958761,4.10567E-05,8.07084E-06,0.0386333,0.0101506,4.18819E-05,8.34937E-06,0.0394567,0.0104162
15.0053,1.41911E-05,1.27674E-05,1.41655E-05,0.0037554,0.00208244,0.00373838,15.0053,1.62361E-05,1.39637E-05,1.62135E-05,0.00427877,0.00222514,0.00426382,15.0053,6.7827E-06,3.85226E-06,6.78647E-06,0.00182913,0.00092751,0.00182908,15.0053,1.41265E-05,1.24924E-05,1.40992E-05,0.00371273,0.00201364,0.00369577,75.2855,4.01811E-05,7.83775E-06,0.0382514,0.0097528,0.000039198,7.58128E-06,0.0368945,0.00955038,4.04876E-05,7.9437E-06,0.0381548,0.0101347,4.13113E-05,0.00000821,0.0389743,0.0103776
16.7316,0.00001476,1.31576E-05,1.47479E-05,0.00358679,0.0021199,0.0035796,16.7316,1.68194E-05,1.43499E-05,1.68108E-05,0.00413779,0.00226175,0.00413258,16.7316,6.83071E-06,4.20827E-06,6.83088E-06,0.00186422,0.000964873,0.0018637,16.7316,1.47029E-05,1.28801E-05,1.46889E-05,0.00359051,0.00205169,0.00358307,80.3125,3.94709E-05,7.70273E-06,0.0379093,0.00968494,0.000038468,7.44045E-06,0.0365514,0.0094669,3.97668E-05,7.80528E-06,0.0377951,0.0100074,4.05809E-05,8.06955E-06,0.0386281,0.0102947
17.0105,1.47933E-05,1.32002E-05,1.47885E-05,0.00354771,0.00212198,0.00354516,17.0105,1.68565E-05,1.43925E-05,1.68554E-05,0.00409701,0.00226418,0.00409637,17.0105,6.81561E-06,4.2485E-06,6.81592E-06,0.00185924,0.000969146,0.00185995,17.0105,1.47381E-05,1.29224E-05,1.47315E-05,0.00355075,0.00205478,0.00354794,85.2914,3.86144E-05,7.48232E-06,0.0372492,0.00955047,3.76121E-05,7.22491E-06,0.0358981,0.00933921,3.89003E-05,7.58815E-06,0.0371341,0.00989126,3.97267E-05,7.84527E-06,0.0379504,0.010172
18.3947,1.01659E-05,9.59433E-06,1.01634E-05,0.00237193,0.0015876,0.00236805,18.3947,1.18831E-05,1.07805E-05,1.18838E-05,0.00292271,0.00173014,0.00292106,18.3947,8.70914E-06,1.42673E-06,8.70955E-06,0.00172646,0.000466545,0.00172684,18.3947,9.96473E-06,9.31214E-06,9.96041E-06,0.00239161,0.00152359,0.00238768,90.2882,3.73875E-05,7.18212E-06,0.0361307,0.00925263,3.63871E-05,0.000006926,0.0347732,0.00902329,3.76727E-05,7.28864E-06,0.0359784,0.00955515,3.84907E-05,7.53633E-06,0.0368336,0.00983873
19.4158,1.00465E-05,9.4819E-06,0.000010036,0.00235492,0.00157745,0.00234676,19.4158,1.17332E-05,0.000010665,1.17251E-05,0.00291575,0.00171945,0.00290957,19.4158,8.88413E-06,1.39152E-06,8.88975E-06,0.0017248,0.000458423,0.0017246,19.4158,9.83086E-06,9.19219E-06,9.81828E-06,0.00239685,0.0015098,0.00238839,,,,,,,,,,,,,,,,,
20.3895,1.02011E-05,9.62444E-06,1.01909E-05,0.00244141,0.00159233,0.00243264,20.3895,1.19074E-05,1.08099E-05,1.18995E-05,0.00299631,0.00173506,0.00298951,20.3895,8.77272E-06,1.44854E-06,8.77783E-06,0.0017449,0.000460108,0.00174552,20.3895,9.99522E-06,9.33876E-06,9.98277E-06,0.00247517,0.00152827,0.00246605,,,,,,,,,,,,,,,,,
22.4158,8.48873E-06,8.07382E-06,8.48589E-06,0.00197518,0.00136603,0.0019721,22.4158,9.89169E-06,9.25829E-06,9.89131E-06,0.00251389,0.00150973,0.00251276,22.4158,0.00001042,0.000001829,1.04203E-05,0.00180027,0.000687984,0.00180041,22.4158,8.17735E-06,7.78437E-06,8.17279E-06,0.00199321,0.00130019,0.00198976,,,,,,,,,,,,,,,,,
24.3842,8.45309E-06,8.03009E-06,8.45486E-06,0.00197388,0.00136557,0.00197373,24.3842,9.80174E-06,9.21613E-06,9.80719E-06,0.002509,0.00150962,0.00251108,24.3842,1.06526E-05,1.87151E-06,1.06469E-05,0.00183434,0.000665045,0.00183374,24.3842,8.12352E-06,7.73839E-06,8.12417E-06,0.00198413,0.00129948,0.00198412,,,,,,,,,,,,,,,,,


==> SupportSizeDCPSE3D.txt <==
X-3D,L2-REL-S11-35,L2-REL-S12-35,L-INF-S11-35,L-INF-S12-35,L2-REL-S11-37,L2-REL-S12-37,L-INF-S11-37,L-INF-S12-37,L2-REL-S11-39,L2-REL-S12-39,L-INF-S11-39,L-INF-S12-39,L2-REL-S11-41,L2-REL-S12-41,L-INF-S11-41,L-INF-S12-41
60.2395,4.09294E-05,8.12108E-06,0.0380495,0.00957721,3.99494E-05,7.85988E-06,0.0367073,0.00941618,4.12524E-05,8.21252E-06,0.0379738,0.00995956,4.20845E-05,8.51634E-06,0.0388219,0.0102886
70.2597,4.07496E-05,7.97332E-06,0.0387025,0.0098423,3.97575E-05,7.71391E-06,0.0373741,0.00958761,4.10567E-05,8.07084E-06,0.0386333,0.0101506,4.18819E-05,8.34937E-06,0.0394567,0.0104162
75.2855,4.01811E-05,7.83775E-06,0.0382514,0.0097528,0.000039198,7.58128E-06,0.0368945,0.00955038,4.04876E-05,7.9437E-06,0.0381548,0.0101347,4.13113E-05,0.00000821,0.0389743,0.0103776
80.3125,3.94709E-05,7.70273E-06,0.0379093,0.00968494,0.000038468,7.44045E-06,0.0365514,0.0094669,3.97668E-05,7.80528E-06,0.0377951,0.0100074,4.05809E-05,8.06955E-06,0.0386281,0.0102947
85.2914,3.86144E-05,7.48232E-06,0.0372492,0.00955047,3.76121E-05,7.22491E-06,0.0358981,0.00933921,3.89003E-05,7.58815E-06,0.0371341,0.00989126,3.97267E-05,7.84527E-06,0.0379504,0.010172
90.2882,3.73875E-05,7.18212E-06,0.0361307,0.00925263,3.63871E-05,0.000006926,0.0347732,0.00902329,3.76727E-05,7.28864E-06,0.0359784,0.00955515,3.84907E-05,7.53633E-06,0.0368336,0.00983873


==> SupportSizeGFD-LShaped.csv <==
X-ALL,L2-REL-S11-11.0,L2-REL-S12-11.0,L-INF-S11-11.0,L-INF-S12-11.0,L2-REL-S11-13.0,L2-REL-S12-13.0,L-INF-S11-13.0,L-INF-S12-13.0,L2-REL-S11-15.0,L2-REL-S12-15.0,L-INF-S11-15.0,L-INF-S12-15.0
13.015,0.00131658,0.000461284,11.1196,1.59948,0.00130324,0.00047073,10.6157,1.65538,0.00129286,0.000464337,10.5688,1.62106
14.985,0.00198218,0.000968474,8.39641,3.39078,0.00197911,0.000976448,8.09964,3.42524,0.00194504,0.000955906,8.06349,3.35503
15.0299,0.00198224,0.000968487,8.39605,3.39096,0.00197919,0.000976476,8.09937,3.42543,0.00194511,0.000955931,8.06322,3.35521
17.1981,0.00146097,0.000668082,7.43969,2.29242,0.00143946,0.000664667,7.19553,2.29618,0.00143189,0.000660089,7.17968,2.27504
17.9533,0.00141997,0.000655651,6.86722,2.17942,0.00140166,0.000652464,6.65431,2.18299,0.00139496,0.000648387,6.64081,2.16283
18.0841,0.00142518,0.000656642,6.93245,2.18558,0.00140669,0.000653506,6.71445,2.18916,0.00139989,0.000649378,6.70032,2.16883
21.1196,0.00146145,0.000673424,7.56343,2.2106,0.00144297,0.000670523,7.30628,2.21882,0.00143577,0.000666005,7.29209,2.19536
21.929,0.00144444,0.000675631,6.8161,2.18332,0.0014276,0.000672517,6.59449,2.19015,0.001421,0.00066838,6.58159,2.16782
22.0037,0.0014445,0.000675689,6.81575,2.18332,0.00142765,0.000672568,6.59415,2.19015,0.00142104,0.000668429,6.58125,2.16782
22.0822,0.00146686,0.000682833,7.19405,2.16814,0.00145048,0.000680066,6.94957,2.17848,0.00144393,0.000675909,6.93645,2.15467
25.9065,0.00148306,0.000686519,7.30198,2.17412,0.00146656,0.000683702,7.05518,2.1847,0.00145981,0.000679514,7.03871,2.1608


==> SupportSizeGFD-LShaped.txt <==
X-ALL,L2-REL-S11-11.0,L2-REL-S12-11.0,L-INF-S11-11.0,L-INF-S12-11.0,L2-REL-S11-13.0,L2-REL-S12-13.0,L-INF-S11-13.0,L-INF-S12-13.0,L2-REL-S11-15.0,L2-REL-S12-15.0,L-INF-S11-15.0,L-INF-S12-15.0
13.015,0.00131658,0.000461284,11.1196,1.59948,0.00130324,0.00047073,10.6157,1.65538,0.00129286,0.000464337,10.5688,1.62106
14.985,0.00198218,0.000968474,8.39641,3.39078,0.00197911,0.000976448,8.09964,3.42524,0.00194504,0.000955906,8.06349,3.35503
15.0299,0.00198224,0.000968487,8.39605,3.39096,0.00197919,0.000976476,8.09937,3.42543,0.00194511,0.000955931,8.06322,3.35521
17.1981,0.00146097,0.000668082,7.43969,2.29242,0.00143946,0.000664667,7.19553,2.29618,0.00143189,0.000660089,7.17968,2.27504
17.9533,0.00141997,0.000655651,6.86722,2.17942,0.00140166,0.000652464,6.65431,2.18299,0.00139496,0.000648387,6.64081,2.16283
18.0841,0.00142518,0.000656642,6.93245,2.18558,0.00140669,0.000653506,6.71445,2.18916,0.00139989,0.000649378,6.70032,2.16883
21.1196,0.00146145,0.000673424,7.56343,2.2106,0.00144297,0.000670523,7.30628,2.21882,0.00143577,0.000666005,7.29209,2.19536
21.929,0.00144444,0.000675631,6.8161,2.18332,0.0014276,0.000672517,6.59449,2.19015,0.001421,0.00066838,6.58159,2.16782
22.0037,0.0014445,0.000675689,6.81575,2.18332,0.00142765,0.000672568,6.59415,2.19015,0.00142104,0.000668429,6.58125,2.16782
22.0822,0.00146686,0.000682833,7.19405,2.16814,0.00145048,0.000680066,6.94957,2.17848,0.00144393,0.000675909,6.93645,2.15467
25.9065,0.00148306,0.000686519,7.30198,2.17412,0.00146656,0.000683702,7.05518,2.1847,0.00145981,0.000679514,7.03871,2.1608


==> SupportSizeGFD.csv <==
X-ALL,L2-REL-S11-9.0,L2-REL-S12-9.0,L2-REL-S22-9.0,L-INF-S11-9.0,L-INF-S12-9.0,L-INF-S22-9.0,L2-REL-S11-11.0,L2-REL-S12-11.0,L2-REL-S22-11.0,L-INF-S11-11.0,L-INF-S12-11.0,L-INF-S22-11.0,L2-REL-S11-13.0,L2-REL-S12-13.0,L2-REL-S22-13.0,L-INF-S11-13.0,L-INF-S12-13.0,L-INF-S22-13.0,L2-REL-S11-15.0,L2-REL-S12-15.0,L2-REL-S22-15.0,L-INF-S11-15.0,L-INF-S12-15.0,L-INF-S22-15.0,X-3D,L2-REL-S11-35,L2-REL-S12-35,L2-REL-S22-35,L-INF-S11-35,L-INF-S12-35,L-INF-S22-35,L2-REL-S11-37,L2-REL-S12-37,L2-REL-S22-37,L-INF-S11-37,L-INF-S12-37,L-INF-S22-37,L2-REL-S11-39,L2-REL-S12-39,L2-REL-S22-39,L-INF-S11-39,L-INF-S12-39,L-INF-S22-39,L2-REL-S11-41,L2-REL-S12-41,L2-REL-S22-41,L-INF-S11-41,L-INF-S12-41,L-INF-S22-41
13.0053,0.0248592,0.0175833,0.0213906,17.1237,8.27265,21.8942,0.00208213,0.000922564,0.00202483,1.48279,0.398546,1.43402,0.00190758,0.000848281,0.0018884,1.19956,0.295374,1.18482,0.00211143,0.000911281,0.00210958,1.41417,0.353239,1.40649,55.1759,0.000421864,8.93955E-05,0.000089554,0.463094,0.133807,0.13458,0.000431636,0.000091183,9.13412E-05,0.473175,0.13679,0.137516,0.000436107,9.18514E-05,9.20123E-05,0.477288,0.137912,0.138628,0.00044023,9.24462E-05,9.26345E-05,0.480973,0.138859,0.139614
14.7474,0.496719,0.359178,0.525607,432.743,301.924,326.942,0.000358675,0.000278024,0.000355784,0.123697,0.0540876,0.127429,0.000359987,0.00028392,0.000357411,0.140347,0.0541416,0.145389,0.00036606,0.0002886,0.000363848,0.141269,0.0538059,0.145934,60.2395,0.000264017,6.09282E-05,6.10047E-05,0.295209,0.0880554,0.0889809,0.000273374,6.25691E-05,6.26492E-05,0.305282,0.0910312,0.0919318,0.000277586,6.31492E-05,6.32399E-05,0.309404,0.0922002,0.0930714,0.000281435,6.36551E-05,6.37578E-05,0.313034,0.09318,0.0940652
15.0053,0.0545525,0.0347929,0.0555101,43.8406,23.991,24.7995,0.000263194,0.00019244,0.000272067,0.0958412,0.0372941,0.10212,0.000256714,0.000194589,0.00026354,0.0854796,0.0371834,0.0906292,0.000258054,0.000195083,0.000265189,0.0863034,0.0362474,0.0914907,70.2597,0.000053863,1.89206E-05,1.86255E-05,0.0569342,0.022564,0.0223081,6.01574E-05,0.000019599,1.93527E-05,0.0665031,0.0225904,0.0224424,6.30192E-05,1.97405E-05,1.95615E-05,0.0705421,0.0231741,0.0234541,6.57162E-05,0.000019884,1.97206E-05,0.0740232,0.0240607,0.0243665
16.7316,0.0475062,0.0336505,0.057467,36.6244,21.095,47.9484,2.69097E-05,2.34685E-05,2.67067E-05,0.0146447,0.00718849,0.0146164,0.000030514,2.58695E-05,3.07459E-05,0.0321104,0.0197788,0.0326161,0.000031873,2.67759E-05,3.15218E-05,0.0299267,0.0180918,0.0290565,75.2855,3.47127E-05,1.20253E-05,0.000011593,0.0261006,0.0153184,0.0140758,2.94508E-05,1.10977E-05,1.06912E-05,0.023429,0.0132418,0.0124159,2.70479E-05,1.04971E-05,1.02064E-05,0.0222798,0.0123539,0.0118393,0.000025233,1.00168E-05,9.73555E-06,0.0211142,0.011583,0.0112246
17.0105,0.0543108,0.0388074,0.0658079,45.6854,25.2451,56.1457,2.59476E-05,0.000022809,2.50219E-05,0.0147442,0.0072108,0.0141302,3.01553E-05,2.59367E-05,3.10738E-05,0.0301072,0.0201096,0.0331128,3.15612E-05,0.000026849,3.17894E-05,0.0280545,0.017765,0.0293641,80.3125,5.08558E-05,1.27228E-05,1.23079E-05,0.0365305,0.015731,0.0152113,4.27175E-05,1.09688E-05,1.05798E-05,0.0293032,0.0194243,0.0157643,0.000038588,1.00013E-05,9.69785E-06,0.0264078,0.0198941,0.0147354,0.000034839,9.15617E-06,8.84069E-06,0.0275422,0.0229703,0.0139033
18.3947,0.498041,0.390738,0.583786,414.391,302.895,669.066,1.16926E-05,1.08073E-05,1.16727E-05,0.00317717,0.00192262,0.00326126,1.97386E-05,1.71437E-05,1.95871E-05,0.00508153,0.00269729,0.00508662,2.04631E-05,1.77088E-05,2.01498E-05,0.00503554,0.00278901,0.00477797,85.2914,6.33586E-05,1.43557E-05,1.38771E-05,0.0519464,0.0135864,0.0133237,5.48822E-05,1.23541E-05,1.18855E-05,0.0430913,0.0113835,0.0111199,5.05574E-05,1.12826E-05,1.08983E-05,0.0391263,0.0103227,0.0101008,4.66489E-05,1.03502E-05,9.94669E-06,0.0358095,0.00942454,0.00919563
19.4158,0.476648,0.373785,0.558242,396.817,290.599,642.932,1.16439E-05,1.07734E-05,0.000011716,0.00311723,0.00192224,0.00330884,1.96461E-05,1.71127E-05,0.000019641,0.00500914,0.0026922,0.0051182,2.03694E-05,1.76793E-05,2.02009E-05,0.00497484,0.00279616,0.00481604,90.2882,6.99064E-05,1.52494E-05,1.48597E-05,0.0600914,0.015579,0.0153635,0.000061366,1.31765E-05,1.27984E-05,0.0512823,0.0134101,0.0132164,0.000057024,1.20932E-05,1.17915E-05,0.0473474,0.0122503,0.0120939,0.000053098,0.000011146,1.08337E-05,0.0440338,0.011296,0.0111302
20.3895,0.0592142,0.0385631,0.0544175,86.2381,46.0262,70.6855,1.03213E-05,9.21555E-06,0.000010366,0.00264734,0.00168003,0.00282238,1.75435E-05,1.55374E-05,1.75344E-05,0.0045472,0.00245522,0.00464714,0.000018237,1.61045E-05,0.000018084,0.00450397,0.00255402,0.00434758,,,,,,,,,,,,,,,,,,,,,,,,,
22.4158,0.0571739,0.0371246,0.0532236,69.4095,37.0446,60.178,1.00812E-05,8.88456E-06,1.01202E-05,0.00265652,0.00162421,0.00283219,1.70811E-05,1.51935E-05,1.70857E-05,0.00452875,0.00240345,0.0046328,1.77775E-05,1.57743E-05,1.76405E-05,0.00449486,0.00250658,0.00433834,,,,,,,,,,,,,,,,,,,,,,,,,
24.3842,0.0566394,0.0367893,0.0529599,69.0243,36.839,59.9999,1.00331E-05,0.000008784,1.01025E-05,0.00255774,0.00161652,0.00282449,1.68845E-05,1.50876E-05,1.69747E-05,0.00442243,0.00238805,0.00461316,1.75744E-05,0.000015669,1.75223E-05,0.00440535,0.00249809,0.00433061,,,,,,,,,,,,,,,,,,,,,,,,,


==> SupportSizeGFD.txt <==
X-ALL,L2-REL-S11-9.0,L2-REL-S12-9.0,L2-REL-S22-9.0,L-INF-S11-9.0,L-INF-S12-9.0,L-INF-S22-9.0,L2-REL-S11-11.0,L2-REL-S12-11.0,L2-REL-S22-11.0,L-INF-S11-11.0,L-INF-S12-11.0,L-INF-S22-11.0,L2-REL-S11-13.0,L2-REL-S12-13.0,L2-REL-S22-13.0,L-INF-S11-13.0,L-INF-S12-13.0,L-INF-S22-13.0,L2-REL-S11-15.0,L2-REL-S12-15.0,L2-REL-S22-15.0,L-INF-S11-15.0,L-INF-S12-15.0,L-INF-S22-15.0
13.0053,0.0248592,0.0175833,0.0213906,17.1237,8.27265,21.8942,0.00208213,0.000922564,0.00202483,1.48279,0.398546,1.43402,0.00190758,0.000848281,0.0018884,1.19956,0.295374,1.18482,0.00211143,0.000911281,0.00210958,1.41417,0.353239,1.40649
14.7474,0.496719,0.359178,0.525607,432.743,301.924,326.942,0.000358675,0.000278024,0.000355784,0.123697,0.0540876,0.127429,0.000359987,0.00028392,0.000357411,0.140347,0.0541416,0.145389,0.00036606,0.0002886,0.000363848,0.141269,0.0538059,0.145934
15.0053,0.0545525,0.0347929,0.0555101,43.8406,23.991,24.7995,0.000263194,0.00019244,0.000272067,0.0958412,0.0372941,0.10212,0.000256714,0.000194589,0.00026354,0.0854796,0.0371834,0.0906292,0.000258054,0.000195083,0.000265189,0.0863034,0.0362474,0.0914907
16.7316,0.0475062,0.0336505,0.057467,36.6244,21.095,47.9484,2.69097E-05,2.34685E-05,2.67067E-05,0.0146447,0.00718849,0.0146164,0.000030514,2.58695E-05,3.07459E-05,0.0321104,0.0197788,0.0326161,0.000031873,2.67759E-05,3.15218E-05,0.0299267,0.0180918,0.0290565
17.0105,0.0543108,0.0388074,0.0658079,45.6854,25.2451,56.1457,2.59476E-05,0.000022809,2.50219E-05,0.0147442,0.0072108,0.0141302,3.01553E-05,2.59367E-05,3.10738E-05,0.0301072,0.0201096,0.0331128,3.15612E-05,0.000026849,3.17894E-05,0.0280545,0.017765,0.0293641
18.3947,0.498041,0.390738,0.583786,414.391,302.895,669.066,1.16926E-05,1.08073E-05,1.16727E-05,0.00317717,0.00192262,0.00326126,1.97386E-05,1.71437E-05,1.95871E-05,0.00508153,0.00269729,0.00508662,2.04631E-05,1.77088E-05,2.01498E-05,0.00503554,0.00278901,0.00477797
19.4158,0.476648,0.373785,0.558242,396.817,290.599,642.932,1.16439E-05,1.07734E-05,0.000011716,0.00311723,0.00192224,0.00330884,1.96461E-05,1.71127E-05,0.000019641,0.00500914,0.0026922,0.0051182,2.03694E-05,1.76793E-05,2.02009E-05,0.00497484,0.00279616,0.00481604
20.3895,0.0592142,0.0385631,0.0544175,86.2381,46.0262,70.6855,1.03213E-05,9.21555E-06,0.000010366,0.00264734,0.00168003,0.00282238,1.75435E-05,1.55374E-05,1.75344E-05,0.0045472,0.00245522,0.00464714,0.000018237,1.61045E-05,0.000018084,0.00450397,0.00255402,0.00434758
22.4158,0.0571739,0.0371246,0.0532236,69.4095,37.0446,60.178,1.00812E-05,8.88456E-06,1.01202E-05,0.00265652,0.00162421,0.00283219,1.70811E-05,1.51935E-05,1.70857E-05,0.00452875,0.00240345,0.0046328,1.77775E-05,1.57743E-05,1.76405E-05,0.00449486,0.00250658,0.00433834
24.3842,0.0566394,0.0367893,0.0529599,69.0243,36.839,59.9999,1.00331E-05,0.000008784,1.01025E-05,0.00255774,0.00161652,0.00282449,1.68845E-05,1.50876E-05,1.69747E-05,0.00442243,0.00238805,0.00461316,1.75744E-05,0.000015669,1.75223E-05,0.00440535,0.00249809,0.00433061


==> SupportSizeGFD3D.csv <==
X-ALL,L2-REL-S11-9.0,L2-REL-S12-9.0,L2-REL-S22-9.0,L-INF-S11-9.0,L-INF-S12-9.0,L-INF-S22-9.0,L2-REL-S11-11.0,L2-REL-S12-11.0,L2-REL-S22-11.0,L-INF-S11-11.0,L-INF-S12-11.0,L-INF-S22-11.0,L2-REL-S11-13.0,L2-REL-S12-13.0,L2-REL-S22-13.0,L-INF-S11-13.0,L-INF-S12-13.0,L-INF-S22-13.0,L2-REL-S11-15.0,L2-REL-S12-15.0,L2-REL-S22-15.0,L-INF-S11-15.0,L-INF-S12-15.0,L-INF-S22-15.0,X-3D,L2-REL-S11-35,L2-REL-S12-35,L2-REL-S22-35,L-INF-S11-35,L-INF-S12-35,L-INF-S22-35,L2-REL-S11-37,L2-REL-S12-37,L2-REL-S22-37,L-INF-S11-37,L-INF-S12-37,L-INF-S22-37,L2-REL-S11-39,L2-REL-S12-39,L2-REL-S22-39,L-INF-S11-39,L-INF-S12-39,L-INF-S22-39,L2-REL-S11-41,L2-REL-S12-41,L2-REL-S22-41,L-INF-S11-41,L-INF-S12-41,L-INF-S22-41
13.0053,0.0248592,0.0175833,0.0213906,17.1237,8.27265,21.8942,0.00208213,0.000922564,0.00202483,1.48279,0.398546,1.43402,0.00190758,0.000848281,0.0018884,1.19956,0.295374,1.18482,0.00211143,0.000911281,0.00210958,1.41417,0.353239,1.40649,55.1759,0.000421864,8.93955E-05,0.000089554,0.463094,0.133807,0.13458,0.000431636,0.000091183,9.13412E-05,0.473175,0.13679,0.137516,0.000436107,9.18514E-05,9.20123E-05,0.477288,0.137912,0.138628,0.00044023,9.24462E-05,9.26345E-05,0.480973,0.138859,0.139614
14.7474,0.496719,0.359178,0.525607,432.743,301.924,326.942,0.000358675,0.000278024,0.000355784,0.123697,0.0540876,0.127429,0.000359987,0.00028392,0.000357411,0.140347,0.0541416,0.145389,0.00036606,0.0002886,0.000363848,0.141269,0.0538059,0.145934,60.2395,0.000264017,6.09282E-05,6.10047E-05,0.295209,0.0880554,0.0889809,0.000273374,6.25691E-05,6.26492E-05,0.305282,0.0910312,0.0919318,0.000277586,6.31492E-05,6.32399E-05,0.309404,0.0922002,0.0930714,0.000281435,6.36551E-05,6.37578E-05,0.313034,0.09318,0.0940652
15.0053,0.0545525,0.0347929,0.0555101,43.8406,23.991,24.7995,0.000263194,0.00019244,0.000272067,0.0958412,0.0372941,0.10212,0.000256714,0.000194589,0.00026354,0.0854796,0.0371834,0.0906292,0.000258054,0.000195083,0.000265189,0.0863034,0.0362474,0.0914907,70.2597,0.000053863,1.89206E-05,1.86255E-05,0.0569342,0.022564,0.0223081,6.01574E-05,0.000019599,1.93527E-05,0.0665031,0.0225904,0.0224424,6.30192E-05,1.97405E-05,1.95615E-05,0.0705421,0.0231741,0.0234541,6.57162E-05,0.000019884,1.97206E-05,0.0740232,0.0240607,0.0243665
16.7316,0.0475062,0.0336505,0.057467,36.6244,21.095,47.9484,2.69097E-05,2.34685E-05,2.67067E-05,0.0146447,0.00718849,0.0146164,0.000030514,2.58695E-05,3.07459E-05,0.0321104,0.0197788,0.0326161,0.000031873,2.67759E-05,3.15218E-05,0.0299267,0.0180918,0.0290565,75.2855,3.47127E-05,1.20253E-05,0.000011593,0.0261006,0.0153184,0.0140758,2.94508E-05,1.10977E-05,1.06912E-05,0.023429,0.0132418,0.0124159,2.70479E-05,1.04971E-05,1.02064E-05,0.0222798,0.0123539,0.0118393,0.000025233,1.00168E-05,9.73555E-06,0.0211142,0.011583,0.0112246
17.0105,0.0543108,0.0388074,0.0658079,45.6854,25.2451,56.1457,2.59476E-05,0.000022809,2.50219E-05,0.0147442,0.0072108,0.0141302,3.01553E-05,2.59367E-05,3.10738E-05,0.0301072,0.0201096,0.0331128,3.15612E-05,0.000026849,3.17894E-05,0.0280545,0.017765,0.0293641,80.3125,5.08558E-05,1.27228E-05,1.23079E-05,0.0365305,0.015731,0.0152113,4.27175E-05,1.09688E-05,1.05798E-05,0.0293032,0.0194243,0.0157643,0.000038588,1.00013E-05,9.69785E-06,0.0264078,0.0198941,0.0147354,0.000034839,9.15617E-06,8.84069E-06,0.0275422,0.0229703,0.0139033
18.3947,0.498041,0.390738,0.583786,414.391,302.895,669.066,1.16926E-05,1.08073E-05,1.16727E-05,0.00317717,0.00192262,0.00326126,1.97386E-05,1.71437E-05,1.95871E-05,0.00508153,0.00269729,0.00508662,2.04631E-05,1.77088E-05,2.01498E-05,0.00503554,0.00278901,0.00477797,85.2914,6.33586E-05,1.43557E-05,1.38771E-05,0.0519464,0.0135864,0.0133237,5.48822E-05,1.23541E-05,1.18855E-05,0.0430913,0.0113835,0.0111199,5.05574E-05,1.12826E-05,1.08983E-05,0.0391263,0.0103227,0.0101008,4.66489E-05,1.03502E-05,9.94669E-06,0.0358095,0.00942454,0.00919563
19.4158,0.476648,0.373785,0.558242,396.817,290.599,642.932,1.16439E-05,1.07734E-05,0.000011716,0.00311723,0.00192224,0.00330884,1.96461E-05,1.71127E-05,0.000019641,0.00500914,0.0026922,0.0051182,2.03694E-05,1.76793E-05,2.02009E-05,0.00497484,0.00279616,0.00481604,90.2882,6.99064E-05,1.52494E-05,1.48597E-05,0.0600914,0.015579,0.0153635,0.000061366,1.31765E-05,1.27984E-05,0.0512823,0.0134101,0.0132164,0.000057024,1.20932E-05,1.17915E-05,0.0473474,0.0122503,0.0120939,0.000053098,0.000011146,1.08337E-05,0.0440338,0.011296,0.0111302
20.3895,0.0592142,0.0385631,0.0544175,86.2381,46.0262,70.6855,1.03213E-05,9.21555E-06,0.000010366,0.00264734,0.00168003,0.00282238,1.75435E-05,1.55374E-05,1.75344E-05,0.0045472,0.00245522,0.00464714,0.000018237,1.61045E-05,0.000018084,0.00450397,0.00255402,0.00434758,,,,,,,,,,,,,,,,,,,,,,,,,
22.4158,0.0571739,0.0371246,0.0532236,69.4095,37.0446,60.178,1.00812E-05,8.88456E-06,1.01202E-05,0.00265652,0.00162421,0.00283219,1.70811E-05,1.51935E-05,1.70857E-05,0.00452875,0.00240345,0.0046328,1.77775E-05,1.57743E-05,1.76405E-05,0.00449486,0.00250658,0.00433834,,,,,,,,,,,,,,,,,,,,,,,,,
24.3842,0.0566394,0.0367893,0.0529599,69.0243,36.839,59.9999,1.00331E-05,0.000008784,1.01025E-05,0.00255774,0.00161652,0.00282449,1.68845E-05,1.50876E-05,1.69747E-05,0.00442243,0.00238805,0.00461316,1.75744E-05,0.000015669,1.75223E-05,0.00440535,0.00249809,0.00433061,,,,,,,,,,,,,,,,,,,,,,,,,


==> SupportSizeGFD3D.txt <==
X-3D,L2-REL-S11-35,L2-REL-S12-35,L2-REL-S22-35,L-INF-S11-35,L-INF-S12-35,L-INF-S22-35,L2-REL-S11-37,L2-REL-S12-37,L2-REL-S22-37,L-INF-S11-37,L-INF-S12-37,L-INF-S22-37,L2-REL-S11-39,L2-REL-S12-39,L2-REL-S22-39,L-INF-S11-39,L-INF-S12-39,L-INF-S22-39,L2-REL-S11-41,L2-REL-S12-41,L2-REL-S22-41,L-INF-S11-41,L-INF-S12-41,L-INF-S22-41
55.1759,0.000421864,8.93955E-05,0.000089554,0.463094,0.133807,0.13458,0.000431636,0.000091183,9.13412E-05,0.473175,0.13679,0.137516,0.000436107,9.18514E-05,9.20123E-05,0.477288,0.137912,0.138628,0.00044023,9.24462E-05,9.26345E-05,0.480973,0.138859,0.139614
60.2395,0.000264017,6.09282E-05,6.10047E-05,0.295209,0.0880554,0.0889809,0.000273374,6.25691E-05,6.26492E-05,0.305282,0.0910312,0.0919318,0.000277586,6.31492E-05,6.32399E-05,0.309404,0.0922002,0.0930714,0.000281435,6.36551E-05,6.37578E-05,0.313034,0.09318,0.0940652
70.2597,0.000053863,1.89206E-05,1.86255E-05,0.0569342,0.022564,0.0223081,6.01574E-05,0.000019599,1.93527E-05,0.0665031,0.0225904,0.0224424,6.30192E-05,1.97405E-05,1.95615E-05,0.0705421,0.0231741,0.0234541,6.57162E-05,0.000019884,1.97206E-05,0.0740232,0.0240607,0.0243665
75.2855,3.47127E-05,1.20253E-05,0.000011593,0.0261006,0.0153184,0.0140758,2.94508E-05,1.10977E-05,1.06912E-05,0.023429,0.0132418,0.0124159,2.70479E-05,1.04971E-05,1.02064E-05,0.0222798,0.0123539,0.0118393,0.000025233,1.00168E-05,9.73555E-06,0.0211142,0.011583,0.0112246
80.3125,5.08558E-05,1.27228E-05,1.23079E-05,0.0365305,0.015731,0.0152113,4.27175E-05,1.09688E-05,1.05798E-05,0.0293032,0.0194243,0.0157643,0.000038588,1.00013E-05,9.69785E-06,0.0264078,0.0198941,0.0147354,0.000034839,9.15617E-06,8.84069E-06,0.0275422,0.0229703,0.0139033
85.2914,6.33586E-05,1.43557E-05,1.38771E-05,0.0519464,0.0135864,0.0133237,5.48822E-05,1.23541E-05,1.18855E-05,0.0430913,0.0113835,0.0111199,5.05574E-05,1.12826E-05,1.08983E-05,0.0391263,0.0103227,0.0101008,4.66489E-05,1.03502E-05,9.94669E-06,0.0358095,0.00942454,0.00919563
90.2882,6.99064E-05,1.52494E-05,1.48597E-05,0.0600914,0.015579,0.0153635,0.000061366,1.31765E-05,1.27984E-05,0.0512823,0.0134101,0.0132164,0.000057024,1.20932E-05,1.17915E-05,0.0473474,0.0122503,0.0120939,0.000053098,0.000011146,1.08337E-05,0.0440338,0.011296,0.0111302


==> TimeSplitLShaped.csv <==
X,GFD-Prep,GFD-Build,GFD-Solve,GFD-PostPro,GFD-Time,IMLS-Prep,IMLS-Build,IMLS-Solve,IMLS-PostPro,IMLS-Time
7700,0.0845574473,0.4872728108,0.4130013473,0.0151683945,4.699113,0.0411537157,0.6918934746,0.2602516964,0.0067011133,9.365011
10679,0.0849723002,0.4388562737,0.4663651901,0.009806236,6.366663,0.0406184763,0.6654168635,0.2893294838,0.0046351763,13.162606
12935,0.0883069546,0.4398768209,0.4605477949,0.0112684295,7.439901,0.0400664432,0.6775695532,0.2771016507,0.0052623529,16.129857
20999,0.0738149296,0.3989154559,0.5161530305,0.011116584,14.579029,0.03779105,0.6108690766,0.3473328788,0.0040069945,27.658136
30400,0.072878327,0.3731186984,0.5435704015,0.0104325731,20.549868,0.0338147597,0.5739461028,0.3889403458,0.0032987917,43.478647
53599,0.0562437516,0.295832351,0.6391438584,0.0087800389,44.937614,0.032255104,0.5184992683,0.4469295709,0.0023160567,85.555762
120800,0.0527234999,0.2771144145,0.6631239753,0.0070381104,108.498867,0.0212559517,0.4042774147,0.5727929024,0.0016737312,261.649541
481600,0.0378518019,0.184533187,0.7734670864,0.0041479246,672.2639,0.0152399536,0.259457813,0.724436563,0.0008656704,1705.75322


==> TimeSplitLShaped.txt <==
X,GFD-Prep,GFD-Build,GFD-Solve,GFD-PostPro,GFD-Time,IMLS-Prep,IMLS-Build,IMLS-Solve,IMLS-PostPro,IMLS-Time
7700,0.0845574473,0.4872728108,0.4130013473,0.0151683945,4.699113,0.0411537157,0.6918934746,0.2602516964,0.0067011133,9.365011
10679,0.0849723002,0.4388562737,0.4663651901,0.009806236,6.366663,0.0406184763,0.6654168635,0.2893294838,0.0046351763,13.162606
12935,0.0883069546,0.4398768209,0.4605477949,0.0112684295,7.439901,0.0400664432,0.6775695532,0.2771016507,0.0052623529,16.129857
20999,0.0738149296,0.3989154559,0.5161530305,0.011116584,14.579029,0.03779105,0.6108690766,0.3473328788,0.0040069945,27.658136
30400,0.072878327,0.3731186984,0.5435704015,0.0104325731,20.549868,0.0338147597,0.5739461028,0.3889403458,0.0032987917,43.478647
53599,0.0562437516,0.295832351,0.6391438584,0.0087800389,44.937614,0.032255104,0.5184992683,0.4469295709,0.0023160567,85.555762
120800,0.0527234999,0.2771144145,0.6631239753,0.0070381104,108.498867,0.0212559517,0.4042774147,0.5727929024,0.0016737312,261.649541
481600,0.0378518019,0.184533187,0.7734670864,0.0041479246,672.2639,0.0152399536,0.259457813,0.724436563,0.0008656704,1705.75322


==> VisResults-LShape.csv <==
NODE-NUM,S11-L2-REL-GFD-NoVis,S12-L2-REL-GFD-NoVis,S11-LINF-GFD-NoVis,S12-LINF-GFD-NoVis,S11-L2-REL-GFD-Vis,S12-L2-REL-GFD-Vis,S11-LINF-GFD-Vis,S12-LINF-GFD-Vis,S11-L2-REL-GFD-Diff,S12-L2-REL-GFD-Diff,S11-LINF-GFD-Diff,S12-LINF-GFD-Diff,S11-L2-REL-DCPSE-NoVis,S12-L2-REL-DCPSE-NoVis,S11-LINF-DCPSE-NoVis,S12-LINF-DCPSE-NoVis,S11-L2-REL-DCPSE-Vis,S12-L2-REL-DCPSE-Vis,S11-LINF-DCPSE-Vis,S12-LINF-DCPSE-Vis,S11-L2-REL-DCPSE-Diff,S12-L2-REL-DCPSE-Diff,S11-LINF-DCPSE-Diff,S12-LINF-DCPSE-Diff
7700,0.00215547,0.000995696,6.64267,1.93455,0.00104145,0.000514605,1.56249,0.842947,0.00805598,0.00425101,26.0886,9.62304,0.00240325,0.00114593,7.14722,2.42069,0.00105509,0.000519478,1.53737,0.868656,0.0112484,0.00588119,28.0824,11.3185
10679,0.00172856,0.000797626,7.1463,2.08636,0.000881216,0.000428887,1.68614,0.908911,0.00640699,0.00338907,28.3346,10.4356,0.00192272,0.000915534,7.6914,2.6098,0.000892193,0.000432722,1.65922,0.93661,0.00862611,0.00454222,29.3425,11.8516
13735,0.00146145,0.000673424,7.56343,2.2106,0.000775192,0.000373377,1.78753,0.963075,0.00537102,0.00284483,30.1794,11.1025,0.00162242,0.000771171,8.14273,2.76494,0.00078449,0.000376608,1.75921,0.992381,0.00702128,0.00371575,30.3422,12.2641
20999,0.00110577,0.000507821,8.32658,2.43722,0.000625188,0.000296375,1.97202,1.06176,0.00399297,0.00211758,33.59,12.3292,0.0012229,0.000578863,8.96796,3.04794,0.000632178,0.000298835,1.9409,1.09405,0.00500531,0.00267039,32.3688,13.1152
30400,0.000870658,0.000398409,9.05882,2.65279,0.000518551,0.000242961,2.14762,1.15577,0.00308654,0.00163725,36.8885,13.5127,0.00095937,0.000452067,9.76043,3.31744,0.000524051,0.000244968,2.11384,1.1909,0.00372362,0.0019995,34.2778,13.9031
53599,0.000608211,0.000276504,10.313,3.02007,0.00038995,0.00017998,2.4463,1.316,0.00208199,0.00110316,42.5778,15.5487,0.000665862,0.000311193,11.1191,3.77693,0.000393591,0.000181405,2.40814,1.35594,0.00237498,0.00128717,37.6204,15.2778
120800,0.000369122,0.000165999,12.4292,3.63598,0.000259237,0.000117506,2.94797,1.58432,0.00118519,0.000625256,52.2068,18.9828,0.000400167,0.000184594,13.4093,4.54824,0.000261531,0.000118778,2.90098,1.63269,0.00126056,0.000691629,43.5156,17.7167
481600,0.000163601,7.14732E-05,17.1194,4.98258,0.000129352,5.64459E-05,4.06014,2.16811,0.000457109,0.000237489,73.6563,26.6052,0.000174482,0.000078779,18.4533,6.23714,0.00013076,5.85083E-05,3.97856,2.23871,0.000433803,0.000242425,56.6542,23.1209


==> VisResults-LShape.txt <==
NODE-NUM,S11-L2-REL-GFD-NoVis,S12-L2-REL-GFD-NoVis,S11-LINF-GFD-NoVis,S12-LINF-GFD-NoVis,S11-L2-REL-GFD-Vis,S12-L2-REL-GFD-Vis,S11-LINF-GFD-Vis,S12-LINF-GFD-Vis,S11-L2-REL-GFD-Diff,S12-L2-REL-GFD-Diff,S11-LINF-GFD-Diff,S12-LINF-GFD-Diff,S11-L2-REL-DCPSE-NoVis,S12-L2-REL-DCPSE-NoVis,S11-LINF-DCPSE-NoVis,S12-LINF-DCPSE-NoVis,S11-L2-REL-DCPSE-Vis,S12-L2-REL-DCPSE-Vis,S11-LINF-DCPSE-Vis,S12-LINF-DCPSE-Vis,S11-L2-REL-DCPSE-Diff,S12-L2-REL-DCPSE-Diff,S11-LINF-DCPSE-Diff,S12-LINF-DCPSE-Diff
7700,0.00215547,0.000995696,6.64267,1.93455,0.00104145,0.000514605,1.56249,0.842947,0.00805598,0.00425101,26.0886,9.62304,0.00240325,0.00114593,7.14722,2.42069,0.00105509,0.000519478,1.53737,0.868656,0.0112484,0.00588119,28.0824,11.3185
10679,0.00172856,0.000797626,7.1463,2.08636,0.000881216,0.000428887,1.68614,0.908911,0.00640699,0.00338907,28.3346,10.4356,0.00192272,0.000915534,7.6914,2.6098,0.000892193,0.000432722,1.65922,0.93661,0.00862611,0.00454222,29.3425,11.8516
13735,0.00146145,0.000673424,7.56343,2.2106,0.000775192,0.000373377,1.78753,0.963075,0.00537102,0.00284483,30.1794,11.1025,0.00162242,0.000771171,8.14273,2.76494,0.00078449,0.000376608,1.75921,0.992381,0.00702128,0.00371575,30.3422,12.2641
20999,0.00110577,0.000507821,8.32658,2.43722,0.000625188,0.000296375,1.97202,1.06176,0.00399297,0.00211758,33.59,12.3292,0.0012229,0.000578863,8.96796,3.04794,0.000632178,0.000298835,1.9409,1.09405,0.00500531,0.00267039,32.3688,13.1152
30400,0.000870658,0.000398409,9.05882,2.65279,0.000518551,0.000242961,2.14762,1.15577,0.00308654,0.00163725,36.8885,13.5127,0.00095937,0.000452067,9.76043,3.31744,0.000524051,0.000244968,2.11384,1.1909,0.00372362,0.0019995,34.2778,13.9031
53599,0.000608211,0.000276504,10.313,3.02007,0.00038995,0.00017998,2.4463,1.316,0.00208199,0.00110316,42.5778,15.5487,0.000665862,0.000311193,11.1191,3.77693,0.000393591,0.000181405,2.40814,1.35594,0.00237498,0.00128717,37.6204,15.2778
120800,0.000369122,0.000165999,12.4292,3.63598,0.000259237,0.000117506,2.94797,1.58432,0.00118519,0.000625256,52.2068,18.9828,0.000400167,0.000184594,13.4093,4.54824,0.000261531,0.000118778,2.90098,1.63269,0.00126056,0.000691629,43.5156,17.7167
481600,0.000163601,7.14732E-05,17.1194,4.98258,0.000129352,5.64459E-05,4.06014,2.16811,0.000457109,0.000237489,73.6563,26.6052,0.000174482,0.000078779,18.4533,6.23714,0.00013076,5.85083E-05,3.97856,2.23871,0.000433803,0.000242425,56.6542,23.1209


==> VoroCell.csv <==
X-Circle,Y-Circle,X-Scatt,Y-Scatt,X-1,Y-1,X-2,Y-2,X-3,Y-3,X-4,Y-4,X-5,Y-5,X-6,Y-6
0.0895,0,0,0,0.0073631083,0.0295942398,-0.0070063977,0.0890247178,0.0705608423,0.0547325998,0.0801938623,-0.0392865682,-0.0056071937,-0.0891237872,-0.0892008657,-0.0042066062
0.0894889586,0.0014058049,-0.0442114472,-0.0001683235,0.0285311083,-0.0002857602,0.0160311083,0.0517142398,0.0160311083,0.0517142398,0.0567871083,0.0005342398,0.0175891083,-0.0514757602,-0.0416418917,-0.0313757602
0.0894558372,0.0028112629,0.0377265215,0.0267236233,0.0088511083,-0.0292257602,0.0073631083,0.0295942398,0.0073631083,0.0295942398,0.0285311083,-0.0002857602,0.0088511083,-0.0292257602,-0.0220318917,-0.0194857602
0.0894006438,0.0042160273,0.0392814577,-0.0267157555,-0.0220318917,-0.0194857602,-0.0221798917,0.0192442398,0.0285311083,-0.0002857602,0.0088511083,-0.0292257602,-0.0220318917,-0.0194857602,-0.0221798917,0.0192442398
0.0893233922,0.0056197515,-0.0151549578,-0.0480904579,-0.0221798917,0.0192442398,-0.0388838917,0.0286942398,0.0567871083,0.0005342398,0.0175891083,-0.0514757602,-0.0416418917,-0.0313757602,-0.0388838917,0.0286942398
0.0892241014,0.0070220891,-0.0168687403,0.0481171608,,,-0.0466591217,0.0761407668,0.0775687943,0.0442444588,0.0696924353,-0.0558341692,-0.0454573987,-0.0768642632,-0.0892889837,0.0014026638
0.0891027958,0.008422694,-0.0662344992,0.0393590927,,,,,,,,,,,,
0.0889595055,0.0098212208,-0.0703032613,-0.044002533,,,,,,,,,,,,
0.0887942658,0.0112173244,0.0339761674,0.0795247555,,,,,,,,,,,,
0.0886071174,0.0126106603,0.034619987,-0.0796449184,,,,,,,,,,,,
0.0883981065,0.0140008846,0.0891451538,0.001973629,,,,,,,,,,,,
0.0881672847,0.0153876545,,,,,,,,,,,,,,
0.0879147089,0.0167706277,,,,,,,,,,,,,,
0.0876404416,0.0181494629,,,,,,,,,,,,,,
0.0873445502,0.0195238201,,,,,,,,,,,,,,
0.0870271079,0.0208933601,,,,,,,,,,,,,,
0.0866881929,0.0222577449,,,,,,,,,,,,,,
0.086327889,0.023616638,,,,,,,,,,,,,,
0.0859462849,0.024969704,,,,,,,,,,,,,,
0.0855434748,0.0263166091,,,,,,,,,,,,,,
0.0851195582,0.027657021,,,,,,,,,,,,,,
0.0846746396,0.0289906089,,,,,,,,,,,,,,
0.0842088288,0.0303170439,,,,,,,,,,,,,,
0.0837222408,0.0316359985,,,,,,,,,,,,,,
0.0832149955,0.0329471475,,,,,,,,,,,,,,
0.0826872182,0.0342501672,,,,,,,,,,,,,,
0.082139039,0.0355447362,,,,,,,,,,,,,,
0.0815705933,0.0368305351,,,,,,,,,,,,,,
0.0809820212,0.0381072466,,,,,,,,,,,,,,
0.080373468,0.0393745557,,,,,,,,,,,,,,
0.0797450839,0.0406321497,,,,,,,,,,,,,,
0.0790970239,0.0418797184,,,,,,,,,,,,,,
0.0784294479,0.0431169538,,,,,,,,,,,,,,
0.0777425205,0.0443435508,,,,,,,,,,,,,,
0.0770364114,0.0455592067,,,,,,,,,,,,,,
0.0763112947,0.0467636215,,,,,,,,,,,,,,
0.0755673493,0.0479564982,,,,,,,,,,,,,,
0.0748047588,0.0491375422,,,,,,,,,,,,,,
0.0740237114,0.0503064623,,,,,,,,,,,,,,
0.0732243997,0.0514629701,,,,,,,,,,,,,,
0.072407021,0.0526067801,,,,,,,,,,,,,,
0.0715717769,0.0537376102,,,,,,,,,,,,,,
0.0707188736,0.0548551813,,,,,,,,,,,,,,
0.0698485215,0.0559592177,,,,,,,,,,,,,,
0.0689609352,0.0570494471,,,,,,,,,,,,,,
0.0680563339,0.0581256003,,,,,,,,,,,,,,
0.0671349407,0.0591874119,,,,,,,,,,,,,,
0.066196983,0.06023462,,,,,,,,,,,,,,
0.0652426922,0.061266966,,,,,,,,,,,,,,
0.0642723036,0.0622841953,,,,,,,,,,,,,,
0.0632860569,0.0632860569,,,,,,,,,,,,,,
0.0622841953,0.0642723036,,,,,,,,,,,,,,
0.061266966,0.0652426922,,,,,,,,,,,,,,
0.06023462,0.066196983,,,,,,,,,,,,,,
0.0591874119,0.0671349407,,,,,,,,,,,,,,
0.0581256003,0.0680563339,,,,,,,,,,,,,,
0.0570494471,0.0689609352,,,,,,,,,,,,,,
0.0559592177,0.0698485215,,,,,,,,,,,,,,
0.0548551813,0.0707188736,,,,,,,,,,,,,,
0.0537376102,0.0715717769,,,,,,,,,,,,,,
0.0526067801,0.072407021,,,,,,,,,,,,,,
0.0514629701,0.0732243997,,,,,,,,,,,,,,
0.0503064623,0.0740237114,,,,,,,,,,,,,,
0.0491375422,0.0748047588,,,,,,,,,,,,,,
0.0479564982,0.0755673493,,,,,,,,,,,,,,
0.0467636215,0.0763112947,,,,,,,,,,,,,,
0.0455592067,0.0770364114,,,,,,,,,,,,,,
0.0443435508,0.0777425205,,,,,,,,,,,,,,
0.0431169538,0.0784294479,,,,,,,,,,,,,,
0.0418797184,0.0790970239,,,,,,,,,,,,,,
0.0406321497,0.0797450839,,,,,,,,,,,,,,
0.0393745557,0.080373468,,,,,,,,,,,,,,
0.0381072466,0.0809820212,,,,,,,,,,,,,,
0.0368305351,0.0815705933,,,,,,,,,,,,,,
0.0355447362,0.082139039,,,,,,,,,,,,,,
0.0342501672,0.0826872182,,,,,,,,,,,,,,
0.0329471475,0.0832149955,,,,,,,,,,,,,,
0.0316359985,0.0837222408,,,,,,,,,,,,,,
0.0303170439,0.0842088288,,,,,,,,,,,,,,
0.0289906089,0.0846746396,,,,,,,,,,,,,,
0.027657021,0.0851195582,,,,,,,,,,,,,,
0.0263166091,0.0855434748,,,,,,,,,,,,,,
0.024969704,0.0859462849,,,,,,,,,,,,,,
0.023616638,0.086327889,,,,,,,,,,,,,,
0.0222577449,0.0866881929,,,,,,,,,,,,,,
0.0208933601,0.0870271079,,,,,,,,,,,,,,
0.0195238201,0.0873445502,,,,,,,,,,,,,,
0.0181494629,0.0876404416,,,,,,,,,,,,,,
0.0167706277,0.0879147089,,,,,,,,,,,,,,
0.0153876545,0.0881672847,,,,,,,,,,,,,,
0.0140008846,0.0883981065,,,,,,,,,,,,,,
0.0126106603,0.0886071174,,,,,,,,,,,,,,
0.0112173244,0.0887942658,,,,,,,,,,,,,,
0.0098212208,0.0889595055,,,,,,,,,,,,,,
0.008422694,0.0891027958,,,,,,,,,,,,,,
0.0070220891,0.0892241014,,,,,,,,,,,,,,
0.0056197515,0.0893233922,,,,,,,,,,,,,,
0.0042160273,0.0894006438,,,,,,,,,,,,,,
0.0028112629,0.0894558372,,,,,,,,,,,,,,
0.0014058049,0.0894889586,,,,,,,,,,,,,,
2.04210215834087E-16,0.0895,,,,,,,,,,,,,,
-0.0014058049,0.0894889586,,,,,,,,,,,,,,
-0.0028112629,0.0894558372,,,,,,,,,,,,,,
-0.0042160273,0.0894006438,,,,,,,,,,,,,,
-0.0056197515,0.0893233922,,,,,,,,,,,,,,
-0.0070220891,0.0892241014,,,,,,,,,,,,,,
-0.008422694,0.0891027958,,,,,,,,,,,,,,
-0.0098212208,0.0889595055,,,,,,,,,,,,,,
-0.0112173244,0.0887942658,,,,,,,,,,,,,,
-0.0126106603,0.0886071174,,,,,,,,,,,,,,
-0.0140008846,0.0883981065,,,,,,,,,,,,,,
-0.0153876545,0.0881672847,,,,,,,,,,,,,,
-0.0167706277,0.0879147089,,,,,,,,,,,,,,
-0.0181494629,0.0876404416,,,,,,,,,,,,,,
-0.0195238201,0.0873445502,,,,,,,,,,,,,,
-0.0208933601,0.0870271079,,,,,,,,,,,,,,
-0.0222577449,0.0866881929,,,,,,,,,,,,,,
-0.023616638,0.086327889,,,,,,,,,,,,,,
-0.024969704,0.0859462849,,,,,,,,,,,,,,
-0.0263166091,0.0855434748,,,,,,,,,,,,,,
-0.027657021,0.0851195582,,,,,,,,,,,,,,
-0.0289906089,0.0846746396,,,,,,,,,,,,,,
-0.0303170439,0.0842088288,,,,,,,,,,,,,,
-0.0316359985,0.0837222408,,,,,,,,,,,,,,
-0.0329471475,0.0832149955,,,,,,,,,,,,,,
-0.0342501672,0.0826872182,,,,,,,,,,,,,,
-0.0355447362,0.082139039,,,,,,,,,,,,,,
-0.0368305351,0.0815705933,,,,,,,,,,,,,,
-0.0381072466,0.0809820212,,,,,,,,,,,,,,
-0.0393745557,0.080373468,,,,,,,,,,,,,,
-0.0406321497,0.0797450839,,,,,,,,,,,,,,
-0.0418797184,0.0790970239,,,,,,,,,,,,,,
-0.0431169538,0.0784294479,,,,,,,,,,,,,,
-0.0443435508,0.0777425205,,,,,,,,,,,,,,
-0.0455592067,0.0770364114,,,,,,,,,,,,,,
-0.0467636215,0.0763112947,,,,,,,,,,,,,,
-0.0479564982,0.0755673493,,,,,,,,,,,,,,
-0.0491375422,0.0748047588,,,,,,,,,,,,,,
-0.0503064623,0.0740237114,,,,,,,,,,,,,,
-0.0514629701,0.0732243997,,,,,,,,,,,,,,
-0.0526067801,0.072407021,,,,,,,,,,,,,,
-0.0537376102,0.0715717769,,,,,,,,,,,,,,
-0.0548551813,0.0707188736,,,,,,,,,,,,,,
-0.0559592177,0.0698485215,,,,,,,,,,,,,,
-0.0570494471,0.0689609352,,,,,,,,,,,,,,
-0.0581256003,0.0680563339,,,,,,,,,,,,,,
-0.0591874119,0.0671349407,,,,,,,,,,,,,,
-0.06023462,0.066196983,,,,,,,,,,,,,,
-0.061266966,0.0652426922,,,,,,,,,,,,,,
-0.0622841953,0.0642723036,,,,,,,,,,,,,,
-0.0632860569,0.0632860569,,,,,,,,,,,,,,
-0.0642723036,0.0622841953,,,,,,,,,,,,,,
-0.0652426922,0.061266966,,,,,,,,,,,,,,
-0.066196983,0.06023462,,,,,,,,,,,,,,
-0.0671349407,0.0591874119,,,,,,,,,,,,,,
-0.0680563339,0.0581256003,,,,,,,,,,,,,,
-0.0689609352,0.0570494471,,,,,,,,,,,,,,
-0.0698485215,0.0559592177,,,,,,,,,,,,,,
-0.0707188736,0.0548551813,,,,,,,,,,,,,,
-0.0715717769,0.0537376102,,,,,,,,,,,,,,
-0.072407021,0.0526067801,,,,,,,,,,,,,,
-0.0732243997,0.0514629701,,,,,,,,,,,,,,
-0.0740237114,0.0503064623,,,,,,,,,,,,,,
-0.0748047588,0.0491375422,,,,,,,,,,,,,,
-0.0755673493,0.0479564982,,,,,,,,,,,,,,
-0.0763112947,0.0467636215,,,,,,,,,,,,,,
-0.0770364114,0.0455592067,,,,,,,,,,,,,,
-0.0777425205,0.0443435508,,,,,,,,,,,,,,
-0.0784294479,0.0431169538,,,,,,,,,,,,,,
-0.0790970239,0.0418797184,,,,,,,,,,,,,,
-0.0797450839,0.0406321497,,,,,,,,,,,,,,
-0.080373468,0.0393745557,,,,,,,,,,,,,,
-0.0809820212,0.0381072466,,,,,,,,,,,,,,
-0.0815705933,0.0368305351,,,,,,,,,,,,,,
-0.082139039,0.0355447362,,,,,,,,,,,,,,
-0.0826872182,0.0342501672,,,,,,,,,,,,,,
-0.0832149955,0.0329471475,,,,,,,,,,,,,,
-0.0837222408,0.0316359985,,,,,,,,,,,,,,
-0.0842088288,0.0303170439,,,,,,,,,,,,,,
-0.0846746396,0.0289906089,,,,,,,,,,,,,,
-0.0851195582,0.027657021,,,,,,,,,,,,,,
-0.0855434748,0.0263166091,,,,,,,,,,,,,,
-0.0859462849,0.024969704,,,,,,,,,,,,,,
-0.086327889,0.023616638,,,,,,,,,,,,,,
-0.0866881929,0.0222577449,,,,,,,,,,,,,,
-0.0870271079,0.0208933601,,,,,,,,,,,,,,
-0.0873445502,0.0195238201,,,,,,,,,,,,,,
-0.0876404416,0.0181494629,,,,,,,,,,,,,,
-0.0879147089,0.0167706277,,,,,,,,,,,,,,
-0.0881672847,0.0153876545,,,,,,,,,,,,,,
-0.0883981065,0.0140008846,,,,,,,,,,,,,,
-0.0886071174,0.0126106603,,,,,,,,,,,,,,
-0.0887942658,0.0112173244,,,,,,,,,,,,,,
-0.0889595055,0.0098212208,,,,,,,,,,,,,,
-0.0891027958,0.008422694,,,,,,,,,,,,,,
-0.0892241014,0.0070220891,,,,,,,,,,,,,,
-0.0893233922,0.0056197515,,,,,,,,,,,,,,
-0.0894006438,0.0042160273,,,,,,,,,,,,,,
-0.0894558372,0.0028112629,,,,,,,,,,,,,,
-0.0894889586,0.0014058049,,,,,,,,,,,,,,
-0.0895,1.00461019589188E-15,,,,,,,,,,,,,,
-0.0894889586,-0.0014058049,,,,,,,,,,,,,,
-0.0894558372,-0.0028112629,,,,,,,,,,,,,,
-0.0894006438,-0.0042160273,,,,,,,,,,,,,,
-0.0893233922,-0.0056197515,,,,,,,,,,,,,,
-0.0892241014,-0.0070220891,,,,,,,,,,,,,,
-0.0891027958,-0.008422694,,,,,,,,,,,,,,
-0.0889595055,-0.0098212208,,,,,,,,,,,,,,
-0.0887942658,-0.0112173244,,,,,,,,,,,,,,
-0.0886071174,-0.0126106603,,,,,,,,,,,,,,
-0.0883981065,-0.0140008846,,,,,,,,,,,,,,
-0.0881672847,-0.0153876545,,,,,,,,,,,,,,
-0.0879147089,-0.0167706277,,,,,,,,,,,,,,
-0.0876404416,-0.0181494629,,,,,,,,,,,,,,
-0.0873445502,-0.0195238201,,,,,,,,,,,,,,
-0.0870271079,-0.0208933601,,,,,,,,,,,,,,
-0.0866881929,-0.0222577449,,,,,,,,,,,,,,
-0.086327889,-0.023616638,,,,,,,,,,,,,,
-0.0859462849,-0.024969704,,,,,,,,,,,,,,
-0.0855434748,-0.0263166091,,,,,,,,,,,,,,
-0.0851195582,-0.027657021,,,,,,,,,,,,,,
-0.0846746396,-0.0289906089,,,,,,,,,,,,,,
-0.0842088288,-0.0303170439,,,,,,,,,,,,,,
-0.0837222408,-0.0316359985,,,,,,,,,,,,,,
-0.0832149955,-0.0329471475,,,,,,,,,,,,,,
-0.0826872182,-0.0342501672,,,,,,,,,,,,,,
-0.082139039,-0.0355447362,,,,,,,,,,,,,,
-0.0815705933,-0.0368305351,,,,,,,,,,,,,,
-0.0809820212,-0.0381072466,,,,,,,,,,,,,,
-0.080373468,-0.0393745557,,,,,,,,,,,,,,
-0.0797450839,-0.0406321497,,,,,,,,,,,,,,
-0.0790970239,-0.0418797184,,,,,,,,,,,,,,
-0.0784294479,-0.0431169538,,,,,,,,,,,,,,
-0.0777425205,-0.0443435508,,,,,,,,,,,,,,
-0.0770364114,-0.0455592067,,,,,,,,,,,,,,
-0.0763112947,-0.0467636215,,,,,,,,,,,,,,
-0.0755673493,-0.0479564982,,,,,,,,,,,,,,
-0.0748047588,-0.0491375422,,,,,,,,,,,,,,
-0.0740237114,-0.0503064623,,,,,,,,,,,,,,
-0.0732243997,-0.0514629701,,,,,,,,,,,,,,
-0.072407021,-0.0526067801,,,,,,,,,,,,,,
-0.0715717769,-0.0537376102,,,,,,,,,,,,,,
-0.0707188736,-0.0548551813,,,,,,,,,,,,,,
-0.0698485215,-0.0559592177,,,,,,,,,,,,,,
-0.0689609352,-0.0570494471,,,,,,,,,,,,,,
-0.0680563339,-0.0581256003,,,,,,,,,,,,,,
-0.0671349407,-0.0591874119,,,,,,,,,,,,,,
-0.066196983,-0.06023462,,,,,,,,,,,,,,
-0.0652426922,-0.061266966,,,,,,,,,,,,,,
-0.0642723036,-0.0622841953,,,,,,,,,,,,,,
-0.0632860569,-0.0632860569,,,,,,,,,,,,,,
-0.0622841953,-0.0642723036,,,,,,,,,,,,,,
-0.061266966,-0.0652426922,,,,,,,,,,,,,,
-0.06023462,-0.066196983,,,,,,,,,,,,,,
-0.0591874119,-0.0671349407,,,,,,,,,,,,,,
-0.0581256003,-0.0680563339,,,,,,,,,,,,,,
-0.0570494471,-0.0689609352,,,,,,,,,,,,,,
-0.0559592177,-0.0698485215,,,,,,,,,,,,,,
-0.0548551813,-0.0707188736,,,,,,,,,,,,,,
-0.0537376102,-0.0715717769,,,,,,,,,,,,,,
-0.0526067801,-0.072407021,,,,,,,,,,,,,,
-0.0514629701,-0.0732243997,,,,,,,,,,,,,,
-0.0503064623,-0.0740237114,,,,,,,,,,,,,,
-0.0491375422,-0.0748047588,,,,,,,,,,,,,,
-0.0479564982,-0.0755673493,,,,,,,,,,,,,,
-0.0467636215,-0.0763112947,,,,,,,,,,,,,,
-0.0455592067,-0.0770364114,,,,,,,,,,,,,,
-0.0443435508,-0.0777425205,,,,,,,,,,,,,,
-0.0431169538,-0.0784294479,,,,,,,,,,,,,,
-0.0418797184,-0.0790970239,,,,,,,,,,,,,,
-0.0406321497,-0.0797450839,,,,,,,,,,,,,,
-0.0393745557,-0.080373468,,,,,,,,,,,,,,
-0.0381072466,-0.0809820212,,,,,,,,,,,,,,
-0.0368305351,-0.0815705933,,,,,,,,,,,,,,
-0.0355447362,-0.082139039,,,,,,,,,,,,,,
-0.0342501672,-0.0826872182,,,,,,,,,,,,,,
-0.0329471475,-0.0832149955,,,,,,,,,,,,,,
-0.0316359985,-0.0837222408,,,,,,,,,,,,,,
-0.0303170439,-0.0842088288,,,,,,,,,,,,,,
-0.0289906089,-0.0846746396,,,,,,,,,,,,,,
-0.027657021,-0.0851195582,,,,,,,,,,,,,,
-0.0263166091,-0.0855434748,,,,,,,,,,,,,,
-0.024969704,-0.0859462849,,,,,,,,,,,,,,
-0.023616638,-0.086327889,,,,,,,,,,,,,,
-0.0222577449,-0.0866881929,,,,,,,,,,,,,,
-0.0208933601,-0.0870271079,,,,,,,,,,,,,,
-0.0195238201,-0.0873445502,,,,,,,,,,,,,,
-0.0181494629,-0.0876404416,,,,,,,,,,,,,,
-0.0167706277,-0.0879147089,,,,,,,,,,,,,,
-0.0153876545,-0.0881672847,,,,,,,,,,,,,,
-0.0140008846,-0.0883981065,,,,,,,,,,,,,,
-0.0126106603,-0.0886071174,,,,,,,,,,,,,,
-0.0112173244,-0.0887942658,,,,,,,,,,,,,,
-0.0098212208,-0.0889595055,,,,,,,,,,,,,,
-0.008422694,-0.0891027958,,,,,,,,,,,,,,
-0.0070220891,-0.0892241014,,,,,,,,,,,,,,
-0.0056197515,-0.0893233922,,,,,,,,,,,,,,
-0.0042160273,-0.0894006438,,,,,,,,,,,,,,
-0.0028112629,-0.0894558372,,,,,,,,,,,,,,
-0.0014058049,-0.0894889586,,,,,,,,,,,,,,
-1.7652641916681E-15,-0.0895,,,,,,,,,,,,,,
0.0014058049,-0.0894889586,,,,,,,,,,,,,,
0.0028112629,-0.0894558372,,,,,,,,,,,,,,
0.0042160273,-0.0894006438,,,,,,,,,,,,,,
0.0056197515,-0.0893233922,,,,,,,,,,,,,,
0.0070220891,-0.0892241014,,,,,,,,,,,,,,
0.008422694,-0.0891027958,,,,,,,,,,,,,,
0.0098212208,-0.0889595055,,,,,,,,,,,,,,
0.0112173244,-0.0887942658,,,,,,,,,,,,,,
0.0126106603,-0.0886071174,,,,,,,,,,,,,,
0.0140008846,-0.0883981065,,,,,,,,,,,,,,
0.0153876545,-0.0881672847,,,,,,,,,,,,,,
0.0167706277,-0.0879147089,,,,,,,,,,,,,,
0.0181494629,-0.0876404416,,,,,,,,,,,,,,
0.0195238201,-0.0873445502,,,,,,,,,,,,,,
0.0208933601,-0.0870271079,,,,,,,,,,,,,,
0.0222577449,-0.0866881929,,,,,,,,,,,,,,
0.023616638,-0.086327889,,,,,,,,,,,,,,
0.024969704,-0.0859462849,,,,,,,,,,,,,,
0.0263166091,-0.0855434748,,,,,,,,,,,,,,
0.027657021,-0.0851195582,,,,,,,,,,,,,,
0.0289906089,-0.0846746396,,,,,,,,,,,,,,
0.0303170439,-0.0842088288,,,,,,,,,,,,,,
0.0316359985,-0.0837222408,,,,,,,,,,,,,,
0.0329471475,-0.0832149955,,,,,,,,,,,,,,
0.0342501672,-0.0826872182,,,,,,,,,,,,,,
0.0355447362,-0.082139039,,,,,,,,,,,,,,
0.0368305351,-0.0815705933,,,,,,,,,,,,,,
0.0381072466,-0.0809820212,,,,,,,,,,,,,,
0.0393745557,-0.080373468,,,,,,,,,,,,,,
0.0406321497,-0.0797450839,,,,,,,,,,,,,,
0.0418797184,-0.0790970239,,,,,,,,,,,,,,
0.0431169538,-0.0784294479,,,,,,,,,,,,,,
0.0443435508,-0.0777425205,,,,,,,,,,,,,,
0.0455592067,-0.0770364114,,,,,,,,,,,,,,
0.0467636215,-0.0763112947,,,,,,,,,,,,,,
0.0479564982,-0.0755673493,,,,,,,,,,,,,,
0.0491375422,-0.0748047588,,,,,,,,,,,,,,
0.0503064623,-0.0740237114,,,,,,,,,,,,,,
0.0514629701,-0.0732243997,,,,,,,,,,,,,,
0.0526067801,-0.072407021,,,,,,,,,,,,,,
0.0537376102,-0.0715717769,,,,,,,,,,,,,,
0.0548551813,-0.0707188736,,,,,,,,,,,,,,
0.0559592177,-0.0698485215,,,,,,,,,,,,,,
0.0570494471,-0.0689609352,,,,,,,,,,,,,,
0.0581256003,-0.0680563339,,,,,,,,,,,,,,
0.0591874119,-0.0671349407,,,,,,,,,,,,,,
0.06023462,-0.066196983,,,,,,,,,,,,,,
0.061266966,-0.0652426922,,,,,,,,,,,,,,
0.0622841953,-0.0642723036,,,,,,,,,,,,,,
0.0632860569,-0.0632860569,,,,,,,,,,,,,,
0.0642723036,-0.0622841953,,,,,,,,,,,,,,
0.0652426922,-0.061266966,,,,,,,,,,,,,,
0.066196983,-0.06023462,,,,,,,,,,,,,,
0.0671349407,-0.0591874119,,,,,,,,,,,,,,
0.0680563339,-0.0581256003,,,,,,,,,,,,,,
0.0689609352,-0.0570494471,,,,,,,,,,,,,,
0.0698485215,-0.0559592177,,,,,,,,,,,,,,
0.0707188736,-0.0548551813,,,,,,,,,,,,,,
0.0715717769,-0.0537376102,,,,,,,,,,,,,,
0.072407021,-0.0526067801,,,,,,,,,,,,,,
0.0732243997,-0.0514629701,,,,,,,,,,,,,,
0.0740237114,-0.0503064623,,,,,,,,,,,,,,
0.0748047588,-0.0491375422,,,,,,,,,,,,,,
0.0755673493,-0.0479564982,,,,,,,,,,,,,,
0.0763112947,-0.0467636215,,,,,,,,,,,,,,
0.0770364114,-0.0455592067,,,,,,,,,,,,,,
0.0777425205,-0.0443435508,,,,,,,,,,,,,,
0.0784294479,-0.0431169538,,,,,,,,,,,,,,
0.0790970239,-0.0418797184,,,,,,,,,,,,,,
0.0797450839,-0.0406321497,,,,,,,,,,,,,,
0.080373468,-0.0393745557,,,,,,,,,,,,,,
0.0809820212,-0.0381072466,,,,,,,,,,,,,,
0.0815705933,-0.0368305351,,,,,,,,,,,,,,
0.082139039,-0.0355447362,,,,,,,,,,,,,,
0.0826872182,-0.0342501672,,,,,,,,,,,,,,
0.0832149955,-0.0329471475,,,,,,,,,,,,,,
0.0837222408,-0.0316359985,,,,,,,,,,,,,,
0.0842088288,-0.0303170439,,,,,,,,,,,,,,
0.0846746396,-0.0289906089,,,,,,,,,,,,,,
0.0851195582,-0.027657021,,,,,,,,,,,,,,
0.0855434748,-0.0263166091,,,,,,,,,,,,,,
0.0859462849,-0.024969704,,,,,,,,,,,,,,
0.086327889,-0.023616638,,,,,,,,,,,,,,
0.0866881929,-0.0222577449,,,,,,,,,,,,,,
0.0870271079,-0.0208933601,,,,,,,,,,,,,,
0.0873445502,-0.0195238201,,,,,,,,,,,,,,
0.0876404416,-0.0181494629,,,,,,,,,,,,,,
0.0879147089,-0.0167706277,,,,,,,,,,,,,,
0.0881672847,-0.0153876545,,,,,,,,,,,,,,
0.0883981065,-0.0140008846,,,,,,,,,,,,,,
0.0886071174,-0.0126106603,,,,,,,,,,,,,,
0.0887942658,-0.0112173244,,,,,,,,,,,,,,
0.0889595055,-0.0098212208,,,,,,,,,,,,,,
0.0891027958,-0.008422694,,,,,,,,,,,,,,
0.0892241014,-0.0070220891,,,,,,,,,,,,,,
0.0893233922,-0.0056197515,,,,,,,,,,,,,,
0.0894006438,-0.0042160273,,,,,,,,,,,,,,
0.0894558372,-0.0028112629,,,,,,,,,,,,,,
0.0894889586,-0.0014058049,,,,,,,,,,,,,,
0.0895,-2.5656641717259E-15,,,,,,,,,,,,,,


==> VoroCellCircle.txt <==
X-Circle,Y-Circle
0.0895,0
0.0894889586,0.0014058049
0.0894558372,0.0028112629
0.0894006438,0.0042160273
0.0893233922,0.0056197515
0.0892241014,0.0070220891
0.0891027958,0.008422694
0.0889595055,0.0098212208
0.0887942658,0.0112173244
0.0886071174,0.0126106603
0.0883981065,0.0140008846
0.0881672847,0.0153876545
0.0879147089,0.0167706277
0.0876404416,0.0181494629
0.0873445502,0.0195238201
0.0870271079,0.0208933601
0.0866881929,0.0222577449
0.086327889,0.023616638
0.0859462849,0.024969704
0.0855434748,0.0263166091
0.0851195582,0.027657021
0.0846746396,0.0289906089
0.0842088288,0.0303170439
0.0837222408,0.0316359985
0.0832149955,0.0329471475
0.0826872182,0.0342501672
0.082139039,0.0355447362
0.0815705933,0.0368305351
0.0809820212,0.0381072466
0.080373468,0.0393745557
0.0797450839,0.0406321497
0.0790970239,0.0418797184
0.0784294479,0.0431169538
0.0777425205,0.0443435508
0.0770364114,0.0455592067
0.0763112947,0.0467636215
0.0755673493,0.0479564982
0.0748047588,0.0491375422
0.0740237114,0.0503064623
0.0732243997,0.0514629701
0.072407021,0.0526067801
0.0715717769,0.0537376102
0.0707188736,0.0548551813
0.0698485215,0.0559592177
0.0689609352,0.0570494471
0.0680563339,0.0581256003
0.0671349407,0.0591874119
0.066196983,0.06023462
0.0652426922,0.061266966
0.0642723036,0.0622841953
0.0632860569,0.0632860569
0.0622841953,0.0642723036
0.061266966,0.0652426922
0.06023462,0.066196983
0.0591874119,0.0671349407
0.0581256003,0.0680563339
0.0570494471,0.0689609352
0.0559592177,0.0698485215
0.0548551813,0.0707188736
0.0537376102,0.0715717769
0.0526067801,0.072407021
0.0514629701,0.0732243997
0.0503064623,0.0740237114
0.0491375422,0.0748047588
0.0479564982,0.0755673493
0.0467636215,0.0763112947
0.0455592067,0.0770364114
0.0443435508,0.0777425205
0.0431169538,0.0784294479
0.0418797184,0.0790970239
0.0406321497,0.0797450839
0.0393745557,0.080373468
0.0381072466,0.0809820212
0.0368305351,0.0815705933
0.0355447362,0.082139039
0.0342501672,0.0826872182
0.0329471475,0.0832149955
0.0316359985,0.0837222408
0.0303170439,0.0842088288
0.0289906089,0.0846746396
0.027657021,0.0851195582
0.0263166091,0.0855434748
0.024969704,0.0859462849
0.023616638,0.086327889
0.0222577449,0.0866881929
0.0208933601,0.0870271079
0.0195238201,0.0873445502
0.0181494629,0.0876404416
0.0167706277,0.0879147089
0.0153876545,0.0881672847
0.0140008846,0.0883981065
0.0126106603,0.0886071174
0.0112173244,0.0887942658
0.0098212208,0.0889595055
0.008422694,0.0891027958
0.0070220891,0.0892241014
0.0056197515,0.0893233922
0.0042160273,0.0894006438
0.0028112629,0.0894558372
0.0014058049,0.0894889586
2.04210215834087E-16,0.0895
-0.0014058049,0.0894889586
-0.0028112629,0.0894558372
-0.0042160273,0.0894006438
-0.0056197515,0.0893233922
-0.0070220891,0.0892241014
-0.008422694,0.0891027958
-0.0098212208,0.0889595055
-0.0112173244,0.0887942658
-0.0126106603,0.0886071174
-0.0140008846,0.0883981065
-0.0153876545,0.0881672847
-0.0167706277,0.0879147089
-0.0181494629,0.0876404416
-0.0195238201,0.0873445502
-0.0208933601,0.0870271079
-0.0222577449,0.0866881929
-0.023616638,0.086327889
-0.024969704,0.0859462849
-0.0263166091,0.0855434748
-0.027657021,0.0851195582
-0.0289906089,0.0846746396
-0.0303170439,0.0842088288
-0.0316359985,0.0837222408
-0.0329471475,0.0832149955
-0.0342501672,0.0826872182
-0.0355447362,0.082139039
-0.0368305351,0.0815705933
-0.0381072466,0.0809820212
-0.0393745557,0.080373468
-0.0406321497,0.0797450839
-0.0418797184,0.0790970239
-0.0431169538,0.0784294479
-0.0443435508,0.0777425205
-0.0455592067,0.0770364114
-0.0467636215,0.0763112947
-0.0479564982,0.0755673493
-0.0491375422,0.0748047588
-0.0503064623,0.0740237114
-0.0514629701,0.0732243997
-0.0526067801,0.072407021
-0.0537376102,0.0715717769
-0.0548551813,0.0707188736
-0.0559592177,0.0698485215
-0.0570494471,0.0689609352
-0.0581256003,0.0680563339
-0.0591874119,0.0671349407
-0.06023462,0.066196983
-0.061266966,0.0652426922
-0.0622841953,0.0642723036
-0.0632860569,0.0632860569
-0.0642723036,0.0622841953
-0.0652426922,0.061266966
-0.066196983,0.06023462
-0.0671349407,0.0591874119
-0.0680563339,0.0581256003
-0.0689609352,0.0570494471
-0.0698485215,0.0559592177
-0.0707188736,0.0548551813
-0.0715717769,0.0537376102
-0.072407021,0.0526067801
-0.0732243997,0.0514629701
-0.0740237114,0.0503064623
-0.0748047588,0.0491375422
-0.0755673493,0.0479564982
-0.0763112947,0.0467636215
-0.0770364114,0.0455592067
-0.0777425205,0.0443435508
-0.0784294479,0.0431169538
-0.0790970239,0.0418797184
-0.0797450839,0.0406321497
-0.080373468,0.0393745557
-0.0809820212,0.0381072466
-0.0815705933,0.0368305351
-0.082139039,0.0355447362
-0.0826872182,0.0342501672
-0.0832149955,0.0329471475
-0.0837222408,0.0316359985
-0.0842088288,0.0303170439
-0.0846746396,0.0289906089
-0.0851195582,0.027657021
-0.0855434748,0.0263166091
-0.0859462849,0.024969704
-0.086327889,0.023616638
-0.0866881929,0.0222577449
-0.0870271079,0.0208933601
-0.0873445502,0.0195238201
-0.0876404416,0.0181494629
-0.0879147089,0.0167706277
-0.0881672847,0.0153876545
-0.0883981065,0.0140008846
-0.0886071174,0.0126106603
-0.0887942658,0.0112173244
-0.0889595055,0.0098212208
-0.0891027958,0.008422694
-0.0892241014,0.0070220891
-0.0893233922,0.0056197515
-0.0894006438,0.0042160273
-0.0894558372,0.0028112629
-0.0894889586,0.0014058049
-0.0895,1.00461019589188E-15
-0.0894889586,-0.0014058049
-0.0894558372,-0.0028112629
-0.0894006438,-0.0042160273
-0.0893233922,-0.0056197515
-0.0892241014,-0.0070220891
-0.0891027958,-0.008422694
-0.0889595055,-0.0098212208
-0.0887942658,-0.0112173244
-0.0886071174,-0.0126106603
-0.0883981065,-0.0140008846
-0.0881672847,-0.0153876545
-0.0879147089,-0.0167706277
-0.0876404416,-0.0181494629
-0.0873445502,-0.0195238201
-0.0870271079,-0.0208933601
-0.0866881929,-0.0222577449
-0.086327889,-0.023616638
-0.0859462849,-0.024969704
-0.0855434748,-0.0263166091
-0.0851195582,-0.027657021
-0.0846746396,-0.0289906089
-0.0842088288,-0.0303170439
-0.0837222408,-0.0316359985
-0.0832149955,-0.0329471475
-0.0826872182,-0.0342501672
-0.082139039,-0.0355447362
-0.0815705933,-0.0368305351
-0.0809820212,-0.0381072466
-0.080373468,-0.0393745557
-0.0797450839,-0.0406321497
-0.0790970239,-0.0418797184
-0.0784294479,-0.0431169538
-0.0777425205,-0.0443435508
-0.0770364114,-0.0455592067
-0.0763112947,-0.0467636215
-0.0755673493,-0.0479564982
-0.0748047588,-0.0491375422
-0.0740237114,-0.0503064623
-0.0732243997,-0.0514629701
-0.072407021,-0.0526067801
-0.0715717769,-0.0537376102
-0.0707188736,-0.0548551813
-0.0698485215,-0.0559592177
-0.0689609352,-0.0570494471
-0.0680563339,-0.0581256003
-0.0671349407,-0.0591874119
-0.066196983,-0.06023462
-0.0652426922,-0.061266966
-0.0642723036,-0.0622841953
-0.0632860569,-0.0632860569
-0.0622841953,-0.0642723036
-0.061266966,-0.0652426922
-0.06023462,-0.066196983
-0.0591874119,-0.0671349407
-0.0581256003,-0.0680563339
-0.0570494471,-0.0689609352
-0.0559592177,-0.0698485215
-0.0548551813,-0.0707188736
-0.0537376102,-0.0715717769
-0.0526067801,-0.072407021
-0.0514629701,-0.0732243997
-0.0503064623,-0.0740237114
-0.0491375422,-0.0748047588
-0.0479564982,-0.0755673493
-0.0467636215,-0.0763112947
-0.0455592067,-0.0770364114
-0.0443435508,-0.0777425205
-0.0431169538,-0.0784294479
-0.0418797184,-0.0790970239
-0.0406321497,-0.0797450839
-0.0393745557,-0.080373468
-0.0381072466,-0.0809820212
-0.0368305351,-0.0815705933
-0.0355447362,-0.082139039
-0.0342501672,-0.0826872182
-0.0329471475,-0.0832149955
-0.0316359985,-0.0837222408
-0.0303170439,-0.0842088288
-0.0289906089,-0.0846746396
-0.027657021,-0.0851195582
-0.0263166091,-0.0855434748
-0.024969704,-0.0859462849
-0.023616638,-0.086327889
-0.0222577449,-0.0866881929
-0.0208933601,-0.0870271079
-0.0195238201,-0.0873445502
-0.0181494629,-0.0876404416
-0.0167706277,-0.0879147089
-0.0153876545,-0.0881672847
-0.0140008846,-0.0883981065
-0.0126106603,-0.0886071174
-0.0112173244,-0.0887942658
-0.0098212208,-0.0889595055
-0.008422694,-0.0891027958
-0.0070220891,-0.0892241014
-0.0056197515,-0.0893233922
-0.0042160273,-0.0894006438
-0.0028112629,-0.0894558372
-0.0014058049,-0.0894889586
-1.7652641916681E-15,-0.0895
0.0014058049,-0.0894889586
0.0028112629,-0.0894558372
0.0042160273,-0.0894006438
0.0056197515,-0.0893233922
0.0070220891,-0.0892241014
0.008422694,-0.0891027958
0.0098212208,-0.0889595055
0.0112173244,-0.0887942658
0.0126106603,-0.0886071174
0.0140008846,-0.0883981065
0.0153876545,-0.0881672847
0.0167706277,-0.0879147089
0.0181494629,-0.0876404416
0.0195238201,-0.0873445502
0.0208933601,-0.0870271079
0.0222577449,-0.0866881929
0.023616638,-0.086327889
0.024969704,-0.0859462849
0.0263166091,-0.0855434748
0.027657021,-0.0851195582
0.0289906089,-0.0846746396
0.0303170439,-0.0842088288
0.0316359985,-0.0837222408
0.0329471475,-0.0832149955
0.0342501672,-0.0826872182
0.0355447362,-0.082139039
0.0368305351,-0.0815705933
0.0381072466,-0.0809820212
0.0393745557,-0.080373468
0.0406321497,-0.0797450839
0.0418797184,-0.0790970239
0.0431169538,-0.0784294479
0.0443435508,-0.0777425205
0.0455592067,-0.0770364114
0.0467636215,-0.0763112947
0.0479564982,-0.0755673493
0.0491375422,-0.0748047588
0.0503064623,-0.0740237114
0.0514629701,-0.0732243997
0.0526067801,-0.072407021
0.0537376102,-0.0715717769
0.0548551813,-0.0707188736
0.0559592177,-0.0698485215
0.0570494471,-0.0689609352
0.0581256003,-0.0680563339
0.0591874119,-0.0671349407
0.06023462,-0.066196983
0.061266966,-0.0652426922
0.0622841953,-0.0642723036
0.0632860569,-0.0632860569
0.0642723036,-0.0622841953
0.0652426922,-0.061266966
0.066196983,-0.06023462
0.0671349407,-0.0591874119
0.0680563339,-0.0581256003
0.0689609352,-0.0570494471
0.0698485215,-0.0559592177
0.0707188736,-0.0548551813
0.0715717769,-0.0537376102
0.072407021,-0.0526067801
0.0732243997,-0.0514629701
0.0740237114,-0.0503064623
0.0748047588,-0.0491375422
0.0755673493,-0.0479564982
0.0763112947,-0.0467636215
0.0770364114,-0.0455592067
0.0777425205,-0.0443435508
0.0784294479,-0.0431169538
0.0790970239,-0.0418797184
0.0797450839,-0.0406321497
0.080373468,-0.0393745557
0.0809820212,-0.0381072466
0.0815705933,-0.0368305351
0.082139039,-0.0355447362
0.0826872182,-0.0342501672
0.0832149955,-0.0329471475
0.0837222408,-0.0316359985
0.0842088288,-0.0303170439
0.0846746396,-0.0289906089
0.0851195582,-0.027657021
0.0855434748,-0.0263166091
0.0859462849,-0.024969704
0.086327889,-0.023616638
0.0866881929,-0.0222577449
0.0870271079,-0.0208933601
0.0873445502,-0.0195238201
0.0876404416,-0.0181494629
0.0879147089,-0.0167706277
0.0881672847,-0.0153876545
0.0883981065,-0.0140008846
0.0886071174,-0.0126106603
0.0887942658,-0.0112173244
0.0889595055,-0.0098212208
0.0891027958,-0.008422694
0.0892241014,-0.0070220891
0.0893233922,-0.0056197515
0.0894006438,-0.0042160273
0.0894558372,-0.0028112629
0.0894889586,-0.0014058049
0.0895,-2.5656641717259E-15


==> VoroCellScatt.txt <==
X-Scatt,Y-Scatt
0,0
-0.0442114472,-0.0001683235
0.0377265215,0.0267236233
0.0392814577,-0.0267157555
-0.0151549578,-0.0480904579
-0.0168687403,0.0481171608
-0.0662344992,0.0393590927
-0.0703032613,-0.044002533
0.0339761674,0.0795247555
0.034619987,-0.0796449184
0.0891451538,0.001973629


==> VoroCellX1.csv <==
X-Circle,Y-Circle,X-Scatt,Y-Scatt,X-1,Y-1,X-2,Y-2,X-3,Y-3,X-4,Y-4,X-5,Y-5,X-6,Y-6
0.0895,0,0,0,0.0073631083,0.0295942398,-0.0070063977,0.0890247178,0.0705608423,0.0547325998,0.0801938623,-0.0392865682,-0.0056071937,-0.0891237872,-0.0892008657,-0.0042066062
0.0894889586,0.0014058049,-0.0442114472,-0.0001683235,0.0285311083,-0.0002857602,0.0160311083,0.0517142398,0.0160311083,0.0517142398,0.0567871083,0.0005342398,0.0175891083,-0.0514757602,-0.0416418917,-0.0313757602
0.0894558372,0.0028112629,0.0377265215,0.0267236233,0.0088511083,-0.0292257602,0.0073631083,0.0295942398,0.0073631083,0.0295942398,0.0285311083,-0.0002857602,0.0088511083,-0.0292257602,-0.0220318917,-0.0194857602
0.0894006438,0.0042160273,0.0392814577,-0.0267157555,-0.0220318917,-0.0194857602,-0.0221798917,0.0192442398,0.0285311083,-0.0002857602,0.0088511083,-0.0292257602,-0.0220318917,-0.0194857602,-0.0221798917,0.0192442398
0.0893233922,0.0056197515,-0.0151549578,-0.0480904579,-0.0221798917,0.0192442398,-0.0388838917,0.0286942398,0.0567871083,0.0005342398,0.0175891083,-0.0514757602,-0.0416418917,-0.0313757602,-0.0388838917,0.0286942398
0.0892241014,0.0070220891,-0.0168687403,0.0481171608,,,-0.0466591217,0.0761407668,0.0775687943,0.0442444588,0.0696924353,-0.0558341692,-0.0454573987,-0.0768642632,-0.0892889837,0.0014026638
0.0891027958,0.008422694,-0.0662344992,0.0393590927,,,,,,,,,,,,
0.0889595055,0.0098212208,-0.0703032613,-0.044002533,,,,,,,,,,,,
0.0887942658,0.0112173244,0.0339761674,0.0795247555,,,,,,,,,,,,
0.0886071174,0.0126106603,0.034619987,-0.0796449184,,,,,,,,,,,,
0.0883981065,0.0140008846,0.0891451538,0.001973629,,,,,,,,,,,,
0.0881672847,0.0153876545,,,,,,,,,,,,,,
0.0879147089,0.0167706277,,,,,,,,,,,,,,
0.0876404416,0.0181494629,,,,,,,,,,,,,,
0.0873445502,0.0195238201,,,,,,,,,,,,,,
0.0870271079,0.0208933601,,,,,,,,,,,,,,
0.0866881929,0.0222577449,,,,,,,,,,,,,,
0.086327889,0.023616638,,,,,,,,,,,,,,
0.0859462849,0.024969704,,,,,,,,,,,,,,
0.0855434748,0.0263166091,,,,,,,,,,,,,,
0.0851195582,0.027657021,,,,,,,,,,,,,,
0.0846746396,0.0289906089,,,,,,,,,,,,,,
0.0842088288,0.0303170439,,,,,,,,,,,,,,
0.0837222408,0.0316359985,,,,,,,,,,,,,,
0.0832149955,0.0329471475,,,,,,,,,,,,,,
0.0826872182,0.0342501672,,,,,,,,,,,,,,
0.082139039,0.0355447362,,,,,,,,,,,,,,
0.0815705933,0.0368305351,,,,,,,,,,,,,,
0.0809820212,0.0381072466,,,,,,,,,,,,,,
0.080373468,0.0393745557,,,,,,,,,,,,,,
0.0797450839,0.0406321497,,,,,,,,,,,,,,
0.0790970239,0.0418797184,,,,,,,,,,,,,,
0.0784294479,0.0431169538,,,,,,,,,,,,,,
0.0777425205,0.0443435508,,,,,,,,,,,,,,
0.0770364114,0.0455592067,,,,,,,,,,,,,,
0.0763112947,0.0467636215,,,,,,,,,,,,,,
0.0755673493,0.0479564982,,,,,,,,,,,,,,
0.0748047588,0.0491375422,,,,,,,,,,,,,,
0.0740237114,0.0503064623,,,,,,,,,,,,,,
0.0732243997,0.0514629701,,,,,,,,,,,,,,
0.072407021,0.0526067801,,,,,,,,,,,,,,
0.0715717769,0.0537376102,,,,,,,,,,,,,,
0.0707188736,0.0548551813,,,,,,,,,,,,,,
0.0698485215,0.0559592177,,,,,,,,,,,,,,
0.0689609352,0.0570494471,,,,,,,,,,,,,,
0.0680563339,0.0581256003,,,,,,,,,,,,,,
0.0671349407,0.0591874119,,,,,,,,,,,,,,
0.066196983,0.06023462,,,,,,,,,,,,,,
0.0652426922,0.061266966,,,,,,,,,,,,,,
0.0642723036,0.0622841953,,,,,,,,,,,,,,
0.0632860569,0.0632860569,,,,,,,,,,,,,,
0.0622841953,0.0642723036,,,,,,,,,,,,,,
0.061266966,0.0652426922,,,,,,,,,,,,,,
0.06023462,0.066196983,,,,,,,,,,,,,,
0.0591874119,0.0671349407,,,,,,,,,,,,,,
0.0581256003,0.0680563339,,,,,,,,,,,,,,
0.0570494471,0.0689609352,,,,,,,,,,,,,,
0.0559592177,0.0698485215,,,,,,,,,,,,,,
0.0548551813,0.0707188736,,,,,,,,,,,,,,
0.0537376102,0.0715717769,,,,,,,,,,,,,,
0.0526067801,0.072407021,,,,,,,,,,,,,,
0.0514629701,0.0732243997,,,,,,,,,,,,,,
0.0503064623,0.0740237114,,,,,,,,,,,,,,
0.0491375422,0.0748047588,,,,,,,,,,,,,,
0.0479564982,0.0755673493,,,,,,,,,,,,,,
0.0467636215,0.0763112947,,,,,,,,,,,,,,
0.0455592067,0.0770364114,,,,,,,,,,,,,,
0.0443435508,0.0777425205,,,,,,,,,,,,,,
0.0431169538,0.0784294479,,,,,,,,,,,,,,
0.0418797184,0.0790970239,,,,,,,,,,,,,,
0.0406321497,0.0797450839,,,,,,,,,,,,,,
0.0393745557,0.080373468,,,,,,,,,,,,,,
0.0381072466,0.0809820212,,,,,,,,,,,,,,
0.0368305351,0.0815705933,,,,,,,,,,,,,,
0.0355447362,0.082139039,,,,,,,,,,,,,,
0.0342501672,0.0826872182,,,,,,,,,,,,,,
0.0329471475,0.0832149955,,,,,,,,,,,,,,
0.0316359985,0.0837222408,,,,,,,,,,,,,,
0.0303170439,0.0842088288,,,,,,,,,,,,,,
0.0289906089,0.0846746396,,,,,,,,,,,,,,
0.027657021,0.0851195582,,,,,,,,,,,,,,
0.0263166091,0.0855434748,,,,,,,,,,,,,,
0.024969704,0.0859462849,,,,,,,,,,,,,,
0.023616638,0.086327889,,,,,,,,,,,,,,
0.0222577449,0.0866881929,,,,,,,,,,,,,,
0.0208933601,0.0870271079,,,,,,,,,,,,,,
0.0195238201,0.0873445502,,,,,,,,,,,,,,
0.0181494629,0.0876404416,,,,,,,,,,,,,,
0.0167706277,0.0879147089,,,,,,,,,,,,,,
0.0153876545,0.0881672847,,,,,,,,,,,,,,
0.0140008846,0.0883981065,,,,,,,,,,,,,,
0.0126106603,0.0886071174,,,,,,,,,,,,,,
0.0112173244,0.0887942658,,,,,,,,,,,,,,
0.0098212208,0.0889595055,,,,,,,,,,,,,,
0.008422694,0.0891027958,,,,,,,,,,,,,,
0.0070220891,0.0892241014,,,,,,,,,,,,,,
0.0056197515,0.0893233922,,,,,,,,,,,,,,
0.0042160273,0.0894006438,,,,,,,,,,,,,,
0.0028112629,0.0894558372,,,,,,,,,,,,,,
0.0014058049,0.0894889586,,,,,,,,,,,,,,
2.04210215834087E-16,0.0895,,,,,,,,,,,,,,
-0.0014058049,0.0894889586,,,,,,,,,,,,,,
-0.0028112629,0.0894558372,,,,,,,,,,,,,,
-0.0042160273,0.0894006438,,,,,,,,,,,,,,
-0.0056197515,0.0893233922,,,,,,,,,,,,,,
-0.0070220891,0.0892241014,,,,,,,,,,,,,,
-0.008422694,0.0891027958,,,,,,,,,,,,,,
-0.0098212208,0.0889595055,,,,,,,,,,,,,,
-0.0112173244,0.0887942658,,,,,,,,,,,,,,
-0.0126106603,0.0886071174,,,,,,,,,,,,,,
-0.0140008846,0.0883981065,,,,,,,,,,,,,,
-0.0153876545,0.0881672847,,,,,,,,,,,,,,
-0.0167706277,0.0879147089,,,,,,,,,,,,,,
-0.0181494629,0.0876404416,,,,,,,,,,,,,,
-0.0195238201,0.0873445502,,,,,,,,,,,,,,
-0.0208933601,0.0870271079,,,,,,,,,,,,,,
-0.0222577449,0.0866881929,,,,,,,,,,,,,,
-0.023616638,0.086327889,,,,,,,,,,,,,,
-0.024969704,0.0859462849,,,,,,,,,,,,,,
-0.0263166091,0.0855434748,,,,,,,,,,,,,,
-0.027657021,0.0851195582,,,,,,,,,,,,,,
-0.0289906089,0.0846746396,,,,,,,,,,,,,,
-0.0303170439,0.0842088288,,,,,,,,,,,,,,
-0.0316359985,0.0837222408,,,,,,,,,,,,,,
-0.0329471475,0.0832149955,,,,,,,,,,,,,,
-0.0342501672,0.0826872182,,,,,,,,,,,,,,
-0.0355447362,0.082139039,,,,,,,,,,,,,,
-0.0368305351,0.0815705933,,,,,,,,,,,,,,
-0.0381072466,0.0809820212,,,,,,,,,,,,,,
-0.0393745557,0.080373468,,,,,,,,,,,,,,
-0.0406321497,0.0797450839,,,,,,,,,,,,,,
-0.0418797184,0.0790970239,,,,,,,,,,,,,,
-0.0431169538,0.0784294479,,,,,,,,,,,,,,
-0.0443435508,0.0777425205,,,,,,,,,,,,,,
-0.0455592067,0.0770364114,,,,,,,,,,,,,,
-0.0467636215,0.0763112947,,,,,,,,,,,,,,
-0.0479564982,0.0755673493,,,,,,,,,,,,,,
-0.0491375422,0.0748047588,,,,,,,,,,,,,,
-0.0503064623,0.0740237114,,,,,,,,,,,,,,
-0.0514629701,0.0732243997,,,,,,,,,,,,,,
-0.0526067801,0.072407021,,,,,,,,,,,,,,
-0.0537376102,0.0715717769,,,,,,,,,,,,,,
-0.0548551813,0.0707188736,,,,,,,,,,,,,,
-0.0559592177,0.0698485215,,,,,,,,,,,,,,
-0.0570494471,0.0689609352,,,,,,,,,,,,,,
-0.0581256003,0.0680563339,,,,,,,,,,,,,,
-0.0591874119,0.0671349407,,,,,,,,,,,,,,
-0.06023462,0.066196983,,,,,,,,,,,,,,
-0.061266966,0.0652426922,,,,,,,,,,,,,,
-0.0622841953,0.0642723036,,,,,,,,,,,,,,
-0.0632860569,0.0632860569,,,,,,,,,,,,,,
-0.0642723036,0.0622841953,,,,,,,,,,,,,,
-0.0652426922,0.061266966,,,,,,,,,,,,,,
-0.066196983,0.06023462,,,,,,,,,,,,,,
-0.0671349407,0.0591874119,,,,,,,,,,,,,,
-0.0680563339,0.0581256003,,,,,,,,,,,,,,
-0.0689609352,0.0570494471,,,,,,,,,,,,,,
-0.0698485215,0.0559592177,,,,,,,,,,,,,,
-0.0707188736,0.0548551813,,,,,,,,,,,,,,
-0.0715717769,0.0537376102,,,,,,,,,,,,,,
-0.072407021,0.0526067801,,,,,,,,,,,,,,
-0.0732243997,0.0514629701,,,,,,,,,,,,,,
-0.0740237114,0.0503064623,,,,,,,,,,,,,,
-0.0748047588,0.0491375422,,,,,,,,,,,,,,
-0.0755673493,0.0479564982,,,,,,,,,,,,,,
-0.0763112947,0.0467636215,,,,,,,,,,,,,,
-0.0770364114,0.0455592067,,,,,,,,,,,,,,
-0.0777425205,0.0443435508,,,,,,,,,,,,,,
-0.0784294479,0.0431169538,,,,,,,,,,,,,,
-0.0790970239,0.0418797184,,,,,,,,,,,,,,
-0.0797450839,0.0406321497,,,,,,,,,,,,,,
-0.080373468,0.0393745557,,,,,,,,,,,,,,
-0.0809820212,0.0381072466,,,,,,,,,,,,,,
-0.0815705933,0.0368305351,,,,,,,,,,,,,,
-0.082139039,0.0355447362,,,,,,,,,,,,,,
-0.0826872182,0.0342501672,,,,,,,,,,,,,,
-0.0832149955,0.0329471475,,,,,,,,,,,,,,
-0.0837222408,0.0316359985,,,,,,,,,,,,,,
-0.0842088288,0.0303170439,,,,,,,,,,,,,,
-0.0846746396,0.0289906089,,,,,,,,,,,,,,
-0.0851195582,0.027657021,,,,,,,,,,,,,,
-0.0855434748,0.0263166091,,,,,,,,,,,,,,
-0.0859462849,0.024969704,,,,,,,,,,,,,,
-0.086327889,0.023616638,,,,,,,,,,,,,,
-0.0866881929,0.0222577449,,,,,,,,,,,,,,
-0.0870271079,0.0208933601,,,,,,,,,,,,,,
-0.0873445502,0.0195238201,,,,,,,,,,,,,,
-0.0876404416,0.0181494629,,,,,,,,,,,,,,
-0.0879147089,0.0167706277,,,,,,,,,,,,,,
-0.0881672847,0.0153876545,,,,,,,,,,,,,,
-0.0883981065,0.0140008846,,,,,,,,,,,,,,
-0.0886071174,0.0126106603,,,,,,,,,,,,,,
-0.0887942658,0.0112173244,,,,,,,,,,,,,,
-0.0889595055,0.0098212208,,,,,,,,,,,,,,
-0.0891027958,0.008422694,,,,,,,,,,,,,,
-0.0892241014,0.0070220891,,,,,,,,,,,,,,
-0.0893233922,0.0056197515,,,,,,,,,,,,,,
-0.0894006438,0.0042160273,,,,,,,,,,,,,,
-0.0894558372,0.0028112629,,,,,,,,,,,,,,
-0.0894889586,0.0014058049,,,,,,,,,,,,,,
-0.0895,1.00461019589188E-15,,,,,,,,,,,,,,
-0.0894889586,-0.0014058049,,,,,,,,,,,,,,
-0.0894558372,-0.0028112629,,,,,,,,,,,,,,
-0.0894006438,-0.0042160273,,,,,,,,,,,,,,
-0.0893233922,-0.0056197515,,,,,,,,,,,,,,
-0.0892241014,-0.0070220891,,,,,,,,,,,,,,
-0.0891027958,-0.008422694,,,,,,,,,,,,,,
-0.0889595055,-0.0098212208,,,,,,,,,,,,,,
-0.0887942658,-0.0112173244,,,,,,,,,,,,,,
-0.0886071174,-0.0126106603,,,,,,,,,,,,,,
-0.0883981065,-0.0140008846,,,,,,,,,,,,,,
-0.0881672847,-0.0153876545,,,,,,,,,,,,,,
-0.0879147089,-0.0167706277,,,,,,,,,,,,,,
-0.0876404416,-0.0181494629,,,,,,,,,,,,,,
-0.0873445502,-0.0195238201,,,,,,,,,,,,,,
-0.0870271079,-0.0208933601,,,,,,,,,,,,,,
-0.0866881929,-0.0222577449,,,,,,,,,,,,,,
-0.086327889,-0.023616638,,,,,,,,,,,,,,
-0.0859462849,-0.024969704,,,,,,,,,,,,,,
-0.0855434748,-0.0263166091,,,,,,,,,,,,,,
-0.0851195582,-0.027657021,,,,,,,,,,,,,,
-0.0846746396,-0.0289906089,,,,,,,,,,,,,,
-0.0842088288,-0.0303170439,,,,,,,,,,,,,,
-0.0837222408,-0.0316359985,,,,,,,,,,,,,,
-0.0832149955,-0.0329471475,,,,,,,,,,,,,,
-0.0826872182,-0.0342501672,,,,,,,,,,,,,,
-0.082139039,-0.0355447362,,,,,,,,,,,,,,
-0.0815705933,-0.0368305351,,,,,,,,,,,,,,
-0.0809820212,-0.0381072466,,,,,,,,,,,,,,
-0.080373468,-0.0393745557,,,,,,,,,,,,,,
-0.0797450839,-0.0406321497,,,,,,,,,,,,,,
-0.0790970239,-0.0418797184,,,,,,,,,,,,,,
-0.0784294479,-0.0431169538,,,,,,,,,,,,,,
-0.0777425205,-0.0443435508,,,,,,,,,,,,,,
-0.0770364114,-0.0455592067,,,,,,,,,,,,,,
-0.0763112947,-0.0467636215,,,,,,,,,,,,,,
-0.0755673493,-0.0479564982,,,,,,,,,,,,,,
-0.0748047588,-0.0491375422,,,,,,,,,,,,,,
-0.0740237114,-0.0503064623,,,,,,,,,,,,,,
-0.0732243997,-0.0514629701,,,,,,,,,,,,,,
-0.072407021,-0.0526067801,,,,,,,,,,,,,,
-0.0715717769,-0.0537376102,,,,,,,,,,,,,,
-0.0707188736,-0.0548551813,,,,,,,,,,,,,,
-0.0698485215,-0.0559592177,,,,,,,,,,,,,,
-0.0689609352,-0.0570494471,,,,,,,,,,,,,,
-0.0680563339,-0.0581256003,,,,,,,,,,,,,,
-0.0671349407,-0.0591874119,,,,,,,,,,,,,,
-0.066196983,-0.06023462,,,,,,,,,,,,,,
-0.0652426922,-0.061266966,,,,,,,,,,,,,,
-0.0642723036,-0.0622841953,,,,,,,,,,,,,,
-0.0632860569,-0.0632860569,,,,,,,,,,,,,,
-0.0622841953,-0.0642723036,,,,,,,,,,,,,,
-0.061266966,-0.0652426922,,,,,,,,,,,,,,
-0.06023462,-0.066196983,,,,,,,,,,,,,,
-0.0591874119,-0.0671349407,,,,,,,,,,,,,,
-0.0581256003,-0.0680563339,,,,,,,,,,,,,,
-0.0570494471,-0.0689609352,,,,,,,,,,,,,,
-0.0559592177,-0.0698485215,,,,,,,,,,,,,,
-0.0548551813,-0.0707188736,,,,,,,,,,,,,,
-0.0537376102,-0.0715717769,,,,,,,,,,,,,,
-0.0526067801,-0.072407021,,,,,,,,,,,,,,
-0.0514629701,-0.0732243997,,,,,,,,,,,,,,
-0.0503064623,-0.0740237114,,,,,,,,,,,,,,
-0.0491375422,-0.0748047588,,,,,,,,,,,,,,
-0.0479564982,-0.0755673493,,,,,,,,,,,,,,
-0.0467636215,-0.0763112947,,,,,,,,,,,,,,
-0.0455592067,-0.0770364114,,,,,,,,,,,,,,
-0.0443435508,-0.0777425205,,,,,,,,,,,,,,
-0.0431169538,-0.0784294479,,,,,,,,,,,,,,
-0.0418797184,-0.0790970239,,,,,,,,,,,,,,
-0.0406321497,-0.0797450839,,,,,,,,,,,,,,
-0.0393745557,-0.080373468,,,,,,,,,,,,,,
-0.0381072466,-0.0809820212,,,,,,,,,,,,,,
-0.0368305351,-0.0815705933,,,,,,,,,,,,,,
-0.0355447362,-0.082139039,,,,,,,,,,,,,,
-0.0342501672,-0.0826872182,,,,,,,,,,,,,,
-0.0329471475,-0.0832149955,,,,,,,,,,,,,,
-0.0316359985,-0.0837222408,,,,,,,,,,,,,,
-0.0303170439,-0.0842088288,,,,,,,,,,,,,,
-0.0289906089,-0.0846746396,,,,,,,,,,,,,,
-0.027657021,-0.0851195582,,,,,,,,,,,,,,
-0.0263166091,-0.0855434748,,,,,,,,,,,,,,
-0.024969704,-0.0859462849,,,,,,,,,,,,,,
-0.023616638,-0.086327889,,,,,,,,,,,,,,
-0.0222577449,-0.0866881929,,,,,,,,,,,,,,
-0.0208933601,-0.0870271079,,,,,,,,,,,,,,
-0.0195238201,-0.0873445502,,,,,,,,,,,,,,
-0.0181494629,-0.0876404416,,,,,,,,,,,,,,
-0.0167706277,-0.0879147089,,,,,,,,,,,,,,
-0.0153876545,-0.0881672847,,,,,,,,,,,,,,
-0.0140008846,-0.0883981065,,,,,,,,,,,,,,
-0.0126106603,-0.0886071174,,,,,,,,,,,,,,
-0.0112173244,-0.0887942658,,,,,,,,,,,,,,
-0.0098212208,-0.0889595055,,,,,,,,,,,,,,
-0.008422694,-0.0891027958,,,,,,,,,,,,,,
-0.0070220891,-0.0892241014,,,,,,,,,,,,,,
-0.0056197515,-0.0893233922,,,,,,,,,,,,,,
-0.0042160273,-0.0894006438,,,,,,,,,,,,,,
-0.0028112629,-0.0894558372,,,,,,,,,,,,,,
-0.0014058049,-0.0894889586,,,,,,,,,,,,,,
-1.7652641916681E-15,-0.0895,,,,,,,,,,,,,,
0.0014058049,-0.0894889586,,,,,,,,,,,,,,
0.0028112629,-0.0894558372,,,,,,,,,,,,,,
0.0042160273,-0.0894006438,,,,,,,,,,,,,,
0.0056197515,-0.0893233922,,,,,,,,,,,,,,
0.0070220891,-0.0892241014,,,,,,,,,,,,,,
0.008422694,-0.0891027958,,,,,,,,,,,,,,
0.0098212208,-0.0889595055,,,,,,,,,,,,,,
0.0112173244,-0.0887942658,,,,,,,,,,,,,,
0.0126106603,-0.0886071174,,,,,,,,,,,,,,
0.0140008846,-0.0883981065,,,,,,,,,,,,,,
0.0153876545,-0.0881672847,,,,,,,,,,,,,,
0.0167706277,-0.0879147089,,,,,,,,,,,,,,
0.0181494629,-0.0876404416,,,,,,,,,,,,,,
0.0195238201,-0.0873445502,,,,,,,,,,,,,,
0.0208933601,-0.0870271079,,,,,,,,,,,,,,
0.0222577449,-0.0866881929,,,,,,,,,,,,,,
0.023616638,-0.086327889,,,,,,,,,,,,,,
0.024969704,-0.0859462849,,,,,,,,,,,,,,
0.0263166091,-0.0855434748,,,,,,,,,,,,,,
0.027657021,-0.0851195582,,,,,,,,,,,,,,
0.0289906089,-0.0846746396,,,,,,,,,,,,,,
0.0303170439,-0.0842088288,,,,,,,,,,,,,,
0.0316359985,-0.0837222408,,,,,,,,,,,,,,
0.0329471475,-0.0832149955,,,,,,,,,,,,,,
0.0342501672,-0.0826872182,,,,,,,,,,,,,,
0.0355447362,-0.082139039,,,,,,,,,,,,,,
0.0368305351,-0.0815705933,,,,,,,,,,,,,,
0.0381072466,-0.0809820212,,,,,,,,,,,,,,
0.0393745557,-0.080373468,,,,,,,,,,,,,,
0.0406321497,-0.0797450839,,,,,,,,,,,,,,
0.0418797184,-0.0790970239,,,,,,,,,,,,,,
0.0431169538,-0.0784294479,,,,,,,,,,,,,,
0.0443435508,-0.0777425205,,,,,,,,,,,,,,
0.0455592067,-0.0770364114,,,,,,,,,,,,,,
0.0467636215,-0.0763112947,,,,,,,,,,,,,,
0.0479564982,-0.0755673493,,,,,,,,,,,,,,
0.0491375422,-0.0748047588,,,,,,,,,,,,,,
0.0503064623,-0.0740237114,,,,,,,,,,,,,,
0.0514629701,-0.0732243997,,,,,,,,,,,,,,
0.0526067801,-0.072407021,,,,,,,,,,,,,,
0.0537376102,-0.0715717769,,,,,,,,,,,,,,
0.0548551813,-0.0707188736,,,,,,,,,,,,,,
0.0559592177,-0.0698485215,,,,,,,,,,,,,,
0.0570494471,-0.0689609352,,,,,,,,,,,,,,
0.0581256003,-0.0680563339,,,,,,,,,,,,,,
0.0591874119,-0.0671349407,,,,,,,,,,,,,,
0.06023462,-0.066196983,,,,,,,,,,,,,,
0.061266966,-0.0652426922,,,,,,,,,,,,,,
0.0622841953,-0.0642723036,,,,,,,,,,,,,,
0.0632860569,-0.0632860569,,,,,,,,,,,,,,
0.0642723036,-0.0622841953,,,,,,,,,,,,,,
0.0652426922,-0.061266966,,,,,,,,,,,,,,
0.066196983,-0.06023462,,,,,,,,,,,,,,
0.0671349407,-0.0591874119,,,,,,,,,,,,,,
0.0680563339,-0.0581256003,,,,,,,,,,,,,,
0.0689609352,-0.0570494471,,,,,,,,,,,,,,
0.0698485215,-0.0559592177,,,,,,,,,,,,,,
0.0707188736,-0.0548551813,,,,,,,,,,,,,,
0.0715717769,-0.0537376102,,,,,,,,,,,,,,
0.072407021,-0.0526067801,,,,,,,,,,,,,,
0.0732243997,-0.0514629701,,,,,,,,,,,,,,
0.0740237114,-0.0503064623,,,,,,,,,,,,,,
0.0748047588,-0.0491375422,,,,,,,,,,,,,,
0.0755673493,-0.0479564982,,,,,,,,,,,,,,
0.0763112947,-0.0467636215,,,,,,,,,,,,,,
0.0770364114,-0.0455592067,,,,,,,,,,,,,,
0.0777425205,-0.0443435508,,,,,,,,,,,,,,
0.0784294479,-0.0431169538,,,,,,,,,,,,,,
0.0790970239,-0.0418797184,,,,,,,,,,,,,,
0.0797450839,-0.0406321497,,,,,,,,,,,,,,
0.080373468,-0.0393745557,,,,,,,,,,,,,,
0.0809820212,-0.0381072466,,,,,,,,,,,,,,
0.0815705933,-0.0368305351,,,,,,,,,,,,,,
0.082139039,-0.0355447362,,,,,,,,,,,,,,
0.0826872182,-0.0342501672,,,,,,,,,,,,,,
0.0832149955,-0.0329471475,,,,,,,,,,,,,,
0.0837222408,-0.0316359985,,,,,,,,,,,,,,
0.0842088288,-0.0303170439,,,,,,,,,,,,,,
0.0846746396,-0.0289906089,,,,,,,,,,,,,,
0.0851195582,-0.027657021,,,,,,,,,,,,,,
0.0855434748,-0.0263166091,,,,,,,,,,,,,,
0.0859462849,-0.024969704,,,,,,,,,,,,,,
0.086327889,-0.023616638,,,,,,,,,,,,,,
0.0866881929,-0.0222577449,,,,,,,,,,,,,,
0.0870271079,-0.0208933601,,,,,,,,,,,,,,
0.0873445502,-0.0195238201,,,,,,,,,,,,,,
0.0876404416,-0.0181494629,,,,,,,,,,,,,,
0.0879147089,-0.0167706277,,,,,,,,,,,,,,
0.0881672847,-0.0153876545,,,,,,,,,,,,,,
0.0883981065,-0.0140008846,,,,,,,,,,,,,,
0.0886071174,-0.0126106603,,,,,,,,,,,,,,
0.0887942658,-0.0112173244,,,,,,,,,,,,,,
0.0889595055,-0.0098212208,,,,,,,,,,,,,,
0.0891027958,-0.008422694,,,,,,,,,,,,,,
0.0892241014,-0.0070220891,,,,,,,,,,,,,,
0.0893233922,-0.0056197515,,,,,,,,,,,,,,
0.0894006438,-0.0042160273,,,,,,,,,,,,,,
0.0894558372,-0.0028112629,,,,,,,,,,,,,,
0.0894889586,-0.0014058049,,,,,,,,,,,,,,
0.0895,-2.5656641717259E-15,,,,,,,,,,,,,,


==> VoroCellX1.txt <==
X-1,Y-1,X-2,Y-2,X-3,Y-3,X-4,Y-4,X-5,Y-5
0.0073631083,0.0295942398,-0.0070063977,0.0890247178,0.0705608423,0.0547325998,0.0801938623,-0.0392865682,-0.0056071937,-0.0891237872
0.0285311083,-0.0002857602,0.0160311083,0.0517142398,0.0160311083,0.0517142398,0.0567871083,0.0005342398,0.0175891083,-0.0514757602
0.0088511083,-0.0292257602,0.0073631083,0.0295942398,0.0073631083,0.0295942398,0.0285311083,-0.0002857602,0.0088511083,-0.0292257602
-0.0220318917,-0.0194857602,-0.0221798917,0.0192442398,0.0285311083,-0.0002857602,0.0088511083,-0.0292257602,-0.0220318917,-0.0194857602
-0.0221798917,0.0192442398,-0.0388838917,0.0286942398,0.0567871083,0.0005342398,0.0175891083,-0.0514757602,-0.0416418917,-0.0313757602
-0.0466591217,0.0761407668,0.0775687943,0.0442444588,0.0696924353,-0.0558341692,-0.0454573987,-0.0768642632,-0.0892889837,0.0014026638


==> VoroCellX6.csv <==
X-Circle,Y-Circle,X-Scatt,Y-Scatt,X-1,Y-1,X-2,Y-2,X-3,Y-3,X-4,Y-4,X-5,Y-5,X-6,Y-6
0.0895,0,0,0,0.0073631083,0.0295942398,-0.0070063977,0.0890247178,0.0705608423,0.0547325998,0.0801938623,-0.0392865682,-0.0056071937,-0.0891237872,-0.0892008657,-0.0042066062
0.0894889586,0.0014058049,-0.0442114472,-0.0001683235,0.0285311083,-0.0002857602,0.0160311083,0.0517142398,0.0160311083,0.0517142398,0.0567871083,0.0005342398,0.0175891083,-0.0514757602,-0.0416418917,-0.0313757602
0.0894558372,0.0028112629,0.0377265215,0.0267236233,0.0088511083,-0.0292257602,0.0073631083,0.0295942398,0.0073631083,0.0295942398,0.0285311083,-0.0002857602,0.0088511083,-0.0292257602,-0.0220318917,-0.0194857602
0.0894006438,0.0042160273,0.0392814577,-0.0267157555,-0.0220318917,-0.0194857602,-0.0221798917,0.0192442398,0.0285311083,-0.0002857602,0.0088511083,-0.0292257602,-0.0220318917,-0.0194857602,-0.0221798917,0.0192442398
0.0893233922,0.0056197515,-0.0151549578,-0.0480904579,-0.0221798917,0.0192442398,-0.0388838917,0.0286942398,0.0567871083,0.0005342398,0.0175891083,-0.0514757602,-0.0416418917,-0.0313757602,-0.0388838917,0.0286942398
0.0892241014,0.0070220891,-0.0168687403,0.0481171608,,,-0.0466591217,0.0761407668,0.0775687943,0.0442444588,0.0696924353,-0.0558341692,-0.0454573987,-0.0768642632,-0.0892889837,0.0014026638
0.0891027958,0.008422694,-0.0662344992,0.0393590927,,,,,,,,,,,,
0.0889595055,0.0098212208,-0.0703032613,-0.044002533,,,,,,,,,,,,
0.0887942658,0.0112173244,0.0339761674,0.0795247555,,,,,,,,,,,,
0.0886071174,0.0126106603,0.034619987,-0.0796449184,,,,,,,,,,,,
0.0883981065,0.0140008846,0.0891451538,0.001973629,,,,,,,,,,,,
0.0881672847,0.0153876545,,,,,,,,,,,,,,
0.0879147089,0.0167706277,,,,,,,,,,,,,,
0.0876404416,0.0181494629,,,,,,,,,,,,,,
0.0873445502,0.0195238201,,,,,,,,,,,,,,
0.0870271079,0.0208933601,,,,,,,,,,,,,,
0.0866881929,0.0222577449,,,,,,,,,,,,,,
0.086327889,0.023616638,,,,,,,,,,,,,,
0.0859462849,0.024969704,,,,,,,,,,,,,,
0.0855434748,0.0263166091,,,,,,,,,,,,,,
0.0851195582,0.027657021,,,,,,,,,,,,,,
0.0846746396,0.0289906089,,,,,,,,,,,,,,
0.0842088288,0.0303170439,,,,,,,,,,,,,,
0.0837222408,0.0316359985,,,,,,,,,,,,,,
0.0832149955,0.0329471475,,,,,,,,,,,,,,
0.0826872182,0.0342501672,,,,,,,,,,,,,,
0.082139039,0.0355447362,,,,,,,,,,,,,,
0.0815705933,0.0368305351,,,,,,,,,,,,,,
0.0809820212,0.0381072466,,,,,,,,,,,,,,
0.080373468,0.0393745557,,,,,,,,,,,,,,
0.0797450839,0.0406321497,,,,,,,,,,,,,,
0.0790970239,0.0418797184,,,,,,,,,,,,,,
0.0784294479,0.0431169538,,,,,,,,,,,,,,
0.0777425205,0.0443435508,,,,,,,,,,,,,,
0.0770364114,0.0455592067,,,,,,,,,,,,,,
0.0763112947,0.0467636215,,,,,,,,,,,,,,
0.0755673493,0.0479564982,,,,,,,,,,,,,,
0.0748047588,0.0491375422,,,,,,,,,,,,,,
0.0740237114,0.0503064623,,,,,,,,,,,,,,
0.0732243997,0.0514629701,,,,,,,,,,,,,,
0.072407021,0.0526067801,,,,,,,,,,,,,,
0.0715717769,0.0537376102,,,,,,,,,,,,,,
0.0707188736,0.0548551813,,,,,,,,,,,,,,
0.0698485215,0.0559592177,,,,,,,,,,,,,,
0.0689609352,0.0570494471,,,,,,,,,,,,,,
0.0680563339,0.0581256003,,,,,,,,,,,,,,
0.0671349407,0.0591874119,,,,,,,,,,,,,,
0.066196983,0.06023462,,,,,,,,,,,,,,
0.0652426922,0.061266966,,,,,,,,,,,,,,
0.0642723036,0.0622841953,,,,,,,,,,,,,,
0.0632860569,0.0632860569,,,,,,,,,,,,,,
0.0622841953,0.0642723036,,,,,,,,,,,,,,
0.061266966,0.0652426922,,,,,,,,,,,,,,
0.06023462,0.066196983,,,,,,,,,,,,,,
0.0591874119,0.0671349407,,,,,,,,,,,,,,
0.0581256003,0.0680563339,,,,,,,,,,,,,,
0.0570494471,0.0689609352,,,,,,,,,,,,,,
0.0559592177,0.0698485215,,,,,,,,,,,,,,
0.0548551813,0.0707188736,,,,,,,,,,,,,,
0.0537376102,0.0715717769,,,,,,,,,,,,,,
0.0526067801,0.072407021,,,,,,,,,,,,,,
0.0514629701,0.0732243997,,,,,,,,,,,,,,
0.0503064623,0.0740237114,,,,,,,,,,,,,,
0.0491375422,0.0748047588,,,,,,,,,,,,,,
0.0479564982,0.0755673493,,,,,,,,,,,,,,
0.0467636215,0.0763112947,,,,,,,,,,,,,,
0.0455592067,0.0770364114,,,,,,,,,,,,,,
0.0443435508,0.0777425205,,,,,,,,,,,,,,
0.0431169538,0.0784294479,,,,,,,,,,,,,,
0.0418797184,0.0790970239,,,,,,,,,,,,,,
0.0406321497,0.0797450839,,,,,,,,,,,,,,
0.0393745557,0.080373468,,,,,,,,,,,,,,
0.0381072466,0.0809820212,,,,,,,,,,,,,,
0.0368305351,0.0815705933,,,,,,,,,,,,,,
0.0355447362,0.082139039,,,,,,,,,,,,,,
0.0342501672,0.0826872182,,,,,,,,,,,,,,
0.0329471475,0.0832149955,,,,,,,,,,,,,,
0.0316359985,0.0837222408,,,,,,,,,,,,,,
0.0303170439,0.0842088288,,,,,,,,,,,,,,
0.0289906089,0.0846746396,,,,,,,,,,,,,,
0.027657021,0.0851195582,,,,,,,,,,,,,,
0.0263166091,0.0855434748,,,,,,,,,,,,,,
0.024969704,0.0859462849,,,,,,,,,,,,,,
0.023616638,0.086327889,,,,,,,,,,,,,,
0.0222577449,0.0866881929,,,,,,,,,,,,,,
0.0208933601,0.0870271079,,,,,,,,,,,,,,
0.0195238201,0.0873445502,,,,,,,,,,,,,,
0.0181494629,0.0876404416,,,,,,,,,,,,,,
0.0167706277,0.0879147089,,,,,,,,,,,,,,
0.0153876545,0.0881672847,,,,,,,,,,,,,,
0.0140008846,0.0883981065,,,,,,,,,,,,,,
0.0126106603,0.0886071174,,,,,,,,,,,,,,
0.0112173244,0.0887942658,,,,,,,,,,,,,,
0.0098212208,0.0889595055,,,,,,,,,,,,,,
0.008422694,0.0891027958,,,,,,,,,,,,,,
0.0070220891,0.0892241014,,,,,,,,,,,,,,
0.0056197515,0.0893233922,,,,,,,,,,,,,,
0.0042160273,0.0894006438,,,,,,,,,,,,,,
0.0028112629,0.0894558372,,,,,,,,,,,,,,
0.0014058049,0.0894889586,,,,,,,,,,,,,,
2.04210215834087E-16,0.0895,,,,,,,,,,,,,,
-0.0014058049,0.0894889586,,,,,,,,,,,,,,
-0.0028112629,0.0894558372,,,,,,,,,,,,,,
-0.0042160273,0.0894006438,,,,,,,,,,,,,,
-0.0056197515,0.0893233922,,,,,,,,,,,,,,
-0.0070220891,0.0892241014,,,,,,,,,,,,,,
-0.008422694,0.0891027958,,,,,,,,,,,,,,
-0.0098212208,0.0889595055,,,,,,,,,,,,,,
-0.0112173244,0.0887942658,,,,,,,,,,,,,,
-0.0126106603,0.0886071174,,,,,,,,,,,,,,
-0.0140008846,0.0883981065,,,,,,,,,,,,,,
-0.0153876545,0.0881672847,,,,,,,,,,,,,,
-0.0167706277,0.0879147089,,,,,,,,,,,,,,
-0.0181494629,0.0876404416,,,,,,,,,,,,,,
-0.0195238201,0.0873445502,,,,,,,,,,,,,,
-0.0208933601,0.0870271079,,,,,,,,,,,,,,
-0.0222577449,0.0866881929,,,,,,,,,,,,,,
-0.023616638,0.086327889,,,,,,,,,,,,,,
-0.024969704,0.0859462849,,,,,,,,,,,,,,
-0.0263166091,0.0855434748,,,,,,,,,,,,,,
-0.027657021,0.0851195582,,,,,,,,,,,,,,
-0.0289906089,0.0846746396,,,,,,,,,,,,,,
-0.0303170439,0.0842088288,,,,,,,,,,,,,,
-0.0316359985,0.0837222408,,,,,,,,,,,,,,
-0.0329471475,0.0832149955,,,,,,,,,,,,,,
-0.0342501672,0.0826872182,,,,,,,,,,,,,,
-0.0355447362,0.082139039,,,,,,,,,,,,,,
-0.0368305351,0.0815705933,,,,,,,,,,,,,,
-0.0381072466,0.0809820212,,,,,,,,,,,,,,
-0.0393745557,0.080373468,,,,,,,,,,,,,,
-0.0406321497,0.0797450839,,,,,,,,,,,,,,
-0.0418797184,0.0790970239,,,,,,,,,,,,,,
-0.0431169538,0.0784294479,,,,,,,,,,,,,,
-0.0443435508,0.0777425205,,,,,,,,,,,,,,
-0.0455592067,0.0770364114,,,,,,,,,,,,,,
-0.0467636215,0.0763112947,,,,,,,,,,,,,,
-0.0479564982,0.0755673493,,,,,,,,,,,,,,
-0.0491375422,0.0748047588,,,,,,,,,,,,,,
-0.0503064623,0.0740237114,,,,,,,,,,,,,,
-0.0514629701,0.0732243997,,,,,,,,,,,,,,
-0.0526067801,0.072407021,,,,,,,,,,,,,,
-0.0537376102,0.0715717769,,,,,,,,,,,,,,
-0.0548551813,0.0707188736,,,,,,,,,,,,,,
-0.0559592177,0.0698485215,,,,,,,,,,,,,,
-0.0570494471,0.0689609352,,,,,,,,,,,,,,
-0.0581256003,0.0680563339,,,,,,,,,,,,,,
-0.0591874119,0.0671349407,,,,,,,,,,,,,,
-0.06023462,0.066196983,,,,,,,,,,,,,,
-0.061266966,0.0652426922,,,,,,,,,,,,,,
-0.0622841953,0.0642723036,,,,,,,,,,,,,,
-0.0632860569,0.0632860569,,,,,,,,,,,,,,
-0.0642723036,0.0622841953,,,,,,,,,,,,,,
-0.0652426922,0.061266966,,,,,,,,,,,,,,
-0.066196983,0.06023462,,,,,,,,,,,,,,
-0.0671349407,0.0591874119,,,,,,,,,,,,,,
-0.0680563339,0.0581256003,,,,,,,,,,,,,,
-0.0689609352,0.0570494471,,,,,,,,,,,,,,
-0.0698485215,0.0559592177,,,,,,,,,,,,,,
-0.0707188736,0.0548551813,,,,,,,,,,,,,,
-0.0715717769,0.0537376102,,,,,,,,,,,,,,
-0.072407021,0.0526067801,,,,,,,,,,,,,,
-0.0732243997,0.0514629701,,,,,,,,,,,,,,
-0.0740237114,0.0503064623,,,,,,,,,,,,,,
-0.0748047588,0.0491375422,,,,,,,,,,,,,,
-0.0755673493,0.0479564982,,,,,,,,,,,,,,
-0.0763112947,0.0467636215,,,,,,,,,,,,,,
-0.0770364114,0.0455592067,,,,,,,,,,,,,,
-0.0777425205,0.0443435508,,,,,,,,,,,,,,
-0.0784294479,0.0431169538,,,,,,,,,,,,,,
-0.0790970239,0.0418797184,,,,,,,,,,,,,,
-0.0797450839,0.0406321497,,,,,,,,,,,,,,
-0.080373468,0.0393745557,,,,,,,,,,,,,,
-0.0809820212,0.0381072466,,,,,,,,,,,,,,
-0.0815705933,0.0368305351,,,,,,,,,,,,,,
-0.082139039,0.0355447362,,,,,,,,,,,,,,
-0.0826872182,0.0342501672,,,,,,,,,,,,,,
-0.0832149955,0.0329471475,,,,,,,,,,,,,,
-0.0837222408,0.0316359985,,,,,,,,,,,,,,
-0.0842088288,0.0303170439,,,,,,,,,,,,,,
-0.0846746396,0.0289906089,,,,,,,,,,,,,,
-0.0851195582,0.027657021,,,,,,,,,,,,,,
-0.0855434748,0.0263166091,,,,,,,,,,,,,,
-0.0859462849,0.024969704,,,,,,,,,,,,,,
-0.086327889,0.023616638,,,,,,,,,,,,,,
-0.0866881929,0.0222577449,,,,,,,,,,,,,,
-0.0870271079,0.0208933601,,,,,,,,,,,,,,
-0.0873445502,0.0195238201,,,,,,,,,,,,,,
-0.0876404416,0.0181494629,,,,,,,,,,,,,,
-0.0879147089,0.0167706277,,,,,,,,,,,,,,
-0.0881672847,0.0153876545,,,,,,,,,,,,,,
-0.0883981065,0.0140008846,,,,,,,,,,,,,,
-0.0886071174,0.0126106603,,,,,,,,,,,,,,
-0.0887942658,0.0112173244,,,,,,,,,,,,,,
-0.0889595055,0.0098212208,,,,,,,,,,,,,,
-0.0891027958,0.008422694,,,,,,,,,,,,,,
-0.0892241014,0.0070220891,,,,,,,,,,,,,,
-0.0893233922,0.0056197515,,,,,,,,,,,,,,
-0.0894006438,0.0042160273,,,,,,,,,,,,,,
-0.0894558372,0.0028112629,,,,,,,,,,,,,,
-0.0894889586,0.0014058049,,,,,,,,,,,,,,
-0.0895,1.00461019589188E-15,,,,,,,,,,,,,,
-0.0894889586,-0.0014058049,,,,,,,,,,,,,,
-0.0894558372,-0.0028112629,,,,,,,,,,,,,,
-0.0894006438,-0.0042160273,,,,,,,,,,,,,,
-0.0893233922,-0.0056197515,,,,,,,,,,,,,,
-0.0892241014,-0.0070220891,,,,,,,,,,,,,,
-0.0891027958,-0.008422694,,,,,,,,,,,,,,
-0.0889595055,-0.0098212208,,,,,,,,,,,,,,
-0.0887942658,-0.0112173244,,,,,,,,,,,,,,
-0.0886071174,-0.0126106603,,,,,,,,,,,,,,
-0.0883981065,-0.0140008846,,,,,,,,,,,,,,
-0.0881672847,-0.0153876545,,,,,,,,,,,,,,
-0.0879147089,-0.0167706277,,,,,,,,,,,,,,
-0.0876404416,-0.0181494629,,,,,,,,,,,,,,
-0.0873445502,-0.0195238201,,,,,,,,,,,,,,
-0.0870271079,-0.0208933601,,,,,,,,,,,,,,
-0.0866881929,-0.0222577449,,,,,,,,,,,,,,
-0.086327889,-0.023616638,,,,,,,,,,,,,,
-0.0859462849,-0.024969704,,,,,,,,,,,,,,
-0.0855434748,-0.0263166091,,,,,,,,,,,,,,
-0.0851195582,-0.027657021,,,,,,,,,,,,,,
-0.0846746396,-0.0289906089,,,,,,,,,,,,,,
-0.0842088288,-0.0303170439,,,,,,,,,,,,,,
-0.0837222408,-0.0316359985,,,,,,,,,,,,,,
-0.0832149955,-0.0329471475,,,,,,,,,,,,,,
-0.0826872182,-0.0342501672,,,,,,,,,,,,,,
-0.082139039,-0.0355447362,,,,,,,,,,,,,,
-0.0815705933,-0.0368305351,,,,,,,,,,,,,,
-0.0809820212,-0.0381072466,,,,,,,,,,,,,,
-0.080373468,-0.0393745557,,,,,,,,,,,,,,
-0.0797450839,-0.0406321497,,,,,,,,,,,,,,
-0.0790970239,-0.0418797184,,,,,,,,,,,,,,
-0.0784294479,-0.0431169538,,,,,,,,,,,,,,
-0.0777425205,-0.0443435508,,,,,,,,,,,,,,
-0.0770364114,-0.0455592067,,,,,,,,,,,,,,
-0.0763112947,-0.0467636215,,,,,,,,,,,,,,
-0.0755673493,-0.0479564982,,,,,,,,,,,,,,
-0.0748047588,-0.0491375422,,,,,,,,,,,,,,
-0.0740237114,-0.0503064623,,,,,,,,,,,,,,
-0.0732243997,-0.0514629701,,,,,,,,,,,,,,
-0.072407021,-0.0526067801,,,,,,,,,,,,,,
-0.0715717769,-0.0537376102,,,,,,,,,,,,,,
-0.0707188736,-0.0548551813,,,,,,,,,,,,,,
-0.0698485215,-0.0559592177,,,,,,,,,,,,,,
-0.0689609352,-0.0570494471,,,,,,,,,,,,,,
-0.0680563339,-0.0581256003,,,,,,,,,,,,,,
-0.0671349407,-0.0591874119,,,,,,,,,,,,,,
-0.066196983,-0.06023462,,,,,,,,,,,,,,
-0.0652426922,-0.061266966,,,,,,,,,,,,,,
-0.0642723036,-0.0622841953,,,,,,,,,,,,,,
-0.0632860569,-0.0632860569,,,,,,,,,,,,,,
-0.0622841953,-0.0642723036,,,,,,,,,,,,,,
-0.061266966,-0.0652426922,,,,,,,,,,,,,,
-0.06023462,-0.066196983,,,,,,,,,,,,,,
-0.0591874119,-0.0671349407,,,,,,,,,,,,,,
-0.0581256003,-0.0680563339,,,,,,,,,,,,,,
-0.0570494471,-0.0689609352,,,,,,,,,,,,,,
-0.0559592177,-0.0698485215,,,,,,,,,,,,,,
-0.0548551813,-0.0707188736,,,,,,,,,,,,,,
-0.0537376102,-0.0715717769,,,,,,,,,,,,,,
-0.0526067801,-0.072407021,,,,,,,,,,,,,,
-0.0514629701,-0.0732243997,,,,,,,,,,,,,,
-0.0503064623,-0.0740237114,,,,,,,,,,,,,,
-0.0491375422,-0.0748047588,,,,,,,,,,,,,,
-0.0479564982,-0.0755673493,,,,,,,,,,,,,,
-0.0467636215,-0.0763112947,,,,,,,,,,,,,,
-0.0455592067,-0.0770364114,,,,,,,,,,,,,,
-0.0443435508,-0.0777425205,,,,,,,,,,,,,,
-0.0431169538,-0.0784294479,,,,,,,,,,,,,,
-0.0418797184,-0.0790970239,,,,,,,,,,,,,,
-0.0406321497,-0.0797450839,,,,,,,,,,,,,,
-0.0393745557,-0.080373468,,,,,,,,,,,,,,
-0.0381072466,-0.0809820212,,,,,,,,,,,,,,
-0.0368305351,-0.0815705933,,,,,,,,,,,,,,
-0.0355447362,-0.082139039,,,,,,,,,,,,,,
-0.0342501672,-0.0826872182,,,,,,,,,,,,,,
-0.0329471475,-0.0832149955,,,,,,,,,,,,,,
-0.0316359985,-0.0837222408,,,,,,,,,,,,,,
-0.0303170439,-0.0842088288,,,,,,,,,,,,,,
-0.0289906089,-0.0846746396,,,,,,,,,,,,,,
-0.027657021,-0.0851195582,,,,,,,,,,,,,,
-0.0263166091,-0.0855434748,,,,,,,,,,,,,,
-0.024969704,-0.0859462849,,,,,,,,,,,,,,
-0.023616638,-0.086327889,,,,,,,,,,,,,,
-0.0222577449,-0.0866881929,,,,,,,,,,,,,,
-0.0208933601,-0.0870271079,,,,,,,,,,,,,,
-0.0195238201,-0.0873445502,,,,,,,,,,,,,,
-0.0181494629,-0.0876404416,,,,,,,,,,,,,,
-0.0167706277,-0.0879147089,,,,,,,,,,,,,,
-0.0153876545,-0.0881672847,,,,,,,,,,,,,,
-0.0140008846,-0.0883981065,,,,,,,,,,,,,,
-0.0126106603,-0.0886071174,,,,,,,,,,,,,,
-0.0112173244,-0.0887942658,,,,,,,,,,,,,,
-0.0098212208,-0.0889595055,,,,,,,,,,,,,,
-0.008422694,-0.0891027958,,,,,,,,,,,,,,
-0.0070220891,-0.0892241014,,,,,,,,,,,,,,
-0.0056197515,-0.0893233922,,,,,,,,,,,,,,
-0.0042160273,-0.0894006438,,,,,,,,,,,,,,
-0.0028112629,-0.0894558372,,,,,,,,,,,,,,
-0.0014058049,-0.0894889586,,,,,,,,,,,,,,
-1.7652641916681E-15,-0.0895,,,,,,,,,,,,,,
0.0014058049,-0.0894889586,,,,,,,,,,,,,,
0.0028112629,-0.0894558372,,,,,,,,,,,,,,
0.0042160273,-0.0894006438,,,,,,,,,,,,,,
0.0056197515,-0.0893233922,,,,,,,,,,,,,,
0.0070220891,-0.0892241014,,,,,,,,,,,,,,
0.008422694,-0.0891027958,,,,,,,,,,,,,,
0.0098212208,-0.0889595055,,,,,,,,,,,,,,
0.0112173244,-0.0887942658,,,,,,,,,,,,,,
0.0126106603,-0.0886071174,,,,,,,,,,,,,,
0.0140008846,-0.0883981065,,,,,,,,,,,,,,
0.0153876545,-0.0881672847,,,,,,,,,,,,,,
0.0167706277,-0.0879147089,,,,,,,,,,,,,,
0.0181494629,-0.0876404416,,,,,,,,,,,,,,
0.0195238201,-0.0873445502,,,,,,,,,,,,,,
0.0208933601,-0.0870271079,,,,,,,,,,,,,,
0.0222577449,-0.0866881929,,,,,,,,,,,,,,
0.023616638,-0.086327889,,,,,,,,,,,,,,
0.024969704,-0.0859462849,,,,,,,,,,,,,,
0.0263166091,-0.0855434748,,,,,,,,,,,,,,
0.027657021,-0.0851195582,,,,,,,,,,,,,,
0.0289906089,-0.0846746396,,,,,,,,,,,,,,
0.0303170439,-0.0842088288,,,,,,,,,,,,,,
0.0316359985,-0.0837222408,,,,,,,,,,,,,,
0.0329471475,-0.0832149955,,,,,,,,,,,,,,
0.0342501672,-0.0826872182,,,,,,,,,,,,,,
0.0355447362,-0.082139039,,,,,,,,,,,,,,
0.0368305351,-0.0815705933,,,,,,,,,,,,,,
0.0381072466,-0.0809820212,,,,,,,,,,,,,,
0.0393745557,-0.080373468,,,,,,,,,,,,,,
0.0406321497,-0.0797450839,,,,,,,,,,,,,,
0.0418797184,-0.0790970239,,,,,,,,,,,,,,
0.0431169538,-0.0784294479,,,,,,,,,,,,,,
0.0443435508,-0.0777425205,,,,,,,,,,,,,,
0.0455592067,-0.0770364114,,,,,,,,,,,,,,
0.0467636215,-0.0763112947,,,,,,,,,,,,,,
0.0479564982,-0.0755673493,,,,,,,,,,,,,,
0.0491375422,-0.0748047588,,,,,,,,,,,,,,
0.0503064623,-0.0740237114,,,,,,,,,,,,,,
0.0514629701,-0.0732243997,,,,,,,,,,,,,,
0.0526067801,-0.072407021,,,,,,,,,,,,,,
0.0537376102,-0.0715717769,,,,,,,,,,,,,,
0.0548551813,-0.0707188736,,,,,,,,,,,,,,
0.0559592177,-0.0698485215,,,,,,,,,,,,,,
0.0570494471,-0.0689609352,,,,,,,,,,,,,,
0.0581256003,-0.0680563339,,,,,,,,,,,,,,
0.0591874119,-0.0671349407,,,,,,,,,,,,,,
0.06023462,-0.066196983,,,,,,,,,,,,,,
0.061266966,-0.0652426922,,,,,,,,,,,,,,
0.0622841953,-0.0642723036,,,,,,,,,,,,,,
0.0632860569,-0.0632860569,,,,,,,,,,,,,,
0.0642723036,-0.0622841953,,,,,,,,,,,,,,
0.0652426922,-0.061266966,,,,,,,,,,,,,,
0.066196983,-0.06023462,,,,,,,,,,,,,,
0.0671349407,-0.0591874119,,,,,,,,,,,,,,
0.0680563339,-0.0581256003,,,,,,,,,,,,,,
0.0689609352,-0.0570494471,,,,,,,,,,,,,,
0.0698485215,-0.0559592177,,,,,,,,,,,,,,
0.0707188736,-0.0548551813,,,,,,,,,,,,,,
0.0715717769,-0.0537376102,,,,,,,,,,,,,,
0.072407021,-0.0526067801,,,,,,,,,,,,,,
0.0732243997,-0.0514629701,,,,,,,,,,,,,,
0.0740237114,-0.0503064623,,,,,,,,,,,,,,
0.0748047588,-0.0491375422,,,,,,,,,,,,,,
0.0755673493,-0.0479564982,,,,,,,,,,,,,,
0.0763112947,-0.0467636215,,,,,,,,,,,,,,
0.0770364114,-0.0455592067,,,,,,,,,,,,,,
0.0777425205,-0.0443435508,,,,,,,,,,,,,,
0.0784294479,-0.0431169538,,,,,,,,,,,,,,
0.0790970239,-0.0418797184,,,,,,,,,,,,,,
0.0797450839,-0.0406321497,,,,,,,,,,,,,,
0.080373468,-0.0393745557,,,,,,,,,,,,,,
0.0809820212,-0.0381072466,,,,,,,,,,,,,,
0.0815705933,-0.0368305351,,,,,,,,,,,,,,
0.082139039,-0.0355447362,,,,,,,,,,,,,,
0.0826872182,-0.0342501672,,,,,,,,,,,,,,
0.0832149955,-0.0329471475,,,,,,,,,,,,,,
0.0837222408,-0.0316359985,,,,,,,,,,,,,,
0.0842088288,-0.0303170439,,,,,,,,,,,,,,
0.0846746396,-0.0289906089,,,,,,,,,,,,,,
0.0851195582,-0.027657021,,,,,,,,,,,,,,
0.0855434748,-0.0263166091,,,,,,,,,,,,,,
0.0859462849,-0.024969704,,,,,,,,,,,,,,
0.086327889,-0.023616638,,,,,,,,,,,,,,
0.0866881929,-0.0222577449,,,,,,,,,,,,,,
0.0870271079,-0.0208933601,,,,,,,,,,,,,,
0.0873445502,-0.0195238201,,,,,,,,,,,,,,
0.0876404416,-0.0181494629,,,,,,,,,,,,,,
0.0879147089,-0.0167706277,,,,,,,,,,,,,,
0.0881672847,-0.0153876545,,,,,,,,,,,,,,
0.0883981065,-0.0140008846,,,,,,,,,,,,,,
0.0886071174,-0.0126106603,,,,,,,,,,,,,,
0.0887942658,-0.0112173244,,,,,,,,,,,,,,
0.0889595055,-0.0098212208,,,,,,,,,,,,,,
0.0891027958,-0.008422694,,,,,,,,,,,,,,
0.0892241014,-0.0070220891,,,,,,,,,,,,,,
0.0893233922,-0.0056197515,,,,,,,,,,,,,,
0.0894006438,-0.0042160273,,,,,,,,,,,,,,
0.0894558372,-0.0028112629,,,,,,,,,,,,,,
0.0894889586,-0.0014058049,,,,,,,,,,,,,,
0.0895,-2.5656641717259E-15,,,,,,,,,,,,,,


==> VoroCellX6.txt <==
X-6,Y-6
-0.0892008657,-0.0042066062
-0.0416418917,-0.0313757602
-0.0220318917,-0.0194857602
-0.0221798917,0.0192442398
-0.0388838917,0.0286942398


==> VoroCell_Scatt.csv <==
X-Circle,Y-Circle,X-Scatt,Y-Scatt,X-1,Y-1,X-2,Y-2,X-3,Y-3,X-4,Y-4,X-5,Y-5,X-6,Y-6
0.0895,0,0,0,0.0073631083,0.0295942398,-0.0070063977,0.0890247178,0.0705608423,0.0547325998,0.0801938623,-0.0392865682,-0.0056071937,-0.0891237872,-0.0892008657,-0.0042066062
0.0894889586,0.0014058049,-0.0442114472,-0.0001683235,0.0285311083,-0.0002857602,0.0160311083,0.0517142398,0.0160311083,0.0517142398,0.0567871083,0.0005342398,0.0175891083,-0.0514757602,-0.0416418917,-0.0313757602
0.0894558372,0.0028112629,0.0377265215,0.0267236233,0.0088511083,-0.0292257602,0.0073631083,0.0295942398,0.0073631083,0.0295942398,0.0285311083,-0.0002857602,0.0088511083,-0.0292257602,-0.0220318917,-0.0194857602
0.0894006438,0.0042160273,0.0392814577,-0.0267157555,-0.0220318917,-0.0194857602,-0.0221798917,0.0192442398,0.0285311083,-0.0002857602,0.0088511083,-0.0292257602,-0.0220318917,-0.0194857602,-0.0221798917,0.0192442398
0.0893233922,0.0056197515,-0.0151549578,-0.0480904579,-0.0221798917,0.0192442398,-0.0388838917,0.0286942398,0.0567871083,0.0005342398,0.0175891083,-0.0514757602,-0.0416418917,-0.0313757602,-0.0388838917,0.0286942398
0.0892241014,0.0070220891,-0.0168687403,0.0481171608,,,-0.0466591217,0.0761407668,0.0775687943,0.0442444588,0.0696924353,-0.0558341692,-0.0454573987,-0.0768642632,-0.0892889837,0.0014026638
0.0891027958,0.008422694,-0.0662344992,0.0393590927,,,,,,,,,,,,
0.0889595055,0.0098212208,-0.0703032613,-0.044002533,,,,,,,,,,,,
0.0887942658,0.0112173244,0.0339761674,0.0795247555,,,,,,,,,,,,
0.0886071174,0.0126106603,0.034619987,-0.0796449184,,,,,,,,,,,,
0.0883981065,0.0140008846,0.0891451538,0.001973629,,,,,,,,,,,,
0.0881672847,0.0153876545,,,,,,,,,,,,,,
0.0879147089,0.0167706277,,,,,,,,,,,,,,
0.0876404416,0.0181494629,,,,,,,,,,,,,,
0.0873445502,0.0195238201,,,,,,,,,,,,,,
0.0870271079,0.0208933601,,,,,,,,,,,,,,
0.0866881929,0.0222577449,,,,,,,,,,,,,,
0.086327889,0.023616638,,,,,,,,,,,,,,
0.0859462849,0.024969704,,,,,,,,,,,,,,
0.0855434748,0.0263166091,,,,,,,,,,,,,,
0.0851195582,0.027657021,,,,,,,,,,,,,,
0.0846746396,0.0289906089,,,,,,,,,,,,,,
0.0842088288,0.0303170439,,,,,,,,,,,,,,
0.0837222408,0.0316359985,,,,,,,,,,,,,,
0.0832149955,0.0329471475,,,,,,,,,,,,,,
0.0826872182,0.0342501672,,,,,,,,,,,,,,
0.082139039,0.0355447362,,,,,,,,,,,,,,
0.0815705933,0.0368305351,,,,,,,,,,,,,,
0.0809820212,0.0381072466,,,,,,,,,,,,,,
0.080373468,0.0393745557,,,,,,,,,,,,,,
0.0797450839,0.0406321497,,,,,,,,,,,,,,
0.0790970239,0.0418797184,,,,,,,,,,,,,,
0.0784294479,0.0431169538,,,,,,,,,,,,,,
0.0777425205,0.0443435508,,,,,,,,,,,,,,
0.0770364114,0.0455592067,,,,,,,,,,,,,,
0.0763112947,0.0467636215,,,,,,,,,,,,,,
0.0755673493,0.0479564982,,,,,,,,,,,,,,
0.0748047588,0.0491375422,,,,,,,,,,,,,,
0.0740237114,0.0503064623,,,,,,,,,,,,,,
0.0732243997,0.0514629701,,,,,,,,,,,,,,
0.072407021,0.0526067801,,,,,,,,,,,,,,
0.0715717769,0.0537376102,,,,,,,,,,,,,,
0.0707188736,0.0548551813,,,,,,,,,,,,,,
0.0698485215,0.0559592177,,,,,,,,,,,,,,
0.0689609352,0.0570494471,,,,,,,,,,,,,,
0.0680563339,0.0581256003,,,,,,,,,,,,,,
0.0671349407,0.0591874119,,,,,,,,,,,,,,
0.066196983,0.06023462,,,,,,,,,,,,,,
0.0652426922,0.061266966,,,,,,,,,,,,,,
0.0642723036,0.0622841953,,,,,,,,,,,,,,
0.0632860569,0.0632860569,,,,,,,,,,,,,,
0.0622841953,0.0642723036,,,,,,,,,,,,,,
0.061266966,0.0652426922,,,,,,,,,,,,,,
0.06023462,0.066196983,,,,,,,,,,,,,,
0.0591874119,0.0671349407,,,,,,,,,,,,,,
0.0581256003,0.0680563339,,,,,,,,,,,,,,
0.0570494471,0.0689609352,,,,,,,,,,,,,,
0.0559592177,0.0698485215,,,,,,,,,,,,,,
0.0548551813,0.0707188736,,,,,,,,,,,,,,
0.0537376102,0.0715717769,,,,,,,,,,,,,,
0.0526067801,0.072407021,,,,,,,,,,,,,,
0.0514629701,0.0732243997,,,,,,,,,,,,,,
0.0503064623,0.0740237114,,,,,,,,,,,,,,
0.0491375422,0.0748047588,,,,,,,,,,,,,,
0.0479564982,0.0755673493,,,,,,,,,,,,,,
0.0467636215,0.0763112947,,,,,,,,,,,,,,
0.0455592067,0.0770364114,,,,,,,,,,,,,,
0.0443435508,0.0777425205,,,,,,,,,,,,,,
0.0431169538,0.0784294479,,,,,,,,,,,,,,
0.0418797184,0.0790970239,,,,,,,,,,,,,,
0.0406321497,0.0797450839,,,,,,,,,,,,,,
0.0393745557,0.080373468,,,,,,,,,,,,,,
0.0381072466,0.0809820212,,,,,,,,,,,,,,
0.0368305351,0.0815705933,,,,,,,,,,,,,,
0.0355447362,0.082139039,,,,,,,,,,,,,,
0.0342501672,0.0826872182,,,,,,,,,,,,,,
0.0329471475,0.0832149955,,,,,,,,,,,,,,
0.0316359985,0.0837222408,,,,,,,,,,,,,,
0.0303170439,0.0842088288,,,,,,,,,,,,,,
0.0289906089,0.0846746396,,,,,,,,,,,,,,
0.027657021,0.0851195582,,,,,,,,,,,,,,
0.0263166091,0.0855434748,,,,,,,,,,,,,,
0.024969704,0.0859462849,,,,,,,,,,,,,,
0.023616638,0.086327889,,,,,,,,,,,,,,
0.0222577449,0.0866881929,,,,,,,,,,,,,,
0.0208933601,0.0870271079,,,,,,,,,,,,,,
0.0195238201,0.0873445502,,,,,,,,,,,,,,
0.0181494629,0.0876404416,,,,,,,,,,,,,,
0.0167706277,0.0879147089,,,,,,,,,,,,,,
0.0153876545,0.0881672847,,,,,,,,,,,,,,
0.0140008846,0.0883981065,,,,,,,,,,,,,,
0.0126106603,0.0886071174,,,,,,,,,,,,,,
0.0112173244,0.0887942658,,,,,,,,,,,,,,
0.0098212208,0.0889595055,,,,,,,,,,,,,,
0.008422694,0.0891027958,,,,,,,,,,,,,,
0.0070220891,0.0892241014,,,,,,,,,,,,,,
0.0056197515,0.0893233922,,,,,,,,,,,,,,
0.0042160273,0.0894006438,,,,,,,,,,,,,,
0.0028112629,0.0894558372,,,,,,,,,,,,,,
0.0014058049,0.0894889586,,,,,,,,,,,,,,
2.04210215834087E-16,0.0895,,,,,,,,,,,,,,
-0.0014058049,0.0894889586,,,,,,,,,,,,,,
-0.0028112629,0.0894558372,,,,,,,,,,,,,,
-0.0042160273,0.0894006438,,,,,,,,,,,,,,
-0.0056197515,0.0893233922,,,,,,,,,,,,,,
-0.0070220891,0.0892241014,,,,,,,,,,,,,,
-0.008422694,0.0891027958,,,,,,,,,,,,,,
-0.0098212208,0.0889595055,,,,,,,,,,,,,,
-0.0112173244,0.0887942658,,,,,,,,,,,,,,
-0.0126106603,0.0886071174,,,,,,,,,,,,,,
-0.0140008846,0.0883981065,,,,,,,,,,,,,,
-0.0153876545,0.0881672847,,,,,,,,,,,,,,
-0.0167706277,0.0879147089,,,,,,,,,,,,,,
-0.0181494629,0.0876404416,,,,,,,,,,,,,,
-0.0195238201,0.0873445502,,,,,,,,,,,,,,
-0.0208933601,0.0870271079,,,,,,,,,,,,,,
-0.0222577449,0.0866881929,,,,,,,,,,,,,,
-0.023616638,0.086327889,,,,,,,,,,,,,,
-0.024969704,0.0859462849,,,,,,,,,,,,,,
-0.0263166091,0.0855434748,,,,,,,,,,,,,,
-0.027657021,0.0851195582,,,,,,,,,,,,,,
-0.0289906089,0.0846746396,,,,,,,,,,,,,,
-0.0303170439,0.0842088288,,,,,,,,,,,,,,
-0.0316359985,0.0837222408,,,,,,,,,,,,,,
-0.0329471475,0.0832149955,,,,,,,,,,,,,,
-0.0342501672,0.0826872182,,,,,,,,,,,,,,
-0.0355447362,0.082139039,,,,,,,,,,,,,,
-0.0368305351,0.0815705933,,,,,,,,,,,,,,
-0.0381072466,0.0809820212,,,,,,,,,,,,,,
-0.0393745557,0.080373468,,,,,,,,,,,,,,
-0.0406321497,0.0797450839,,,,,,,,,,,,,,
-0.0418797184,0.0790970239,,,,,,,,,,,,,,
-0.0431169538,0.0784294479,,,,,,,,,,,,,,
-0.0443435508,0.0777425205,,,,,,,,,,,,,,
-0.0455592067,0.0770364114,,,,,,,,,,,,,,
-0.0467636215,0.0763112947,,,,,,,,,,,,,,
-0.0479564982,0.0755673493,,,,,,,,,,,,,,
-0.0491375422,0.0748047588,,,,,,,,,,,,,,
-0.0503064623,0.0740237114,,,,,,,,,,,,,,
-0.0514629701,0.0732243997,,,,,,,,,,,,,,
-0.0526067801,0.072407021,,,,,,,,,,,,,,
-0.0537376102,0.0715717769,,,,,,,,,,,,,,
-0.0548551813,0.0707188736,,,,,,,,,,,,,,
-0.0559592177,0.0698485215,,,,,,,,,,,,,,
-0.0570494471,0.0689609352,,,,,,,,,,,,,,
-0.0581256003,0.0680563339,,,,,,,,,,,,,,
-0.0591874119,0.0671349407,,,,,,,,,,,,,,
-0.06023462,0.066196983,,,,,,,,,,,,,,
-0.061266966,0.0652426922,,,,,,,,,,,,,,
-0.0622841953,0.0642723036,,,,,,,,,,,,,,
-0.0632860569,0.0632860569,,,,,,,,,,,,,,
-0.0642723036,0.0622841953,,,,,,,,,,,,,,
-0.0652426922,0.061266966,,,,,,,,,,,,,,
-0.066196983,0.06023462,,,,,,,,,,,,,,
-0.0671349407,0.0591874119,,,,,,,,,,,,,,
-0.0680563339,0.0581256003,,,,,,,,,,,,,,
-0.0689609352,0.0570494471,,,,,,,,,,,,,,
-0.0698485215,0.0559592177,,,,,,,,,,,,,,
-0.0707188736,0.0548551813,,,,,,,,,,,,,,
-0.0715717769,0.0537376102,,,,,,,,,,,,,,
-0.072407021,0.0526067801,,,,,,,,,,,,,,
-0.0732243997,0.0514629701,,,,,,,,,,,,,,
-0.0740237114,0.0503064623,,,,,,,,,,,,,,
-0.0748047588,0.0491375422,,,,,,,,,,,,,,
-0.0755673493,0.0479564982,,,,,,,,,,,,,,
-0.0763112947,0.0467636215,,,,,,,,,,,,,,
-0.0770364114,0.0455592067,,,,,,,,,,,,,,
-0.0777425205,0.0443435508,,,,,,,,,,,,,,
-0.0784294479,0.0431169538,,,,,,,,,,,,,,
-0.0790970239,0.0418797184,,,,,,,,,,,,,,
-0.0797450839,0.0406321497,,,,,,,,,,,,,,
-0.080373468,0.0393745557,,,,,,,,,,,,,,
-0.0809820212,0.0381072466,,,,,,,,,,,,,,
-0.0815705933,0.0368305351,,,,,,,,,,,,,,
-0.082139039,0.0355447362,,,,,,,,,,,,,,
-0.0826872182,0.0342501672,,,,,,,,,,,,,,
-0.0832149955,0.0329471475,,,,,,,,,,,,,,
-0.0837222408,0.0316359985,,,,,,,,,,,,,,
-0.0842088288,0.0303170439,,,,,,,,,,,,,,
-0.0846746396,0.0289906089,,,,,,,,,,,,,,
-0.0851195582,0.027657021,,,,,,,,,,,,,,
-0.0855434748,0.0263166091,,,,,,,,,,,,,,
-0.0859462849,0.024969704,,,,,,,,,,,,,,
-0.086327889,0.023616638,,,,,,,,,,,,,,
-0.0866881929,0.0222577449,,,,,,,,,,,,,,
-0.0870271079,0.0208933601,,,,,,,,,,,,,,
-0.0873445502,0.0195238201,,,,,,,,,,,,,,
-0.0876404416,0.0181494629,,,,,,,,,,,,,,
-0.0879147089,0.0167706277,,,,,,,,,,,,,,
-0.0881672847,0.0153876545,,,,,,,,,,,,,,
-0.0883981065,0.0140008846,,,,,,,,,,,,,,
-0.0886071174,0.0126106603,,,,,,,,,,,,,,
-0.0887942658,0.0112173244,,,,,,,,,,,,,,
-0.0889595055,0.0098212208,,,,,,,,,,,,,,
-0.0891027958,0.008422694,,,,,,,,,,,,,,
-0.0892241014,0.0070220891,,,,,,,,,,,,,,
-0.0893233922,0.0056197515,,,,,,,,,,,,,,
-0.0894006438,0.0042160273,,,,,,,,,,,,,,
-0.0894558372,0.0028112629,,,,,,,,,,,,,,
-0.0894889586,0.0014058049,,,,,,,,,,,,,,
-0.0895,1.00461019589188E-15,,,,,,,,,,,,,,
-0.0894889586,-0.0014058049,,,,,,,,,,,,,,
-0.0894558372,-0.0028112629,,,,,,,,,,,,,,
-0.0894006438,-0.0042160273,,,,,,,,,,,,,,
-0.0893233922,-0.0056197515,,,,,,,,,,,,,,
-0.0892241014,-0.0070220891,,,,,,,,,,,,,,
-0.0891027958,-0.008422694,,,,,,,,,,,,,,
-0.0889595055,-0.0098212208,,,,,,,,,,,,,,
-0.0887942658,-0.0112173244,,,,,,,,,,,,,,
-0.0886071174,-0.0126106603,,,,,,,,,,,,,,
-0.0883981065,-0.0140008846,,,,,,,,,,,,,,
-0.0881672847,-0.0153876545,,,,,,,,,,,,,,
-0.0879147089,-0.0167706277,,,,,,,,,,,,,,
-0.0876404416,-0.0181494629,,,,,,,,,,,,,,
-0.0873445502,-0.0195238201,,,,,,,,,,,,,,
-0.0870271079,-0.0208933601,,,,,,,,,,,,,,
-0.0866881929,-0.0222577449,,,,,,,,,,,,,,
-0.086327889,-0.023616638,,,,,,,,,,,,,,
-0.0859462849,-0.024969704,,,,,,,,,,,,,,
-0.0855434748,-0.0263166091,,,,,,,,,,,,,,
-0.0851195582,-0.027657021,,,,,,,,,,,,,,
-0.0846746396,-0.0289906089,,,,,,,,,,,,,,
-0.0842088288,-0.0303170439,,,,,,,,,,,,,,
-0.0837222408,-0.0316359985,,,,,,,,,,,,,,
-0.0832149955,-0.0329471475,,,,,,,,,,,,,,
-0.0826872182,-0.0342501672,,,,,,,,,,,,,,
-0.082139039,-0.0355447362,,,,,,,,,,,,,,
-0.0815705933,-0.0368305351,,,,,,,,,,,,,,
-0.0809820212,-0.0381072466,,,,,,,,,,,,,,
-0.080373468,-0.0393745557,,,,,,,,,,,,,,
-0.0797450839,-0.0406321497,,,,,,,,,,,,,,
-0.0790970239,-0.0418797184,,,,,,,,,,,,,,
-0.0784294479,-0.0431169538,,,,,,,,,,,,,,
-0.0777425205,-0.0443435508,,,,,,,,,,,,,,
-0.0770364114,-0.0455592067,,,,,,,,,,,,,,
-0.0763112947,-0.0467636215,,,,,,,,,,,,,,
-0.0755673493,-0.0479564982,,,,,,,,,,,,,,
-0.0748047588,-0.0491375422,,,,,,,,,,,,,,
-0.0740237114,-0.0503064623,,,,,,,,,,,,,,
-0.0732243997,-0.0514629701,,,,,,,,,,,,,,
-0.072407021,-0.0526067801,,,,,,,,,,,,,,
-0.0715717769,-0.0537376102,,,,,,,,,,,,,,
-0.0707188736,-0.0548551813,,,,,,,,,,,,,,
-0.0698485215,-0.0559592177,,,,,,,,,,,,,,
-0.0689609352,-0.0570494471,,,,,,,,,,,,,,
-0.0680563339,-0.0581256003,,,,,,,,,,,,,,
-0.0671349407,-0.0591874119,,,,,,,,,,,,,,
-0.066196983,-0.06023462,,,,,,,,,,,,,,
-0.0652426922,-0.061266966,,,,,,,,,,,,,,
-0.0642723036,-0.0622841953,,,,,,,,,,,,,,
-0.0632860569,-0.0632860569,,,,,,,,,,,,,,
-0.0622841953,-0.0642723036,,,,,,,,,,,,,,
-0.061266966,-0.0652426922,,,,,,,,,,,,,,
-0.06023462,-0.066196983,,,,,,,,,,,,,,
-0.0591874119,-0.0671349407,,,,,,,,,,,,,,
-0.0581256003,-0.0680563339,,,,,,,,,,,,,,
-0.0570494471,-0.0689609352,,,,,,,,,,,,,,
-0.0559592177,-0.0698485215,,,,,,,,,,,,,,
-0.0548551813,-0.0707188736,,,,,,,,,,,,,,
-0.0537376102,-0.0715717769,,,,,,,,,,,,,,
-0.0526067801,-0.072407021,,,,,,,,,,,,,,
-0.0514629701,-0.0732243997,,,,,,,,,,,,,,
-0.0503064623,-0.0740237114,,,,,,,,,,,,,,
-0.0491375422,-0.0748047588,,,,,,,,,,,,,,
-0.0479564982,-0.0755673493,,,,,,,,,,,,,,
-0.0467636215,-0.0763112947,,,,,,,,,,,,,,
-0.0455592067,-0.0770364114,,,,,,,,,,,,,,
-0.0443435508,-0.0777425205,,,,,,,,,,,,,,
-0.0431169538,-0.0784294479,,,,,,,,,,,,,,
-0.0418797184,-0.0790970239,,,,,,,,,,,,,,
-0.0406321497,-0.0797450839,,,,,,,,,,,,,,
-0.0393745557,-0.080373468,,,,,,,,,,,,,,
-0.0381072466,-0.0809820212,,,,,,,,,,,,,,
-0.0368305351,-0.0815705933,,,,,,,,,,,,,,
-0.0355447362,-0.082139039,,,,,,,,,,,,,,
-0.0342501672,-0.0826872182,,,,,,,,,,,,,,
-0.0329471475,-0.0832149955,,,,,,,,,,,,,,
-0.0316359985,-0.0837222408,,,,,,,,,,,,,,
-0.0303170439,-0.0842088288,,,,,,,,,,,,,,
-0.0289906089,-0.0846746396,,,,,,,,,,,,,,
-0.027657021,-0.0851195582,,,,,,,,,,,,,,
-0.0263166091,-0.0855434748,,,,,,,,,,,,,,
-0.024969704,-0.0859462849,,,,,,,,,,,,,,
-0.023616638,-0.086327889,,,,,,,,,,,,,,
-0.0222577449,-0.0866881929,,,,,,,,,,,,,,
-0.0208933601,-0.0870271079,,,,,,,,,,,,,,
-0.0195238201,-0.0873445502,,,,,,,,,,,,,,
-0.0181494629,-0.0876404416,,,,,,,,,,,,,,
-0.0167706277,-0.0879147089,,,,,,,,,,,,,,
-0.0153876545,-0.0881672847,,,,,,,,,,,,,,
-0.0140008846,-0.0883981065,,,,,,,,,,,,,,
-0.0126106603,-0.0886071174,,,,,,,,,,,,,,
-0.0112173244,-0.0887942658,,,,,,,,,,,,,,
-0.0098212208,-0.0889595055,,,,,,,,,,,,,,
-0.008422694,-0.0891027958,,,,,,,,,,,,,,
-0.0070220891,-0.0892241014,,,,,,,,,,,,,,
-0.0056197515,-0.0893233922,,,,,,,,,,,,,,
-0.0042160273,-0.0894006438,,,,,,,,,,,,,,
-0.0028112629,-0.0894558372,,,,,,,,,,,,,,
-0.0014058049,-0.0894889586,,,,,,,,,,,,,,
-1.7652641916681E-15,-0.0895,,,,,,,,,,,,,,
0.0014058049,-0.0894889586,,,,,,,,,,,,,,
0.0028112629,-0.0894558372,,,,,,,,,,,,,,
0.0042160273,-0.0894006438,,,,,,,,,,,,,,
0.0056197515,-0.0893233922,,,,,,,,,,,,,,
0.0070220891,-0.0892241014,,,,,,,,,,,,,,
0.008422694,-0.0891027958,,,,,,,,,,,,,,
0.0098212208,-0.0889595055,,,,,,,,,,,,,,
0.0112173244,-0.0887942658,,,,,,,,,,,,,,
0.0126106603,-0.0886071174,,,,,,,,,,,,,,
0.0140008846,-0.0883981065,,,,,,,,,,,,,,
0.0153876545,-0.0881672847,,,,,,,,,,,,,,
0.0167706277,-0.0879147089,,,,,,,,,,,,,,
0.0181494629,-0.0876404416,,,,,,,,,,,,,,
0.0195238201,-0.0873445502,,,,,,,,,,,,,,
0.0208933601,-0.0870271079,,,,,,,,,,,,,,
0.0222577449,-0.0866881929,,,,,,,,,,,,,,
0.023616638,-0.086327889,,,,,,,,,,,,,,
0.024969704,-0.0859462849,,,,,,,,,,,,,,
0.0263166091,-0.0855434748,,,,,,,,,,,,,,
0.027657021,-0.0851195582,,,,,,,,,,,,,,
0.0289906089,-0.0846746396,,,,,,,,,,,,,,
0.0303170439,-0.0842088288,,,,,,,,,,,,,,
0.0316359985,-0.0837222408,,,,,,,,,,,,,,
0.0329471475,-0.0832149955,,,,,,,,,,,,,,
0.0342501672,-0.0826872182,,,,,,,,,,,,,,
0.0355447362,-0.082139039,,,,,,,,,,,,,,
0.0368305351,-0.0815705933,,,,,,,,,,,,,,
0.0381072466,-0.0809820212,,,,,,,,,,,,,,
0.0393745557,-0.080373468,,,,,,,,,,,,,,
0.0406321497,-0.0797450839,,,,,,,,,,,,,,
0.0418797184,-0.0790970239,,,,,,,,,,,,,,
0.0431169538,-0.0784294479,,,,,,,,,,,,,,
0.0443435508,-0.0777425205,,,,,,,,,,,,,,
0.0455592067,-0.0770364114,,,,,,,,,,,,,,
0.0467636215,-0.0763112947,,,,,,,,,,,,,,
0.0479564982,-0.0755673493,,,,,,,,,,,,,,
0.0491375422,-0.0748047588,,,,,,,,,,,,,,
0.0503064623,-0.0740237114,,,,,,,,,,,,,,
0.0514629701,-0.0732243997,,,,,,,,,,,,,,
0.0526067801,-0.072407021,,,,,,,,,,,,,,
0.0537376102,-0.0715717769,,,,,,,,,,,,,,
0.0548551813,-0.0707188736,,,,,,,,,,,,,,
0.0559592177,-0.0698485215,,,,,,,,,,,,,,
0.0570494471,-0.0689609352,,,,,,,,,,,,,,
0.0581256003,-0.0680563339,,,,,,,,,,,,,,
0.0591874119,-0.0671349407,,,,,,,,,,,,,,
0.06023462,-0.066196983,,,,,,,,,,,,,,
0.061266966,-0.0652426922,,,,,,,,,,,,,,
0.0622841953,-0.0642723036,,,,,,,,,,,,,,
0.0632860569,-0.0632860569,,,,,,,,,,,,,,
0.0642723036,-0.0622841953,,,,,,,,,,,,,,
0.0652426922,-0.061266966,,,,,,,,,,,,,,
0.066196983,-0.06023462,,,,,,,,,,,,,,
0.0671349407,-0.0591874119,,,,,,,,,,,,,,
0.0680563339,-0.0581256003,,,,,,,,,,,,,,
0.0689609352,-0.0570494471,,,,,,,,,,,,,,
0.0698485215,-0.0559592177,,,,,,,,,,,,,,
0.0707188736,-0.0548551813,,,,,,,,,,,,,,
0.0715717769,-0.0537376102,,,,,,,,,,,,,,
0.072407021,-0.0526067801,,,,,,,,,,,,,,
0.0732243997,-0.0514629701,,,,,,,,,,,,,,
0.0740237114,-0.0503064623,,,,,,,,,,,,,,
0.0748047588,-0.0491375422,,,,,,,,,,,,,,
0.0755673493,-0.0479564982,,,,,,,,,,,,,,
0.0763112947,-0.0467636215,,,,,,,,,,,,,,
0.0770364114,-0.0455592067,,,,,,,,,,,,,,
0.0777425205,-0.0443435508,,,,,,,,,,,,,,
0.0784294479,-0.0431169538,,,,,,,,,,,,,,
0.0790970239,-0.0418797184,,,,,,,,,,,,,,
0.0797450839,-0.0406321497,,,,,,,,,,,,,,
0.080373468,-0.0393745557,,,,,,,,,,,,,,
0.0809820212,-0.0381072466,,,,,,,,,,,,,,
0.0815705933,-0.0368305351,,,,,,,,,,,,,,
0.082139039,-0.0355447362,,,,,,,,,,,,,,
0.0826872182,-0.0342501672,,,,,,,,,,,,,,
0.0832149955,-0.0329471475,,,,,,,,,,,,,,
0.0837222408,-0.0316359985,,,,,,,,,,,,,,
0.0842088288,-0.0303170439,,,,,,,,,,,,,,
0.0846746396,-0.0289906089,,,,,,,,,,,,,,
0.0851195582,-0.027657021,,,,,,,,,,,,,,
0.0855434748,-0.0263166091,,,,,,,,,,,,,,
0.0859462849,-0.024969704,,,,,,,,,,,,,,
0.086327889,-0.023616638,,,,,,,,,,,,,,
0.0866881929,-0.0222577449,,,,,,,,,,,,,,
0.0870271079,-0.0208933601,,,,,,,,,,,,,,
0.0873445502,-0.0195238201,,,,,,,,,,,,,,
0.0876404416,-0.0181494629,,,,,,,,,,,,,,
0.0879147089,-0.0167706277,,,,,,,,,,,,,,
0.0881672847,-0.0153876545,,,,,,,,,,,,,,
0.0883981065,-0.0140008846,,,,,,,,,,,,,,
0.0886071174,-0.0126106603,,,,,,,,,,,,,,
0.0887942658,-0.0112173244,,,,,,,,,,,,,,
0.0889595055,-0.0098212208,,,,,,,,,,,,,,
0.0891027958,-0.008422694,,,,,,,,,,,,,,
0.0892241014,-0.0070220891,,,,,,,,,,,,,,
0.0893233922,-0.0056197515,,,,,,,,,,,,,,
0.0894006438,-0.0042160273,,,,,,,,,,,,,,
0.0894558372,-0.0028112629,,,,,,,,,,,,,,
0.0894889586,-0.0014058049,,,,,,,,,,,,,,
0.0895,-2.5656641717259E-15,,,,,,,,,,,,,,


==> VoroResults-LShape.csv <==
NODE-NUM-FREE,S11-L2-REL-GFD-NoVoro-Free,S12-L2-REL-GFD-NoVoro-Free,S11-LINF-GFD-NoVoro-Free,S12-LINF-GFD-NoVoro-Free,S11-L2-REL-GFD-WithVoro-Free,S12-L2-REL-GFD-WithVoro-Free,S11-LINF-GFD-WithVoro-Free,S12-LINF-GFD-WithVoro-Free,S11-L2-REL-DCPSE-NoVoro-Free,S12-L2-REL-DCPSE-NoVoro-Free,S11-LINF-DCPSE-NoVoro-Free,S12-LINF-DCPSE-NoVoro-Free,S11-L2-REL-DCPSE-WithVoro-Free,S12-L2-REL-DCPSE-WithVoro-Free,S11-LINF-DCPSE-WithVoro-Free,S12-LINF-DCPSE-WithVoro-Free,NODE-NUM-STRUC,S11-L2-REL-GFD-NoVoro-Struc,S12-L2-REL-GFD-NoVoro-Struc,S11-LINF-GFD-NoVoro-Struc,S12-LINF-GFD-NoVoro-Struc,S11-L2-REL-GFD-WithVoro-Struc,S12-L2-REL-GFD-WithVoro-Struc,S11-LINF-GFD-WithVoro-Struc,S12-LINF-GFD-WithVoro-Struc,S11-L2-REL-DCPSE-NoVoro-Struc,S12-L2-REL-DCPSE-NoVoro-Struc,S11-LINF-DCPSE-NoVoro-Struc,S12-LINF-DCPSE-NoVoro-Struc,S11-L2-REL-DCPSE-WithVoro-Struc,S12-L2-REL-DCPSE-WithVoro-Struc,S11-LINF-DCPSE-WithVoro-Struc,S12-LINF-DCPSE-WithVoro-Struc
7700,0.00226073,0.00103826,5.26677,1.70754,0.00233912,0.00111666,5.43975,1.81308,0.00221177,0.0010683,7.07453,2.14333,0.00213359,0.00107726,7.26085,2.23477,7700,0.00215547,0.000995696,6.64267,1.93455,0.00212158,0.00100239,6.24366,1.98616,0.00238919,0.00113668,7.13417,2.40284,0.0022554,0.0010784,6.6805,2.2951
10679,0.00157296,0.000726452,6.11121,1.90824,0.00161217,0.000747843,6.45475,1.86374,0.00201232,0.00149861,11.0466,4.32566,0.00192576,0.00145378,10.2479,3.8312,10679,0.00172856,0.000797626,7.1463,2.08636,0.00170242,0.000802186,6.71717,2.1419,0.00191173,0.000908305,7.67804,2.59065,0.0018054,0.000861174,7.18607,2.47457
13735,0.00158967,0.000744333,6.45472,2.12293,0.00176226,0.000851801,6.84531,2.1323,0.0015378,0.000747786,7.8534,2.25246,0.00151768,0.000793853,8.50451,2.51614,13735,0.00146145,0.000673424,7.56343,2.2106,0.00143999,0.000676804,7.10844,2.26938,0.00161332,0.000765195,8.12906,2.74473,0.00152427,0.000725278,7.60493,2.62176
20999,0.00101353,0.00046236,7.47573,1.98123,0.000989387,0.000474269,7.269,2.0327,0.00120147,0.000619024,7.97054,3.01819,0.00119457,0.000619794,7.91537,3.04655,20999,0.00110577,0.000507821,8.32658,2.43722,0.00109041,0.000509818,7.82466,2.50194,0.00121628,0.000574535,8.95352,3.02576,0.00115039,0.000544524,8.37068,2.8902
30400,0.000738093,0.000352914,8.6511,2.21756,0.000760826,0.000383822,9.40673,2.27048,0.00086978,0.000426738,7.47269,3.23012,0.000872828,0.00043777,7.54502,3.28308,30400,0.000870658,0.000398409,9.05882,2.65279,0.000859296,0.000399801,8.51128,2.72321,0.000954359,0.000448806,9.74516,3.29336,0.00090383,0.000425545,9.10608,3.14577
53599,0.000532756,0.000267843,9.93354,2.91845,0.00054771,0.00027671,10.3897,2.94471,0.000642995,0.000327335,9.51979,4.13725,0.000653359,0.000331256,9.87699,4.17919,53599,0.000608211,0.000276504,10.313,3.02007,0.000600963,0.00027715,9.68928,3.10028,0.000662598,0.000309091,11.1022,3.74959,0.000629127,0.000293486,10.3667,3.58141
120800,0.000382124,0.000170283,10.7434,3.4186,0.000396384,0.000179839,11.0784,3.35419,0.000380101,0.000169456,12.2654,3.36603,0.000376161,0.000175851,12.9163,3.57679,120800,0.000369122,0.000165999,12.4292,3.63598,0.000365555,0.000166515,11.6712,3.73269,0.000398412,0.000183487,13.3893,4.51538,0.000380054,0.000174865,12.4908,4.31255
481600,0.000206796,8.54284E-05,15.624,6.33331,0.000201789,8.51393E-05,16.2653,5.22884,0.000161617,0.000078774,15.8194,6.37019,0.000160102,7.96679E-05,15.1614,6.4935,481600,0.000163601,7.14732E-05,17.1194,4.98258,0.00016273,7.24066E-05,16.0468,5.11634,0.000173884,7.84191E-05,18.4258,6.1921,0.000167475,0.000075426,17.1684,5.91311


==> VoroResults-LShape.txt <==
NODE-NUM-FREE,S11-L2-REL-GFD-NoVoro-Free,S12-L2-REL-GFD-NoVoro-Free,S11-LINF-GFD-NoVoro-Free,S12-LINF-GFD-NoVoro-Free,S11-L2-REL-GFD-WithVoro-Free,S12-L2-REL-GFD-WithVoro-Free,S11-LINF-GFD-WithVoro-Free,S12-LINF-GFD-WithVoro-Free,S11-L2-REL-DCPSE-NoVoro-Free,S12-L2-REL-DCPSE-NoVoro-Free,S11-LINF-DCPSE-NoVoro-Free,S12-LINF-DCPSE-NoVoro-Free,S11-L2-REL-DCPSE-WithVoro-Free,S12-L2-REL-DCPSE-WithVoro-Free,S11-LINF-DCPSE-WithVoro-Free,S12-LINF-DCPSE-WithVoro-Free,NODE-NUM-STRUC,S11-L2-REL-GFD-NoVoro-Struc,S12-L2-REL-GFD-NoVoro-Struc,S11-LINF-GFD-NoVoro-Struc,S12-LINF-GFD-NoVoro-Struc,S11-L2-REL-GFD-WithVoro-Struc,S12-L2-REL-GFD-WithVoro-Struc,S11-LINF-GFD-WithVoro-Struc,S12-LINF-GFD-WithVoro-Struc,S11-L2-REL-DCPSE-NoVoro-Struc,S12-L2-REL-DCPSE-NoVoro-Struc,S11-LINF-DCPSE-NoVoro-Struc,S12-LINF-DCPSE-NoVoro-Struc,S11-L2-REL-DCPSE-WithVoro-Struc,S12-L2-REL-DCPSE-WithVoro-Struc,S11-LINF-DCPSE-WithVoro-Struc,S12-LINF-DCPSE-WithVoro-Struc
7700,0.00226073,0.00103826,5.26677,1.70754,0.00233912,0.00111666,5.43975,1.81308,0.00221177,0.0010683,7.07453,2.14333,0.00213359,0.00107726,7.26085,2.23477,7700,0.00215547,0.000995696,6.64267,1.93455,0.00212158,0.00100239,6.24366,1.98616,0.00238919,0.00113668,7.13417,2.40284,0.0022554,0.0010784,6.6805,2.2951
10679,0.00157296,0.000726452,6.11121,1.90824,0.00161217,0.000747843,6.45475,1.86374,0.00201232,0.00149861,11.0466,4.32566,0.00192576,0.00145378,10.2479,3.8312,10679,0.00172856,0.000797626,7.1463,2.08636,0.00170242,0.000802186,6.71717,2.1419,0.00191173,0.000908305,7.67804,2.59065,0.0018054,0.000861174,7.18607,2.47457
13735,0.00158967,0.000744333,6.45472,2.12293,0.00176226,0.000851801,6.84531,2.1323,0.0015378,0.000747786,7.8534,2.25246,0.00151768,0.000793853,8.50451,2.51614,13735,0.00146145,0.000673424,7.56343,2.2106,0.00143999,0.000676804,7.10844,2.26938,0.00161332,0.000765195,8.12906,2.74473,0.00152427,0.000725278,7.60493,2.62176
20999,0.00101353,0.00046236,7.47573,1.98123,0.000989387,0.000474269,7.269,2.0327,0.00120147,0.000619024,7.97054,3.01819,0.00119457,0.000619794,7.91537,3.04655,20999,0.00110577,0.000507821,8.32658,2.43722,0.00109041,0.000509818,7.82466,2.50194,0.00121628,0.000574535,8.95352,3.02576,0.00115039,0.000544524,8.37068,2.8902
30400,0.000738093,0.000352914,8.6511,2.21756,0.000760826,0.000383822,9.40673,2.27048,0.00086978,0.000426738,7.47269,3.23012,0.000872828,0.00043777,7.54502,3.28308,30400,0.000870658,0.000398409,9.05882,2.65279,0.000859296,0.000399801,8.51128,2.72321,0.000954359,0.000448806,9.74516,3.29336,0.00090383,0.000425545,9.10608,3.14577
53599,0.000532756,0.000267843,9.93354,2.91845,0.00054771,0.00027671,10.3897,2.94471,0.000642995,0.000327335,9.51979,4.13725,0.000653359,0.000331256,9.87699,4.17919,53599,0.000608211,0.000276504,10.313,3.02007,0.000600963,0.00027715,9.68928,3.10028,0.000662598,0.000309091,11.1022,3.74959,0.000629127,0.000293486,10.3667,3.58141
120800,0.000382124,0.000170283,10.7434,3.4186,0.000396384,0.000179839,11.0784,3.35419,0.000380101,0.000169456,12.2654,3.36603,0.000376161,0.000175851,12.9163,3.57679,120800,0.000369122,0.000165999,12.4292,3.63598,0.000365555,0.000166515,11.6712,3.73269,0.000398412,0.000183487,13.3893,4.51538,0.000380054,0.000174865,12.4908,4.31255
481600,0.000206796,8.54284E-05,15.624,6.33331,0.000201789,8.51393E-05,16.2653,5.22884,0.000161617,0.000078774,15.8194,6.37019,0.000160102,7.96679E-05,15.1614,6.4935,481600,0.000163601,7.14732E-05,17.1194,4.98258,0.00016273,7.24066E-05,16.0468,5.11634,0.000173884,7.84191E-05,18.4258,6.1921,0.000167475,0.000075426,17.1684,5.91311


==> VoroResults.csv <==
NODE-NUM-FREE,S11-L2-REL-GFD-NoVoro-Free,S12-L2-REL-GFD-NoVoro-Free,S11-LINF-GFD-NoVoro-Free,S12-LINF-GFD-NoVoro-Free,S11-L2-REL-GFD-WithVoro-Free,S12-L2-REL-GFD-WithVoro-Free,S11-LINF-GFD-WithVoro-Free,S12-LINF-GFD-WithVoro-Free,S11-L2-REL-DCPSE-NoVoro-Free,S12-L2-REL-DCPSE-NoVoro-Free,S11-LINF-DCPSE-NoVoro-Free,S12-LINF-DCPSE-NoVoro-Free,S11-L2-REL-DCPSE-WithVoro-Free,S12-L2-REL-DCPSE-WithVoro-Free,S11-LINF-DCPSE-WithVoro-Free,S12-LINF-DCPSE-WithVoro-Free,NODE-NUM-STRUC,S11-L2-REL-GFD-NoVoro-Struc,S12-L2-REL-GFD-NoVoro-Struc,S11-LINF-GFD-NoVoro-Struc,S12-LINF-GFD-NoVoro-Struc,S11-L2-REL-GFD-WithVoro-Struc,S12-L2-REL-GFD-WithVoro-Struc,S11-LINF-GFD-WithVoro-Struc,S12-LINF-GFD-WithVoro-Struc,S11-L2-REL-DCPSE-NoVoro-Struc,S12-L2-REL-DCPSE-NoVoro-Struc,S11-LINF-DCPSE-NoVoro-Struc,S12-LINF-DCPSE-NoVoro-Struc,S11-L2-REL-DCPSE-WithVoro-Struc,S12-L2-REL-DCPSE-WithVoro-Struc,S11-LINF-DCPSE-WithVoro-Struc,S12-LINF-DCPSE-WithVoro-Struc
1762,7.64988E-05,5.74117E-05,0.012464,0.00551749,7.29927E-05,5.29155E-05,0.0132891,0.00591761,5.38356E-05,4.08039E-05,0.0108981,0.00392482,4.83112E-05,3.43869E-05,0.0113135,0.00345707,1680,5.65817E-05,5.09251E-05,0.0097405,0.00469321,5.73151E-05,5.17996E-05,0.00881011,0.00478879,3.40561E-05,3.00692E-05,0.0054332,0.00283533,0.000102234,8.13576E-05,0.0131742,0.00662623
4741,1.24549E-05,1.02661E-05,0.00328562,0.00172748,0.000010054,7.62991E-06,0.00290038,0.00154283,8.63288E-06,7.31884E-06,0.00220562,0.00121646,7.91144E-06,0.000006236,0.00280742,0.00118051,4488,1.23157E-05,1.14584E-05,0.00327875,0.00183408,1.24301E-05,1.17328E-05,0.00274469,0.00188353,6.6811E-06,0.00000484,0.00174744,0.000896334,2.76587E-05,2.18792E-05,0.00548007,0.00293856
6734,6.82249E-06,5.67481E-06,0.00235668,0.00133317,4.94257E-06,0.000004213,0.00187061,0.00112353,5.6478E-06,4.34022E-06,0.00207775,0.000918044,4.84429E-06,3.63346E-06,0.00224361,0.000811933,6478,0.000006842,6.3188E-06,0.00236581,0.00128014,7.00284E-06,6.39826E-06,0.00207908,0.00129785,0.000004077,2.07406E-06,0.00117418,0.000558881,1.73358E-05,1.35817E-05,0.00410895,0.00221965
10486,3.50094E-06,2.97082E-06,0.00102244,0.000857159,3.15244E-06,1.91371E-06,0.00173381,0.000668262,3.30928E-06,2.34408E-06,0.00159704,0.000670247,2.88254E-06,1.86178E-06,0.00145266,0.000607421,10098,3.61267E-06,3.55559E-06,0.00142169,0.000922534,3.58248E-06,3.25712E-06,0.00130564,0.000853217,2.29775E-06,7.89854E-07,0.000716195,0.000328879,1.03662E-05,7.95857E-06,0.00308457,0.00163702
12916,3.20184E-06,2.4199E-06,0.00184044,0.000842552,2.73157E-06,1.80541E-06,0.00181902,0.000740533,2.12344E-06,1.73678E-06,0.000991494,0.000599175,0.000001912,1.47892E-06,0.00106156,0.000561862,12540,2.48065E-06,2.26681E-06,0.00127831,0.000690375,2.44464E-06,2.33809E-06,0.000923606,0.000719167,1.85856E-06,4.23729E-07,0.000629656,0.000265322,7.46209E-06,5.71117E-06,0.00251577,0.00130992
18321,2.04394E-06,1.50629E-06,0.00123001,0.000609105,9.93602E-07,8.39632E-07,0.000513084,0.000464821,1.42215E-06,0.000000931,0.00116335,0.000441096,1.13094E-06,7.79603E-07,0.000943121,0.000434566,17884,0.000001592,1.23543E-06,0.00107536,0.000522404,1.50723E-06,0.000001503,0.000671935,0.000600254,1.24861E-06,2.52656E-07,0.000513131,0.000300814,4.85291E-06,3.73307E-06,0.00182306,0.00106488


==> VoroResults.txt <==
NODE-NUM-FREE,S11-L2-REL-GFD-NoVoro-Free,S12-L2-REL-GFD-NoVoro-Free,S11-LINF-GFD-NoVoro-Free,S12-LINF-GFD-NoVoro-Free,S11-L2-REL-GFD-WithVoro-Free,S12-L2-REL-GFD-WithVoro-Free,S11-LINF-GFD-WithVoro-Free,S12-LINF-GFD-WithVoro-Free,S11-L2-REL-DCPSE-NoVoro-Free,S12-L2-REL-DCPSE-NoVoro-Free,S11-LINF-DCPSE-NoVoro-Free,S12-LINF-DCPSE-NoVoro-Free,S11-L2-REL-DCPSE-WithVoro-Free,S12-L2-REL-DCPSE-WithVoro-Free,S11-LINF-DCPSE-WithVoro-Free,S12-LINF-DCPSE-WithVoro-Free,NODE-NUM-STRUC,S11-L2-REL-GFD-NoVoro-Struc,S12-L2-REL-GFD-NoVoro-Struc,S11-LINF-GFD-NoVoro-Struc,S12-LINF-GFD-NoVoro-Struc,S11-L2-REL-GFD-WithVoro-Struc,S12-L2-REL-GFD-WithVoro-Struc,S11-LINF-GFD-WithVoro-Struc,S12-LINF-GFD-WithVoro-Struc,S11-L2-REL-DCPSE-NoVoro-Struc,S12-L2-REL-DCPSE-NoVoro-Struc,S11-LINF-DCPSE-NoVoro-Struc,S12-LINF-DCPSE-NoVoro-Struc,S11-L2-REL-DCPSE-WithVoro-Struc,S12-L2-REL-DCPSE-WithVoro-Struc,S11-LINF-DCPSE-WithVoro-Struc,S12-LINF-DCPSE-WithVoro-Struc
1762,7.64988E-05,5.74117E-05,0.012464,0.00551749,7.29927E-05,5.29155E-05,0.0132891,0.00591761,5.38356E-05,4.08039E-05,0.0108981,0.00392482,4.83112E-05,3.43869E-05,0.0113135,0.00345707,1680,5.65817E-05,5.09251E-05,0.0097405,0.00469321,5.73151E-05,5.17996E-05,0.00881011,0.00478879,3.40561E-05,3.00692E-05,0.0054332,0.00283533,0.000102234,8.13576E-05,0.0131742,0.00662623
4741,1.24549E-05,1.02661E-05,0.00328562,0.00172748,0.000010054,7.62991E-06,0.00290038,0.00154283,8.63288E-06,7.31884E-06,0.00220562,0.00121646,7.91144E-06,0.000006236,0.00280742,0.00118051,4488,1.23157E-05,1.14584E-05,0.00327875,0.00183408,1.24301E-05,1.17328E-05,0.00274469,0.00188353,6.6811E-06,0.00000484,0.00174744,0.000896334,2.76587E-05,2.18792E-05,0.00548007,0.00293856
6734,6.82249E-06,5.67481E-06,0.00235668,0.00133317,4.94257E-06,0.000004213,0.00187061,0.00112353,5.6478E-06,4.34022E-06,0.00207775,0.000918044,4.84429E-06,3.63346E-06,0.00224361,0.000811933,6478,0.000006842,6.3188E-06,0.00236581,0.00128014,7.00284E-06,6.39826E-06,0.00207908,0.00129785,0.000004077,2.07406E-06,0.00117418,0.000558881,1.73358E-05,1.35817E-05,0.00410895,0.00221965
10486,3.50094E-06,2.97082E-06,0.00102244,0.000857159,3.15244E-06,1.91371E-06,0.00173381,0.000668262,3.30928E-06,2.34408E-06,0.00159704,0.000670247,2.88254E-06,1.86178E-06,0.00145266,0.000607421,10098,3.61267E-06,3.55559E-06,0.00142169,0.000922534,3.58248E-06,3.25712E-06,0.00130564,0.000853217,2.29775E-06,7.89854E-07,0.000716195,0.000328879,1.03662E-05,7.95857E-06,0.00308457,0.00163702
12916,3.20184E-06,2.4199E-06,0.00184044,0.000842552,2.73157E-06,1.80541E-06,0.00181902,0.000740533,2.12344E-06,1.73678E-06,0.000991494,0.000599175,0.000001912,1.47892E-06,0.00106156,0.000561862,12540,2.48065E-06,2.26681E-06,0.00127831,0.000690375,2.44464E-06,2.33809E-06,0.000923606,0.000719167,1.85856E-06,4.23729E-07,0.000629656,0.000265322,7.46209E-06,5.71117E-06,0.00251577,0.00130992
18321,2.04394E-06,1.50629E-06,0.00123001,0.000609105,9.93602E-07,8.39632E-07,0.000513084,0.000464821,1.42215E-06,0.000000931,0.00116335,0.000441096,1.13094E-06,7.79603E-07,0.000943121,0.000434566,17884,0.000001592,1.23543E-06,0.00107536,0.000522404,1.50723E-06,0.000001503,0.000671935,0.000600254,1.24861E-06,2.52656E-07,0.000513131,0.000300814,4.85291E-06,3.73307E-06,0.00182306,0.00106488


==> WeightFunctionsDCPSE-LShaped.csv <==
Exponent,EXP-1.0-L2-REL-S11,EXP-1.0-L2-REL-S12,EXP-1.0-L-INF-S11,EXP-1.0-L-INF-S12,EXP-1.5-L2-REL-S11,EXP-1.5-L2-REL-S12,EXP-1.5-L-INF-S11,EXP-1.5-L-INF-S12,EXP-2.0-L2-REL-S11,EXP-2.0-L2-REL-S12,EXP-2.0-L-INF-S11,EXP-2.0-L-INF-S12,EXP-2.5-L2-REL-S11,EXP-2.5-L2-REL-S12,EXP-2.5-L-INF-S11,EXP-2.5-L-INF-S12,EXP-3.0-L2-REL-S11,EXP-3.0-L2-REL-S12,EXP-3.0-L-INF-S11,EXP-3.0-L-INF-S12,Exponent-Spline,SPLINE3-L2-REL-S11,SPLINE3-L2-REL-S12,SPLINE3-L-INF-S11,SPLINE3-L-INF-S12,SPLINE4-L2-REL-S11,SPLINE4-L2-REL-S12,SPLINE4-L-INF-S11,SPLINE4-L-INF-S12,DIST-NORM
0.2,0.00149452,0.000667798,7.34847,2.31583,0.00144291,0.000616507,8.19396,2.14796,0.0014305,0.00059243,8.88873,2.07405,0.00143621,0.00057512,9.80317,2.01867,0.00141461,0.000536233,10.9618,1.8041,0.2,0.0541984,0.0228606,76.7059,43.616,0.00626535,0.00359273,19.6129,11.2948,0
0.25,0.00153556,0.000705222,6.6139,2.44665,0.0018585,0.000912289,7.5355,3.20306,0.00163867,0.000753973,7.56164,2.67488,0.00191874,0.000928116,8.32463,3.32036,0.00300395,0.00153399,14.13,5.113,0.5,0.0541984,0.0228606,76.7059,43.616,0.00626535,0.00359273,19.6129,11.2948,0.05
0.3,0.00161295,0.00076579,8.03061,2.73991,0.00150796,0.000689789,7.49618,2.39093,0.00139051,0.000605263,7.2183,2.03865,0.0059732,0.0034537,23.8582,10.6562,0.00544499,0.00242446,43.6028,12.5274,,,,,,,,,,
0.33,0.00157453,0.000747246,7.92579,2.71846,0.00147745,0.000678435,7.80269,2.35329,0.00134801,0.000588778,7.54843,1.93425,0.00160754,0.000659273,9.66202,1.82223,0.00613443,0.00343379,20.2486,11.1116,,,,,,,,,,
0.4,0.00147405,0.000695179,5.97748,2.56574,0.0014011,0.000647569,6.75569,2.28681,0.00133038,0.000597236,7.11684,1.93665,0.00325886,0.00175243,10.4452,5.53786,0.00340617,0.00185772,11.2479,6.10189,,,,,,,,,,
0.45,0.00144328,0.000682447,5.11659,2.55219,0.00139385,0.000656758,5.55752,2.42076,0.00617265,0.00345617,18.7045,10.5932,0.00274266,0.00145409,9.31843,4.79452,0.00347012,0.0018838,11.4243,6.27541,,,,,,,,,,
0.5,0.00143948,0.000687129,5.19869,2.64886,0.00142507,0.000693508,5.79776,2.76744,0.00956957,0.00547854,32.1769,16.7356,0.00167907,0.000793381,6.75574,2.5974,0.00393515,0.00196649,10.7815,6.11687,,,,,,,,,,


==> WeightFunctionsDCPSE-LShaped.txt <==
Exponent,EXP-1.0-L2-REL-S11,EXP-1.0-L2-REL-S12,EXP-1.0-L-INF-S11,EXP-1.0-L-INF-S12,EXP-1.5-L2-REL-S11,EXP-1.5-L2-REL-S12,EXP-1.5-L-INF-S11,EXP-1.5-L-INF-S12,EXP-2.0-L2-REL-S11,EXP-2.0-L2-REL-S12,EXP-2.0-L-INF-S11,EXP-2.0-L-INF-S12,EXP-2.5-L2-REL-S11,EXP-2.5-L2-REL-S12,EXP-2.5-L-INF-S11,EXP-2.5-L-INF-S12,EXP-3.0-L2-REL-S11,EXP-3.0-L2-REL-S12,EXP-3.0-L-INF-S11,EXP-3.0-L-INF-S12,Exponent-Spline,SPLINE3-L2-REL-S11,SPLINE3-L2-REL-S12,SPLINE3-L-INF-S11,SPLINE3-L-INF-S12,SPLINE4-L2-REL-S11,SPLINE4-L2-REL-S12,SPLINE4-L-INF-S11,SPLINE4-L-INF-S12,DIST-NORM
0.2,0.00149452,0.000667798,7.34847,2.31583,0.00144291,0.000616507,8.19396,2.14796,0.0014305,0.00059243,8.88873,2.07405,0.00143621,0.00057512,9.80317,2.01867,0.00141461,0.000536233,10.9618,1.8041,0.2,0.0541984,0.0228606,76.7059,43.616,0.00626535,0.00359273,19.6129,11.2948,0
0.25,0.00153556,0.000705222,6.6139,2.44665,0.0018585,0.000912289,7.5355,3.20306,0.00163867,0.000753973,7.56164,2.67488,0.00191874,0.000928116,8.32463,3.32036,0.00300395,0.00153399,14.13,5.113,0.5,0.0541984,0.0228606,76.7059,43.616,0.00626535,0.00359273,19.6129,11.2948,0.05
0.3,0.00161295,0.00076579,8.03061,2.73991,0.00150796,0.000689789,7.49618,2.39093,0.00139051,0.000605263,7.2183,2.03865,0.0059732,0.0034537,23.8582,10.6562,0.00544499,0.00242446,43.6028,12.5274
0.33,0.00157453,0.000747246,7.92579,2.71846,0.00147745,0.000678435,7.80269,2.35329,0.00134801,0.000588778,7.54843,1.93425,0.00160754,0.000659273,9.66202,1.82223,0.00613443,0.00343379,20.2486,11.1116
0.4,0.00147405,0.000695179,5.97748,2.56574,0.0014011,0.000647569,6.75569,2.28681,0.00133038,0.000597236,7.11684,1.93665,0.00325886,0.00175243,10.4452,5.53786,0.00340617,0.00185772,11.2479,6.10189
0.45,0.00144328,0.000682447,5.11659,2.55219,0.00139385,0.000656758,5.55752,2.42076,0.00617265,0.00345617,18.7045,10.5932,0.00274266,0.00145409,9.31843,4.79452,0.00347012,0.0018838,11.4243,6.27541
0.5,0.00143948,0.000687129,5.19869,2.64886,0.00142507,0.000693508,5.79776,2.76744,0.00956957,0.00547854,32.1769,16.7356,0.00167907,0.000793381,6.75574,2.5974,0.00393515,0.00196649,10.7815,6.11687


==> WeightFunctionsDCPSE-LShapedExp.txt <==
Exponent,EXP-1.0-L2-REL-S11,EXP-1.0-L2-REL-S12,EXP-1.0-L-INF-S11,EXP-1.0-L-INF-S12,EXP-1.5-L2-REL-S11,EXP-1.5-L2-REL-S12,EXP-1.5-L-INF-S11,EXP-1.5-L-INF-S12,EXP-2.0-L2-REL-S11,EXP-2.0-L2-REL-S12,EXP-2.0-L-INF-S11,EXP-2.0-L-INF-S12,EXP-2.5-L2-REL-S11,EXP-2.5-L2-REL-S12,EXP-2.5-L-INF-S11,EXP-2.5-L-INF-S12,EXP-3.0-L2-REL-S11,EXP-3.0-L2-REL-S12,EXP-3.0-L-INF-S11,EXP-3.0-L-INF-S12
0.2,0.00149452,0.000667798,7.34847,2.31583,0.00144291,0.000616507,8.19396,2.14796,0.0014305,0.00059243,8.88873,2.07405,0.00143621,0.00057512,9.80317,2.01867,0.00141461,0.000536233,10.9618,1.8041
0.25,0.00153556,0.000705222,6.6139,2.44665,0.0018585,0.000912289,7.5355,3.20306,0.00163867,0.000753973,7.56164,2.67488,0.00191874,0.000928116,8.32463,3.32036,0.00300395,0.00153399,14.13,5.113
0.3,0.00161295,0.00076579,8.03061,2.73991,0.00150796,0.000689789,7.49618,2.39093,0.00139051,0.000605263,7.2183,2.03865,0.0059732,0.0034537,23.8582,10.6562,0.00544499,0.00242446,43.6028,12.5274
0.33,0.00157453,0.000747246,7.92579,2.71846,0.00147745,0.000678435,7.80269,2.35329,0.00134801,0.000588778,7.54843,1.93425,0.00160754,0.000659273,9.66202,1.82223,0.00613443,0.00343379,20.2486,11.1116
0.4,0.00147405,0.000695179,5.97748,2.56574,0.0014011,0.000647569,6.75569,2.28681,0.00133038,0.000597236,7.11684,1.93665,0.00325886,0.00175243,10.4452,5.53786,0.00340617,0.00185772,11.2479,6.10189
0.45,0.00144328,0.000682447,5.11659,2.55219,0.00139385,0.000656758,5.55752,2.42076,0.00617265,0.00345617,18.7045,10.5932,0.00274266,0.00145409,9.31843,4.79452,0.00347012,0.0018838,11.4243,6.27541
0.5,0.00143948,0.000687129,5.19869,2.64886,0.00142507,0.000693508,5.79776,2.76744,0.00956957,0.00547854,32.1769,16.7356,0.00167907,0.000793381,6.75574,2.5974,0.00393515,0.00196649,10.7815,6.11687


==> WeightFunctionsDCPSE-LShapedSpl.txt <==
Exponent-Spline,SPLINE3-L2-REL-S11,SPLINE3-L2-REL-S12,SPLINE3-L-INF-S11,SPLINE3-L-INF-S12,SPLINE4-L2-REL-S11,SPLINE4-L2-REL-S12,SPLINE4-L-INF-S11,SPLINE4-L-INF-S12,DIST-NORM
0.2,0.0541984,0.0228606,76.7059,43.616,0.00626535,0.00359273,19.6129,11.2948,0
0.5,0.0541984,0.0228606,76.7059,43.616,0.00626535,0.00359273,19.6129,11.2948,0.05


==> WeightFunctionsDCPSE.csv <==
Exponent,EXP-1.0-L2-REL-S11,EXP-1.0-L2-REL-S12,EXP-1.0-L-INF-S11,EXP-1.0-L-INF-S12,EXP-1.5-L2-REL-S11,EXP-1.5-L2-REL-S12,EXP-1.5-L-INF-S11,EXP-1.5-L-INF-S12,EXP-2.0-L2-REL-S11,EXP-2.0-L2-REL-S12,EXP-2.0-L-INF-S11,EXP-2.0-L-INF-S12,EXP-2.5-L2-REL-S11,EXP-2.5-L2-REL-S12,EXP-2.5-L-INF-S11,EXP-2.5-L-INF-S12,EXP-3.0-L2-REL-S11,EXP-3.0-L2-REL-S12,EXP-3.0-L-INF-S11,EXP-3.0-L-INF-S12,Exponent-Spline,SPLINE3-L2-REL-S11,SPLINE3-L2-REL-S12,SPLINE3-L-INF-S11,SPLINE3-L-INF-S12,SPLINE4-L2-REL-S11,SPLINE4-L2-REL-S12,SPLINE4-L-INF-S11,SPLINE4-L-INF-S12,DIST-NORM,SPLINE3-W,SPLINE4-W,EXP1-0.30-W,EXP2-0.33-W,EXP3-0.4-W
0.2,2.61452E-05,1.98011E-05,0.0153425,0.0133482,0.00007535,5.51207E-05,0.0253879,0.0262792,0.000112253,8.46041E-05,0.0432932,0.0168093,0.000114817,7.92181E-05,0.0816271,0.0135287,5.92997E-05,4.42724E-05,0.0668463,0.0101667,0.2,0.000264858,0.000134947,0.199653,0.0828489,1.28163E-05,1.31864E-05,0.0123937,0.00343129,0,1,1,1,1,1
0.25,4.98821E-06,4.53138E-06,0.00142668,0.00094871,7.2574E-06,6.48161E-06,0.00250396,0.00148968,6.6958E-06,5.75868E-06,0.00395718,0.00133911,0.000007094,5.48417E-06,0.00413375,0.00122892,8.31556E-06,4.29113E-06,0.00535816,0.00164115,0.5,0.000264858,0.000134947,0.199653,0.0828489,1.28163E-05,1.31864E-05,0.0123937,0.00343129,0.05,0.98575,0.98598125,0.0833655625,0.6318287904,0.9325083955
0.3,5.02483E-06,0.000004809,0.00155822,0.000960648,5.41987E-06,4.9656E-06,0.00153442,0.0010173,5.97554E-06,0.00000518,0.00155913,0.0010763,6.57358E-06,5.18084E-06,0.00176902,0.00122946,6.90808E-06,5.56273E-06,0.00209802,0.00120372,,,,,,,,,,0.1,0.946,0.9477,0.0297882325,0.3992076204,0.8206633078
0.33,5.71707E-06,5.48326E-06,0.0018299,0.00105439,5.75642E-06,5.50882E-06,0.00168246,0.0010911,6.23293E-06,5.81447E-06,0.00176942,0.00117388,7.06376E-06,5.49043E-06,0.00289056,0.00120199,7.23987E-06,6.62446E-06,0.00228389,0.00136614,,,,,,,,,,0.15,0.88525,0.89048125,0.013523656,0.2522308679,0.6955223112
0.4,8.68079E-06,7.83783E-06,0.00267753,0.00140959,8.21066E-06,0.000007721,0.00246202,0.00143087,8.65326E-06,8.24336E-06,0.00268256,0.00155964,9.50805E-06,0.000009133,0.00284768,0.00178969,0.000010495,0.000010011,0.00288669,0.0019414,,,,,,,,,,0.2,0.808,0.8192,0.006949817,0.1593667242,0.5717708416
0.45,1.13982E-05,1.00117E-05,0.00344484,0.00174247,1.08911E-05,9.79251E-06,0.003242,0.00175233,1.14206E-05,9.76167E-06,0.00381959,0.00176004,1.26857E-05,1.16149E-05,0.00383056,0.00220197,1.38103E-05,0.000012492,0.00390994,0.00235701,,,,,,,,,,0.25,0.71875,0.73828125,0.0038659201,0.1006924846,0.4578333618
0.5,1.42778E-05,1.23829E-05,0.00433411,0.00210595,1.37259E-05,1.19947E-05,0.00409697,0.00209124,1.61567E-05,1.32989E-05,0.00426854,0.00240849,0.000021821,1.93514E-05,0.0223469,0.0145596,0.000026442,2.06239E-05,0.0287682,0.0162826,,,,,,,,,,0.3,0.622,0.6517,0.0022749295,0.0636204107,0.3580868245
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.35,0.52225,0.56298125,0.0013970087,0.0401972072,0.2741328455
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.4,0.424,0.4752,0.0008873388,0.0253977528,0.2057406611
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.45,0.33175,0.39098125,0.0005793754,0.0160470314,0.1515738436
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.5,0.25,0.3125,0.0003871331,0.0101389764,0.1097326099
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.55,0.18225,0.24148125,0.0002638261,0.0064060972,0.0781349179
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.6,0.128,0.1792,0.0001828893,0.0040475567,0.0547631635
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.65,0.08575,0.12648125,0.0001286951,0.0025573628,0.0378058204
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.7,0.054,0.0837,9.1770238059771E-05,0.0016158155,0.0257225403
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.75,0.03125,0.05078125,6.6221558794197E-05,0.0010209187,0.0172577479
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.8,0.016,0.0272,0.0000483,0.0006450458,0.011422891
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.85,0.00675,0.01198125,3.55724788217613E-05,0.0004075585,0.0074623642
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9,0.002,0.0037,2.64322544549815E-05,0.0002575072,0.0048134387
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.95,0.00025,0.00048125,1.98011311277339E-05,0.0001627005,0.0030666818
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,0,0,1.49453385247815E-05,0.0001027988,0.0019304541


==> WeightFunctionsDCPSE.txt <==
Exponent,EXP-1.0-L2-REL-S11,EXP-1.0-L2-REL-S12,EXP-1.0-L-INF-S11,EXP-1.0-L-INF-S12,EXP-1.5-L2-REL-S11,EXP-1.5-L2-REL-S12,EXP-1.5-L-INF-S11,EXP-1.5-L-INF-S12,EXP-2.0-L2-REL-S11,EXP-2.0-L2-REL-S12,EXP-2.0-L-INF-S11,EXP-2.0-L-INF-S12,EXP-2.5-L2-REL-S11,EXP-2.5-L2-REL-S12,EXP-2.5-L-INF-S11,EXP-2.5-L-INF-S12,EXP-3.0-L2-REL-S11,EXP-3.0-L2-REL-S12,EXP-3.0-L-INF-S11,EXP-3.0-L-INF-S12,Exponent-Spline,SPLINE3-L2-REL-S11,SPLINE3-L2-REL-S12,SPLINE3-L-INF-S11,SPLINE3-L-INF-S12,SPLINE4-L2-REL-S11,SPLINE4-L2-REL-S12,SPLINE4-L-INF-S11,SPLINE4-L-INF-S12,DIST-NORM,SPLINE3-W,SPLINE4-W,EXP1-0.30-W,EXP2-0.33-W,EXP3-0.4-W
0.2,2.61452E-05,1.98011E-05,0.0153425,0.0133482,0.00007535,5.51207E-05,0.0253879,0.0262792,0.000112253,8.46041E-05,0.0432932,0.0168093,0.000114817,7.92181E-05,0.0816271,0.0135287,5.92997E-05,4.42724E-05,0.0668463,0.0101667,0.2,0.000264858,0.000134947,0.199653,0.0828489,1.28163E-05,1.31864E-05,0.0123937,0.00343129,0,1,1,1,1,1
0.25,4.98821E-06,4.53138E-06,0.00142668,0.00094871,7.2574E-06,6.48161E-06,0.00250396,0.00148968,6.6958E-06,5.75868E-06,0.00395718,0.00133911,0.000007094,5.48417E-06,0.00413375,0.00122892,8.31556E-06,4.29113E-06,0.00535816,0.00164115,0.5,0.000264858,0.000134947,0.199653,0.0828489,1.28163E-05,1.31864E-05,0.0123937,0.00343129,0.05,0.98575,0.98598125,0.0833655625,0.6318287904,0.9325083955
0.3,5.02483E-06,0.000004809,0.00155822,0.000960648,5.41987E-06,4.9656E-06,0.00153442,0.0010173,5.97554E-06,0.00000518,0.00155913,0.0010763,6.57358E-06,5.18084E-06,0.00176902,0.00122946,6.90808E-06,5.56273E-06,0.00209802,0.00120372,,,,,,,,,,0.1,0.946,0.9477,0.0297882325,0.3992076204,0.8206633078
0.33,5.71707E-06,5.48326E-06,0.0018299,0.00105439,5.75642E-06,5.50882E-06,0.00168246,0.0010911,6.23293E-06,5.81447E-06,0.00176942,0.00117388,7.06376E-06,5.49043E-06,0.00289056,0.00120199,7.23987E-06,6.62446E-06,0.00228389,0.00136614,,,,,,,,,,0.15,0.88525,0.89048125,0.013523656,0.2522308679,0.6955223112
0.4,8.68079E-06,7.83783E-06,0.00267753,0.00140959,8.21066E-06,0.000007721,0.00246202,0.00143087,8.65326E-06,8.24336E-06,0.00268256,0.00155964,9.50805E-06,0.000009133,0.00284768,0.00178969,0.000010495,0.000010011,0.00288669,0.0019414,,,,,,,,,,0.2,0.808,0.8192,0.006949817,0.1593667242,0.5717708416
0.45,1.13982E-05,1.00117E-05,0.00344484,0.00174247,1.08911E-05,9.79251E-06,0.003242,0.00175233,1.14206E-05,9.76167E-06,0.00381959,0.00176004,1.26857E-05,1.16149E-05,0.00383056,0.00220197,1.38103E-05,0.000012492,0.00390994,0.00235701,,,,,,,,,,0.25,0.71875,0.73828125,0.0038659201,0.1006924846,0.4578333618
0.5,1.42778E-05,1.23829E-05,0.00433411,0.00210595,1.37259E-05,1.19947E-05,0.00409697,0.00209124,1.61567E-05,1.32989E-05,0.00426854,0.00240849,0.000021821,1.93514E-05,0.0223469,0.0145596,0.000026442,2.06239E-05,0.0287682,0.0162826,,,,,,,,,,0.3,0.622,0.6517,0.0022749295,0.0636204107,0.3580868245
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.35,0.52225,0.56298125,0.0013970087,0.0401972072,0.2741328455
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.4,0.424,0.4752,0.0008873388,0.0253977528,0.2057406611
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.45,0.33175,0.39098125,0.0005793754,0.0160470314,0.1515738436
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.5,0.25,0.3125,0.0003871331,0.0101389764,0.1097326099
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.55,0.18225,0.24148125,0.0002638261,0.0064060972,0.0781349179
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.6,0.128,0.1792,0.0001828893,0.0040475567,0.0547631635
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.65,0.08575,0.12648125,0.0001286951,0.0025573628,0.0378058204
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.7,0.054,0.0837,9.1770238059771E-05,0.0016158155,0.0257225403
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.75,0.03125,0.05078125,6.6221558794197E-05,0.0010209187,0.0172577479
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.8,0.016,0.0272,0.0000483,0.0006450458,0.011422891
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.85,0.00675,0.01198125,3.55724788217613E-05,0.0004075585,0.0074623642
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9,0.002,0.0037,2.64322544549815E-05,0.0002575072,0.0048134387
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.95,0.00025,0.00048125,1.98011311277339E-05,0.0001627005,0.0030666818
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,0,0,1.49453385247815E-05,0.0001027988,0.0019304541


==> WeightFunctionsGFD-LShaped.csv <==
Exponent,S3-L2-REL-S11,S3-L2-REL-S12,S3-L-INF-S11,S3-L-INF-S12,S4-L2-REL-S11,S4-L2-REL-S12,S4-L-INF-S11,S4-L-INF-S12,Exponent-Linear,LIN-L2-REL-S11,LIN-L2-REL-S12,LIN-L-INF-S11,LIN-L-INF-S12
0.2,0.00606348,0.00474781,13.032,4.16011,0.00440386,0.00337587,8.22952,2.32603,0.2,0.00148021,0.000715148,5.17936,2.05052
0.25,0.00315471,0.0022245,5.92111,2.2049,0.00186673,0.00116821,4.76002,2.1535,1.2,0.00148021,0.000715148,5.17936,2.05052
0.3,0.00181004,0.00107193,4.63379,2.09469,0.00151158,0.000765145,5.30763,2.06113,,,,,
0.35,0.00152283,0.000773064,5.04062,2.05563,0.00147188,0.000710242,5.2943,2.02547,,,,,
0.4,0.00147432,0.000709755,5.71589,2.05829,0.00146212,0.000696968,5.15558,2.02236,,,,,
0.45,0.00146383,0.000692158,6.26725,2.08035,0.00145859,0.000691246,5.60006,2.03823,,,,,
0.5,0.00146107,0.000684692,6.74194,2.11032,0.0014574,0.000687468,6.03584,2.06422,,,,,
0.55,0.00146072,0.000680076,7.13569,2.14251,0.00145723,0.000684399,6.44731,2.09462,,,,,
0.6,0.00146147,0.000676396,7.43519,2.17406,0.00145754,0.000681408,6.81882,2.1259,,,,,
0.65,0.00146325,0.000673394,7.63065,2.20367,0.00145838,0.000678636,7.13535,2.15615,,,,,
0.7,0.00146622,0.000671055,7.72024,2.23092,0.0014596,0.000675867,7.38626,2.18445,,,,,
0.75,0.00147043,0.000669538,7.70927,2.25598,0.00146145,0.000673424,7.56343,2.2106,,,,,
0.8,0.00147609,0.000668835,7.61125,2.27942,0.00146422,0.000671374,7.66472,2.23473,,,,,
0.85,0.00148328,0.000669084,7.44093,2.30235,0.00146812,0.00066988,7.69163,2.25734,,,,,
0.9,0.00149238,0.000670812,7.21362,2.32669,0.00147332,0.000669201,7.64808,2.2792,,,,,
0.95,0.00150435,0.000674685,6.94249,2.35598,0.0014801,0.000669327,7.54298,2.3013,,,,,
1,0.00152157,0.000682406,6.63324,2.39808,0.00148879,0.000670818,7.38304,2.32519,,,,,
1.05,0.00155223,0.000699668,6.67242,2.47522,0.00150001,0.000674093,7.17666,2.35322,,,,,
1.1,0.00163554,0.00075331,7.05368,2.68738,0.00151506,0.000680067,6.92957,2.38945,,,,,
1.15,0.00328913,0.00175749,13.9186,6.03129,0.00153662,0.000690708,6.64041,2.44197,,,,,
1.2,0.00130724,0.000503152,7.87397,1.60273,0.00157193,0.000710948,6.69708,2.52992,,,,,


==> WeightFunctionsGFD-LShaped.txt <==
Exponent,S3-L2-REL-S11,S3-L2-REL-S12,S3-L-INF-S11,S3-L-INF-S12,S4-L2-REL-S11,S4-L2-REL-S12,S4-L-INF-S11,S4-L-INF-S12,Exponent-Linear,LIN-L2-REL-S11,LIN-L2-REL-S12,LIN-L-INF-S11,LIN-L-INF-S12
0.2,0.00606348,0.00474781,13.032,4.16011,0.00440386,0.00337587,8.22952,2.32603,0.2,0.00148021,0.000715148,5.17936,2.05052
0.25,0.00315471,0.0022245,5.92111,2.2049,0.00186673,0.00116821,4.76002,2.1535,1.2,0.00148021,0.000715148,5.17936,2.05052
0.3,0.00181004,0.00107193,4.63379,2.09469,0.00151158,0.000765145,5.30763,2.06113
0.35,0.00152283,0.000773064,5.04062,2.05563,0.00147188,0.000710242,5.2943,2.02547
0.4,0.00147432,0.000709755,5.71589,2.05829,0.00146212,0.000696968,5.15558,2.02236
0.45,0.00146383,0.000692158,6.26725,2.08035,0.00145859,0.000691246,5.60006,2.03823
0.5,0.00146107,0.000684692,6.74194,2.11032,0.0014574,0.000687468,6.03584,2.06422
0.55,0.00146072,0.000680076,7.13569,2.14251,0.00145723,0.000684399,6.44731,2.09462
0.6,0.00146147,0.000676396,7.43519,2.17406,0.00145754,0.000681408,6.81882,2.1259
0.65,0.00146325,0.000673394,7.63065,2.20367,0.00145838,0.000678636,7.13535,2.15615
0.7,0.00146622,0.000671055,7.72024,2.23092,0.0014596,0.000675867,7.38626,2.18445
0.75,0.00147043,0.000669538,7.70927,2.25598,0.00146145,0.000673424,7.56343,2.2106
0.8,0.00147609,0.000668835,7.61125,2.27942,0.00146422,0.000671374,7.66472,2.23473
0.85,0.00148328,0.000669084,7.44093,2.30235,0.00146812,0.00066988,7.69163,2.25734
0.9,0.00149238,0.000670812,7.21362,2.32669,0.00147332,0.000669201,7.64808,2.2792
0.95,0.00150435,0.000674685,6.94249,2.35598,0.0014801,0.000669327,7.54298,2.3013
1,0.00152157,0.000682406,6.63324,2.39808,0.00148879,0.000670818,7.38304,2.32519
1.05,0.00155223,0.000699668,6.67242,2.47522,0.00150001,0.000674093,7.17666,2.35322
1.1,0.00163554,0.00075331,7.05368,2.68738,0.00151506,0.000680067,6.92957,2.38945
1.15,0.00328913,0.00175749,13.9186,6.03129,0.00153662,0.000690708,6.64041,2.44197
1.2,0.00130724,0.000503152,7.87397,1.60273,0.00157193,0.000710948,6.69708,2.52992

==> WeightFunctionsGFD.csv <==
DIST-NORM,S3-0.2,S4-0.2,S3-0.4,S4-0.4,S3-0.6,S4-0.6,S3-0.8,S4-0.8,S3-1.0,S4-1.0,S3-1.2,S4-1.2,LINEAR-FUNC,Exponent,S3-L2-REL-S11,S3-L2-REL-S12,S3-L-INF-S11,S3-L-INF-S12,S4-L2-REL-S11,S4-L2-REL-S12,S4-L-INF-S11,S4-L-INF-S12,Exponent-Linear,LIN-L2-REL-S11,LIN-L2-REL-S12,LIN-L-INF-S11,LIN-L-INF-S12
0,1,1,1,1,1,1,1,1,1,1,1,1,1,0.2,0.0100269,0.00865718,2.39057,1.09655,0.00536604,0.00481574,1.11391,0.585944,0.2,2.53E-04,1.56E-04,4.04E-02,2.12E-02
0.05,0.99713,0.99718,0.9942754456,0.994368739,0.9914254691,0.9915650114,0.9885836617,0.9887691891,0.98575,0.98598125,0.9829244607,0.9832011718,0.95,0.25,0.00826994,0.0058646,1.59796,0.765396,0.00269202,0.00197741,0.48564,0.245675,1.2,2.53E-04,1.56E-04,4.04E-02,2.12E-02
0.1,0.98896,0.98931,0.9780396342,0.9787422862,0.9672409654,0.9682834934,0.9565615261,0.9579364628,0.946,0.9477,0.9355550851,0.9375729236,0.9,0.3,0.00451345,0.00301685,0.790015,0.404403,0.000781505,0.000527488,0.132591,0.0683653,,,,,
0.15,0.97592,0.97707,0.9524153235,0.9546626062,0.9294789555,0.9327706398,0.9070949483,0.9113806917,0.88525,0.89048125,0.8639311286,0.8700610665,0.85,0.35,0.00177479,0.00114218,0.293551,0.157848,0.00016673,0.000102803,0.0272152,0.0141527,,,,,
0.2,0.95826,0.9609,0.9182576271,0.9233279398,0.8799273495,0.8872253992,0.8431970697,0.8525344844,0.808,0.8192,0.7742721404,0.7871689091,0.8,0.4,0.000563724,0.000347934,0.0891238,0.049434,2.40329E-05,8.09657E-06,0.00345833,0.00187437,,,,,
0.25,0.93609,0.94112,0.8762562791,0.8857042641,0.8202508982,0.8335527782,0.7678250667,0.7844720435,0.71875,0.73828125,0.672811536,0.694810234,0.75,0.45,0.000155831,8.85961E-05,0.0239815,0.013386,0.000011557,1.05603E-05,0.0031168,0.00186549,,,,,
0.3,0.90941,0.91793,0.8270202696,0.8425954088,0.7520976485,0.7734435687,0.6839625263,0.709967023,0.622,0.6517,0.5656508729,0.598214954,0.7,0.5,0.000037057,1.44472E-05,0.00542442,0.00289055,1.40585E-05,1.31934E-05,0.00355453,0.00222391,,,,,
0.35,0.87816,0.89145,0.7711722252,0.7946896785,0.67721578,0.708429045,0.5947066009,0.6315316851,0.52225,0.56298125,0.4586212127,0.5018717118,0.65,0.55,1.07774E-05,5.31607E-06,0.00267688,0.00120281,1.36591E-05,1.27613E-05,0.00353616,0.00213927,,,,,
0.4,0.84231,0.86174,0.7094901046,0.7425925242,0.5976122814,0.6399202585,0.5033762085,0.551443657,0.424,0.4752,0.3571404388,0.4094979372,0.6,0.6,1.07293E-05,9.68823E-06,0.00271379,0.00173502,1.28317E-05,1.23523E-05,0.00318342,0.00211198,,,,,
0.45,0.80198,0.82876,0.6431679172,0.6868507429,0.515806201,0.5692375732,0.4136649697,0.471763943,0.33175,0.39098125,0.266056037,0.3240314147,0.55,0.65,1.13746E-05,1.04509E-05,0.00308774,0.0018588,1.25167E-05,1.16609E-05,0.00339437,0.00202987,,,,,
0.5,0.75786,0.79245,0.5743491775,0.6279716079,0.4352752816,0.4976339632,0.3298769777,0.3943483403,0.25,0.3125,0.1894645708,0.2476395613,0.5,0.7,1.15661E-05,1.06349E-05,0.00322855,0.00188557,1.19114E-05,1.10347E-05,0.00315163,0.00191425,,,,,
0.55,0.71143,0.75262,0.5061357509,0.5664392852,0.3600812621,0.4263144459,0.2561733984,0.3208534639,0.18225,0.24148125,0.1296585153,0.1817440067,0.45,0.75,1.19033E-05,1.08932E-05,0.00342273,0.00194819,1.18948E-05,1.08692E-05,0.00336735,0.00193479,,,,,
0.6,0.66289,0.70903,0.4394242173,0.502730463,0.2912902725,0.3564534342,0.1930936428,0.2527379184,0.128,0.1792,0.0848500228,0.1270590507,0.4,0.8,0.000012574,1.16353E-05,0.00360306,0.00210668,1.18874E-05,0.000010968,0.00335541,0.00196243,,,,,
0.65,0.61185,0.66131,0.3743636315,0.4373311978,0.2290553697,0.2892115876,0.1401481286,0.1912585766,0.08575,0.12648125,0.0524663624,0.0836433424,0.35,0.85,1.38263E-05,1.26555E-05,0.00415854,0.00229529,0.000012134,1.11516E-05,0.00355293,0.00200914,,,,,
0.7,0.5578,0.6089,0.3111411868,0.3707577033,0.1735546507,0.2257539068,0.0968088381,0.1374612745,0.054,0.0837,0.0301212168,0.0509648264,0.3,0.9,2.52347E-05,1.71934E-05,0.0276039,0.0247255,1.31658E-05,1.20232E-05,0.00398303,0.0021961,,,,,
0.75,0.5,0.55099,0.25,0.3035857307,0.125,0.1672715311,0.0625,0.0921642959,0.03125,0.05078125,0.015625,0.0279797651,0.25,0.95,1.34038E-05,1.18242E-05,0.0188809,0.0113085,0.000014171,1.30099E-05,0.00433093,0.00242294,,,,,
0.8,0.43734,0.48631,0.1912705,0.2364980486,0.0836511642,0.1150115198,0.0365844042,0.055931327,0.016,0.0272,0.0069975173,0.0132276497,0.2,1,1.58527E-05,1.49355E-05,0.0149771,0.0099746,1.32258E-05,0.000011461,0.00675973,0.00349484,,,,,
0.85,0.36801,0.41276,0.1354320677,0.1703730319,0.0498404854,0.0703236297,0.018341845,0.02902697,0.00675,0.01198125,0.002484074,0.0049454129,0.15,1.05,0.000026786,2.12784E-05,0.0454077,0.0276522,0.00001343,1.21205E-05,0.00882238,0.00620449,,,,,
0.9,0.28854,0.32632,0.0832553207,0.1064831009,0.0240224887,0.0347472976,0.0069314484,0.0113386508,0.002,0.0037,0.00057708,0.0012073747,0.1,1.1,4.99307E-05,2.62921E-05,0.0895478,0.0246539,1.57938E-05,1.40958E-05,0.0207712,0.0124406,,,,,
0.95,0.19037,0.21701,0.0362389832,0.047092126,0.0068986483,0.0102193305,0.0013132639,0.0022176683,0.00025,0.00048125,4.75913484678907E-05,0.0001044347,0.05,1.15,5.48914E-05,4.38932E-05,0.0224764,0.0159528,1.86612E-05,1.77187E-05,0.0203745,0.0121934,,,,,
1,0,0,0,0,0,0,0,0,0,0,0,0,0,1.2,0.00007905,5.97609E-05,0.0292208,0.0245408,3.03149E-05,2.35825E-05,0.0468455,0.0280611,,,,,
1.05,0,0,0,0,0,0,0,0,0,0,0,0,0,,,,,,,,,,,,,,
1.1,0,0,0,0,0,0,0,0,0,0,0,0,0,,,,,,,,,,,,,,
1.15,0,0,0,0,0,0,0,0,0,0,0,0,0,,,,,,,,,,,,,,
1.2,0,0,0,0,0,0,0,0,0,0,0,0,0,,,,,,,,,,,,,,


==> WeightFunctionsGFD.txt <==
DIST-NORM,S3-0.2,S4-0.2,S3-0.4,S4-0.4,S3-0.6,S4-0.6,S3-0.8,S4-0.8,S3-1.0,S4-1.0,S3-1.2,S4-1.2,LINEAR-FUNC,Exponent,S3-L2-REL-S11,S3-L2-REL-S12,S3-L-INF-S11,S3-L-INF-S12,S4-L2-REL-S11,S4-L2-REL-S12,S4-L-INF-S11,S4-L-INF-S12,Exponent-Linear,LIN-L2-REL-S11,LIN-L2-REL-S12,LIN-L-INF-S11,LIN-L-INF-S12
0,1,1,1,1,1,1,1,1,1,1,1,1,1,0.2,0.0100269,0.00865718,2.39057,1.09655,0.00536604,0.00481574,1.11391,0.585944,0.2,2.53E-04,1.56E-04,4.04E-02,2.12E-02
0.05,0.99713,0.99718,0.9942754456,0.994368739,0.9914254691,0.9915650114,0.9885836617,0.9887691891,0.98575,0.98598125,0.9829244607,0.9832011718,0.95,0.25,0.00826994,0.0058646,1.59796,0.765396,0.00269202,0.00197741,0.48564,0.245675,1.2,2.53E-04,1.56E-04,4.04E-02,2.12E-02
0.1,0.98896,0.98931,0.9780396342,0.9787422862,0.9672409654,0.9682834934,0.9565615261,0.9579364628,0.946,0.9477,0.9355550851,0.9375729236,0.9,0.3,0.00451345,0.00301685,0.790015,0.404403,0.000781505,0.000527488,0.132591,0.0683653,
0.15,0.97592,0.97707,0.9524153235,0.9546626062,0.9294789555,0.9327706398,0.9070949483,0.9113806917,0.88525,0.89048125,0.8639311286,0.8700610665,0.85,0.35,0.00177479,0.00114218,0.293551,0.157848,0.00016673,0.000102803,0.0272152,0.0141527,
0.2,0.95826,0.9609,0.9182576271,0.9233279398,0.8799273495,0.8872253992,0.8431970697,0.8525344844,0.808,0.8192,0.7742721404,0.7871689091,0.8,0.4,0.000563724,0.000347934,0.0891238,0.049434,2.40329E-05,8.09657E-06,0.00345833,0.00187437,
0.25,0.93609,0.94112,0.8762562791,0.8857042641,0.8202508982,0.8335527782,0.7678250667,0.7844720435,0.71875,0.73828125,0.672811536,0.694810234,0.75,0.45,0.000155831,8.85961E-05,0.0239815,0.013386,0.000011557,1.05603E-05,0.0031168,0.00186549,
0.3,0.90941,0.91793,0.8270202696,0.8425954088,0.7520976485,0.7734435687,0.6839625263,0.709967023,0.622,0.6517,0.5656508729,0.598214954,0.7,0.5,0.000037057,1.44472E-05,0.00542442,0.00289055,1.40585E-05,1.31934E-05,0.00355453,0.00222391,
0.35,0.87816,0.89145,0.7711722252,0.7946896785,0.67721578,0.708429045,0.5947066009,0.6315316851,0.52225,0.56298125,0.4586212127,0.5018717118,0.65,0.55,1.07774E-05,5.31607E-06,0.00267688,0.00120281,1.36591E-05,1.27613E-05,0.00353616,0.00213927,
0.4,0.84231,0.86174,0.7094901046,0.7425925242,0.5976122814,0.6399202585,0.5033762085,0.551443657,0.424,0.4752,0.3571404388,0.4094979372,0.6,0.6,1.07293E-05,9.68823E-06,0.00271379,0.00173502,1.28317E-05,1.23523E-05,0.00318342,0.00211198,
0.45,0.80198,0.82876,0.6431679172,0.6868507429,0.515806201,0.5692375732,0.4136649697,0.471763943,0.33175,0.39098125,0.266056037,0.3240314147,0.55,0.65,1.13746E-05,1.04509E-05,0.00308774,0.0018588,1.25167E-05,1.16609E-05,0.00339437,0.00202987,
0.5,0.75786,0.79245,0.5743491775,0.6279716079,0.4352752816,0.4976339632,0.3298769777,0.3943483403,0.25,0.3125,0.1894645708,0.2476395613,0.5,0.7,1.15661E-05,1.06349E-05,0.00322855,0.00188557,1.19114E-05,1.10347E-05,0.00315163,0.00191425,
0.55,0.71143,0.75262,0.5061357509,0.5664392852,0.3600812621,0.4263144459,0.2561733984,0.3208534639,0.18225,0.24148125,0.1296585153,0.1817440067,0.45,0.75,1.19033E-05,1.08932E-05,0.00342273,0.00194819,1.18948E-05,1.08692E-05,0.00336735,0.00193479,
0.6,0.66289,0.70903,0.4394242173,0.502730463,0.2912902725,0.3564534342,0.1930936428,0.2527379184,0.128,0.1792,0.0848500228,0.1270590507,0.4,0.8,0.000012574,1.16353E-05,0.00360306,0.00210668,1.18874E-05,0.000010968,0.00335541,0.00196243,
0.65,0.61185,0.66131,0.3743636315,0.4373311978,0.2290553697,0.2892115876,0.1401481286,0.1912585766,0.08575,0.12648125,0.0524663624,0.0836433424,0.35,0.85,1.38263E-05,1.26555E-05,0.00415854,0.00229529,0.000012134,1.11516E-05,0.00355293,0.00200914,
0.7,0.5578,0.6089,0.3111411868,0.3707577033,0.1735546507,0.2257539068,0.0968088381,0.1374612745,0.054,0.0837,0.0301212168,0.0509648264,0.3,0.9,2.52347E-05,1.71934E-05,0.0276039,0.0247255,1.31658E-05,1.20232E-05,0.00398303,0.0021961,
0.75,0.5,0.55099,0.25,0.3035857307,0.125,0.1672715311,0.0625,0.0921642959,0.03125,0.05078125,0.015625,0.0279797651,0.25,0.95,1.34038E-05,1.18242E-05,0.0188809,0.0113085,0.000014171,1.30099E-05,0.00433093,0.00242294,
0.8,0.43734,0.48631,0.1912705,0.2364980486,0.0836511642,0.1150115198,0.0365844042,0.055931327,0.016,0.0272,0.0069975173,0.0132276497,0.2,1,1.58527E-05,1.49355E-05,0.0149771,0.0099746,1.32258E-05,0.000011461,0.00675973,0.00349484,
0.85,0.36801,0.41276,0.1354320677,0.1703730319,0.0498404854,0.0703236297,0.018341845,0.02902697,0.00675,0.01198125,0.002484074,0.0049454129,0.15,1.05,0.000026786,2.12784E-05,0.0454077,0.0276522,0.00001343,1.21205E-05,0.00882238,0.00620449,
0.9,0.28854,0.32632,0.0832553207,0.1064831009,0.0240224887,0.0347472976,0.0069314484,0.0113386508,0.002,0.0037,0.00057708,0.0012073747,0.1,1.1,4.99307E-05,2.62921E-05,0.0895478,0.0246539,1.57938E-05,1.40958E-05,0.0207712,0.0124406,
0.95,0.19037,0.21701,0.0362389832,0.047092126,0.0068986483,0.0102193305,0.0013132639,0.0022176683,0.00025,0.00048125,4.75913484678907E-05,0.0001044347,0.05,1.15,5.48914E-05,4.38932E-05,0.0224764,0.0159528,1.86612E-05,1.77187E-05,0.0203745,0.0121934,
1,0,0,0,0,0,0,0,0,0,0,0,0,0,1.2,0.00007905,5.97609E-05,0.0292208,0.0245408,3.03149E-05,2.35825E-05,0.0468455,0.0280611,
1.05,0,0,0,0,0,0,0,0,0,0,0,0,0
1.1,0,0,0,0,0,0,0,0,0,0,0,0,0
1.15,0,0,0,0,0,0,0,0,0,0,0,0,0
1.2,0,0,0,0,0,0,0,0,0,0,0,0,0

